The Linearized Bregman Method via Split Feasibility Problems: Analysis and Generalizations

The linearized Bregman method is a method to calculate sparse solutions to systems of linear equations. We formulate this problem as a split feasibility problem, propose an algorithmic framework based on Bregman projections and prove a general convergence result for this framework. Convergence of the linearized Bregman method will be obtained as a special case. Our approach also allows for several generalizations such as other objective functions, incremental iterations, incorporation of non-gaussian noise models or box constraints.

==> data/M2-9/M2-9-blue.dat <==
0 1.0134
1 1.0134
2 1.0134
3 1.0134
4 1.0134
5 1.0134
6 1.0132
7 1.0094
8 1.0017
9 0.98899
10 0.91405
11 0.78652
12 0.68966
13 0.62788
14 0.58578
15 0.55157
16 0.52038
17 0.49105
18 0.46373
19 0.43945
20 0.41625
21 0.39429
22 0.37533
23 0.35891
24 0.3437
25 0.33007
26 0.31638
27 0.30393
28 0.28791
29 0.27348
30 0.26213
31 0.25237
32 0.24418
33 0.23711
34 0.22878
35 0.22148
36 0.21371
37 0.20736
38 0.20044
39 0.19239
40 0.18578
41 0.17882
42 0.1696
43 0.15929
44 0.14995
45 0.14146
46 0.13339
47 0.12387
48 0.11461
49 0.10554
50 0.097158
51 0.088984
52 0.080763
53 0.072627
54 0.064082
55 0.05584
56 0.047732
57 0.039879
58 0.032082
59 0.024519
60 0.017528
61 0.010589
62 0.0032024
63 -0.0039752
64 -0.010817
65 -0.017324
66 -0.023962
67 -0.030334
68 -0.036503
69 -0.04242
70 -0.0481
71 -0.053797
72 -0.059892
73 -0.066086
74 -0.071916
75 -0.077638
76 -0.083404
77 -0.089161
78 -0.094641
79 -0.10003
80 -0.10544
81 -0.1108
82 -0.11594
83 -0.12079
84 -0.1257
85 -0.13086
86 -0.13582
87 -0.14091
88 -0.14621
89 -0.15123
90 -0.15581
91 -0.16017
92 -0.1645
93 -0.1688
94 -0.17283
95 -0.17671
96 -0.18062
97 -0.18453
98 -0.18834
99 -0.19208


==> data/M2-9/M2-9-green.dat <==
0 0.96085
1 0.96085
2 0.96085
3 0.96085
4 0.96085
5 0.96085
6 0.96084
7 0.96011
8 0.95731
9 0.95108
10 0.93182
11 0.88847
12 0.81108
13 0.73883
14 0.67119
15 0.61783
16 0.57732
17 0.54617
18 0.52054
19 0.49653
20 0.47546
21 0.45582
22 0.4355
23 0.41446
24 0.39742
25 0.38354
26 0.37177
27 0.36137
28 0.35132
29 0.34061
30 0.32958
31 0.31774
32 0.30518
33 0.29212
34 0.27899
35 0.26534
36 0.2513
37 0.23688
38 0.22285
39 0.20843
40 0.19262
41 0.17587
42 0.16124
43 0.14797
44 0.13526
45 0.12289
46 0.11095
47 0.09983
48 0.089434
49 0.07944
50 0.070002
51 0.061087
52 0.052128
53 0.042787
54 0.033694
55 0.025282
56 0.017293
57 0.0097249
58 0.0024339
59 -0.004604
60 -0.011217
61 -0.017909
62 -0.024587
63 -0.030883
64 -0.03806
65 -0.044972
66 -0.052186
67 -0.059517
68 -0.066475
69 -0.073355
70 -0.079772
71 -0.085862
72 -0.091718
73 -0.097343
74 -0.10285
75 -0.10863
76 -0.11448
77 -0.12015
78 -0.12597
79 -0.13168
80 -0.13719
81 -0.14251
82 -0.14764
83 -0.15267
84 -0.15759
85 -0.16216
86 -0.16675
87 -0.17156
88 -0.17652
89 -0.18133
90 -0.18569
91 -0.18982
92 -0.19379
93 -0.19778
94 -0.20173
95 -0.20543
96 -0.20899
97 -0.21261
98 -0.21618
99 -0.21974


==> data/M2-9/M2-9-red.dat <==
0 0.87505
1 0.87505
2 0.87505
3 0.87505
4 0.87505
5 0.87505
6 0.87492
7 0.87195
8 0.8653
9 0.85684
10 0.84849
11 0.82992
12 0.80913
13 0.78697
14 0.74826
15 0.68849
16 0.61972
17 0.56374
18 0.52576
19 0.49965
20 0.47745
21 0.45644
22 0.43867
23 0.42252
24 0.40761
25 0.39388
26 0.3805
27 0.36788
28 0.35549
29 0.34262
30 0.32827
31 0.31438
32 0.30118
33 0.28814
34 0.27582
35 0.26293
36 0.25014
37 0.23844
38 0.22777
39 0.21806
40 0.20902
41 0.20056
42 0.19167
43 0.18328
44 0.17487
45 0.16642
46 0.15827
47 0.1508
48 0.14338
49 0.13567
50 0.12868
51 0.12157
52 0.11432
53 0.10676
54 0.099632
55 0.092604
56 0.086111
57 0.080049
58 0.073988
59 0.068013
60 0.062009
61 0.055517
62 0.049424
63 0.043775
64 0.038596
65 0.03338
66 0.028425
67 0.02358
68 0.019185
69 0.014978
70 0.010809
71 0.0065542
72 0.0022857
73 -0.0017662
74 -0.0055415
75 -0.0090873
76 -0.012432
77 -0.015681
78 -0.01897
79 -0.02219
80 -0.025598
81 -0.029268
82 -0.03266
83 -0.036035
84 -0.039731
85 -0.043054
86 -0.046155
87 -0.049107
88 -0.052341
89 -0.055536
90 -0.058846
91 -0.06194
92 -0.064796
93 -0.067627
94 -0.070823
95 -0.073978
96 -0.077308
97 -0.080495
98 -0.08348
99 -0.086671


==> data/M2-9/M2-9.dat <==
1 0.87505
2 0.87505
3 0.87505
4 0.87505
5 0.87505
6 0.87505
7 0.87492
8 0.87195
9 0.8653
10 0.85684
11 0.84849
12 0.82992
13 0.80913
14 0.78697
15 0.74826
16 0.68849
17 0.61972
18 0.56374
19 0.52576
20 0.49965
21 0.47745
22 0.45643
23 0.43867
24 0.42251
25 0.40762
26 0.39391
27 0.3805
28 0.36788
29 0.35547
30 0.34263
31 0.32827
32 0.31435
33 0.30115
34 0.28814
35 0.27582
36 0.26294
37 0.25008
38 0.23844
39 0.22779
40 0.2181
41 0.20906
42 0.20056
43 0.19165
44 0.18325
45 0.17485
46 0.16641
47 0.15831
48 0.1509
49 0.14338
50 0.1357
51 0.12869
52 0.12156
53 0.11433
54 0.10677
55 0.0996
56 0.092541
57 0.086158
58 0.080041
59 0.073915
60 0.067999
61 0.061997
62 0.055522
63 0.049466
64 0.043768
65 0.038569
66 0.033437
67 0.028434
68 0.023668
69 0.019152
70 0.014973
71 0.010805
72 0.0065563
73 0.0022654
74 -0.0017499
75 -0.0055585
76 -0.009098
77 -0.012483
78 -0.015689
79 -0.018986
80 -0.022194
81 -0.025607
82 -0.029284
83 -0.032637
84 -0.036089
85 -0.0397
86 -0.043007
87 -0.04616
88 -0.04924
89 -0.05234
90 -0.055479
91 -0.058862
92 -0.061943
93 -0.064686
94 -0.067631
95 -0.070773
96 -0.073976
97 -0.077374
98 -0.080466
99 -0.083528
100 -0.086678


==> data/NGC7009/NGC7009-blue.dat <==
0 0.8932
1 0.8932
2 0.8932
3 0.8932
4 0.8932
5 0.8932
6 0.8932
7 0.8932
8 0.8932
9 0.8932
10 0.8932
11 0.89317
12 0.89302
13 0.89268
14 0.88857
15 0.87122
16 0.83691
17 0.79083
18 0.74339
19 0.70307
20 0.67199
21 0.64467
22 0.62123
23 0.60154
24 0.58439
25 0.57177
26 0.56118
27 0.55165
28 0.54353
29 0.53678
30 0.52994
31 0.52253
32 0.5145
33 0.50659
34 0.49881
35 0.4916
36 0.4843
37 0.47657
38 0.46839
39 0.45942
40 0.45071
41 0.44184
42 0.43228
43 0.4235
44 0.41501
45 0.40672
46 0.39881
47 0.39101
48 0.38307
49 0.37588
50 0.36892
51 0.3619
52 0.35514
53 0.34881
54 0.34254
55 0.33638
56 0.3304
57 0.32471
58 0.31962
59 0.31494
60 0.31045
61 0.30589
62 0.30087
63 0.29526
64 0.28974
65 0.28434
66 0.27895
67 0.27402
68 0.26936
69 0.2649
70 0.26046
71 0.25624
72 0.25231
73 0.2486
74 0.24506
75 0.24113
76 0.23731
77 0.2337
78 0.23026
79 0.22709
80 0.22403
81 0.22104
82 0.21806
83 0.21488
84 0.21169
85 0.20864
86 0.20572
87 0.20289
88 0.20013
89 0.19739
90 0.19448
91 0.19155
92 0.18879
93 0.18619
94 0.18345
95 0.18077
96 0.17812
97 0.17557
98 0.17279
99 0.17013


==> data/NGC7009/NGC7009-green.dat <==
0 1.0728
1 1.0728
2 1.0728
3 1.0728
4 1.0728
5 1.0728
6 1.0728
7 1.0728
8 1.0728
9 1.0728
10 1.0728
11 1.0728
12 1.0654
13 1.0117
14 0.93409
15 0.86817
16 0.8171
17 0.77798
18 0.74126
19 0.70625
20 0.67443
21 0.64593
22 0.61912
23 0.59349
24 0.56911
25 0.54619
26 0.52445
27 0.5038
28 0.48458
29 0.46641
30 0.44968
31 0.43411
32 0.41975
33 0.40672
34 0.39495
35 0.38417
36 0.3744
37 0.36541
38 0.35723
39 0.34973
40 0.34266
41 0.33617
42 0.32994
43 0.32389
44 0.31771
45 0.31187
46 0.3063
47 0.30111
48 0.29617
49 0.29125
50 0.2864
51 0.28169
52 0.27697
53 0.27242
54 0.26801
55 0.2634
56 0.25878
57 0.25436
58 0.25015
59 0.24585
60 0.2415
61 0.23732
62 0.233
63 0.22887
64 0.22493
65 0.22107
66 0.21712
67 0.21325
68 0.20941
69 0.20561
70 0.20198
71 0.19826
72 0.19448
73 0.19079
74 0.18726
75 0.18371
76 0.18018
77 0.17648
78 0.17276
79 0.16904
80 0.16525
81 0.16149
82 0.15763
83 0.1537
84 0.14967
85 0.14557
86 0.14152
87 0.1375
88 0.13349
89 0.12955
90 0.12567
91 0.12179
92 0.11788
93 0.1141
94 0.11027
95 0.1063
96 0.10243
97 0.098553
98 0.094763
99 0.090845


==> data/NGC7009/NGC7009-red.dat <==
0 1.0543
1 1.0543
2 1.0543
3 1.0543
4 1.0543
5 1.0543
6 1.0543
7 1.0543
8 1.0543
9 1.0543
10 1.0543
11 1.0416
12 1.0094
13 0.9718
14 0.93344
15 0.89614
16 0.85865
17 0.82991
18 0.80566
19 0.78503
20 0.76684
21 0.74895
22 0.73012
23 0.71039
24 0.69075
25 0.67337
26 0.65758
27 0.64386
28 0.63108
29 0.61955
30 0.60904
31 0.59895
32 0.58772
33 0.57549
34 0.56371
35 0.55223
36 0.54123
37 0.53131
38 0.52257
39 0.51434
40 0.50447
41 0.49493
42 0.48579
43 0.47718
44 0.46921
45 0.46128
46 0.4532
47 0.44558
48 0.43839
49 0.43141
50 0.42444
51 0.41771
52 0.41067
53 0.40381
54 0.39675
55 0.38985
56 0.38313
57 0.37674
58 0.37037
59 0.36413
60 0.35783
61 0.35157
62 0.34545
63 0.33952
64 0.3338
65 0.32823
66 0.32269
67 0.31695
68 0.3113
69 0.30588
70 0.30012
71 0.29429
72 0.28868
73 0.28333
74 0.2782
75 0.2733
76 0.26852
77 0.26378
78 0.25904
79 0.25438
80 0.24994
81 0.24534
82 0.24084
83 0.23642
84 0.23181
85 0.22704
86 0.22215
87 0.21722
88 0.2123
89 0.20759
90 0.20288
91 0.1983
92 0.19396
93 0.18975
94 0.18567
95 0.18175
96 0.17798
97 0.17413
98 0.17037
99 0.16679


==> data/NGC7009/NGC7009.dat <==
1 1.0543
2 1.0543
3 1.0543
4 1.0543
5 1.0543
6 1.0543
7 1.0543
8 1.0543
9 1.0543
10 1.0543
11 1.0543
12 1.0416
13 1.0094
14 0.9718
15 0.93344
16 0.89614
17 0.85865
18 0.82991
19 0.80566
20 0.78503
21 0.76684
22 0.74895
23 0.73012
24 0.71039
25 0.69075
26 0.67337
27 0.65758
28 0.64386
29 0.63109
30 0.61955
31 0.60904
32 0.59896
33 0.5877
34 0.57549
35 0.56373
36 0.55224
37 0.54123
38 0.5313
39 0.52256
40 0.51434
41 0.50445
42 0.49494
43 0.48582
44 0.47718
45 0.46923
46 0.46127
47 0.45319
48 0.44555
49 0.4384
50 0.4314
51 0.42447
52 0.4177
53 0.41066
54 0.40379
55 0.39675
56 0.38988
57 0.38311
58 0.37669
59 0.37036
60 0.36418
61 0.35787
62 0.35158
63 0.34542
64 0.33954
65 0.33382
66 0.3282
67 0.32268
68 0.31695
69 0.31129
70 0.30587
71 0.30008
72 0.29431
73 0.28865
74 0.28342
75 0.27822
76 0.27328
77 0.26851
78 0.26381
79 0.25907
80 0.25443
81 0.24993
82 0.24534
83 0.24091
84 0.23649
85 0.23186
86 0.22702
87 0.22216
88 0.21722
89 0.21233
90 0.20753
91 0.20284
92 0.19824
93 0.19392
94 0.18975
95 0.18568
96 0.18175
97 0.17802
98 0.17414
99 0.17043
100 0.16673


==> data/impulsive_noise/bdag.dat <==
0.001 -7.2113
0.002 -3.5664
0.003 -9.2004
0.004 7.0905
0.005 0.35366
0.006 -6.4058
0.007 1.9162
0.008 -6.6391
0.009 5.3706
0.01 2.8254
0.011 -0.70152
0.012 -1.8707
0.013 -0.72417
0.014 2.9304
0.015 -6.6739
0.016 -1.5224
0.017 1.2646
0.018 1.1226
0.019 6.9897
0.02 3.8374
0.021 -3.1278
0.022 -4.6896
0.023 -8.6732
0.024 -8.0647
0.025 -7.483
0.026 5.1117
0.027 7.4649
0.028 -1.0475
0.029 2.3188
0.03 -2.7218
0.031 0.58743
0.032 -9.0078
0.033 3.2529
0.034 0.78158
0.035 -7.0203
0.036 -3.9305
0.037 -3.9163
0.038 3.7407
0.039 -1.2385
0.04 -0.46453
0.041 -1.4702
0.042 2.8975
0.043 0.44771
0.044 4.2259
0.045 -3.3108
0.046 4.0983
0.047 -3.0607
0.048 -4.0978
0.049 -5.8219
0.05 5.1738
0.051 1.4875
0.052 0.9025
0.053 6.8244
0.054 -4.4802
0.055 8.302
0.056 1.3111
0.057 2.7622
0.058 -5.5946
0.059 -3.371
0.06 -5.8286
0.061 7.8058
0.062 3.569
0.063 6.5918
0.064 4.7352
0.065 3.5955
0.066 -1.3781
0.067 1.5681
0.068 6.8354
0.069 -0.65484
0.07 1.893
0.071 9.7857
0.072 -5.2849
0.073 -0.48998
0.074 -3.4004
0.075 3.1194
0.076 -2.6641
0.077 1.7866
0.078 5.7699
0.079 2.8877
0.08 0.76193
0.081 7.2727
0.082 -15.223
0.083 2.6336
0.084 5.2428
0.085 -4.4816
0.086 -2.071
0.087 -9.6414
0.088 -0.10658
0.089 -8.1236
0.09 7.9806
0.091 -3.4349
0.092 2.4391
0.093 -13.735
0.094 -6.8724
0.095 -8.9836
0.096 -4.2061
0.097 -2.8684
0.098 1.0656
0.099 -1.0362
0.1 -7.0604
0.101 -0.42174
0.102 -3.49
0.103 9.6382
0.104 -2.4056
0.105 -3.0902
0.106 5.6205
0.107 1.7069
0.108 4.1481
0.109 -9.2993
0.11 -0.059252
0.111 9.9222
0.112 3.7045
0.113 9.6287
0.114 0.81446
0.115 2.8145
0.116 3.1578
0.117 -1.986
0.118 -1.8791
0.119 -1.9516
0.12 -11.623
0.121 9.5752
0.122 -3.0252
0.123 -1.8012
0.124 -10.527
0.125 2.2071
0.126 3.7608
0.127 -0.77958
0.128 3.0773
0.129 1.8666
0.13 10.884
0.131 -13.883
0.132 0.16289
0.133 -5.6388
0.134 -1.2403
0.135 -1.6529
0.136 6.4216
0.137 0.06107
0.138 -9.1823
0.139 0.92845
0.14 13.273
0.141 0.16915
0.142 -2.4472
0.143 0.5952
0.144 4.2101
0.145 -1.5909
0.146 -7.8463
0.147 -2.5464
0.148 6.5687
0.149 4.0661
0.15 -2.861
0.151 -0.30704
0.152 0.17005
0.153 -0.97987
0.154 0.41677
0.155 -10.493
0.156 0.29772
0.157 0.31143
0.158 3.1404
0.159 2.591
0.16 -3.4775
0.161 2.2681
0.162 5.1034
0.163 -3.4648
0.164 -6.6012
0.165 -0.66283
0.166 2.9018
0.167 0.36517
0.168 5.2057
0.169 8.6654
0.17 2.7459
0.171 6.8619
0.172 1.1114
0.173 -0.23885
0.174 -1.5639
0.175 -0.21473
0.176 -6.2143
0.177 -1.8012
0.178 4.2268
0.179 -0.3368
0.18 -0.31685
0.181 -3.4546
0.182 1.5595
0.183 -1.1808
0.184 -4.0553
0.185 -2.7209
0.186 7.5984
0.187 2.9929
0.188 -1.9578
0.189 0.79646
0.19 -0.5108
0.191 -1.938
0.192 10.039
0.193 9.3998
0.194 -1.6653
0.195 -5.863
0.196 -6.2725
0.197 4.1544
0.198 1.9358
0.199 -9.7828
0.2 10.259
0.201 2.5665
0.202 -5.0019
0.203 5.807
0.204 10.083
0.205 -10.172
0.206 0.49786
0.207 3.1324
0.208 -0.12887
0.209 -1.7975
0.21 0.85311
0.211 -2.1932
0.212 9.3386
0.213 -3.0558
0.214 -1.4967
0.215 1.5291
0.216 1.5835
0.217 6.6608
0.218 -2.0707
0.219 4.4871
0.22 8.4023
0.221 -2.0738
0.222 0.97766
0.223 -3.809
0.224 3.2008
0.225 -7.5159
0.226 -1.8213
0.227 -5.9774
0.228 -13.094
0.229 7.2709
0.23 -3.4991
0.231 7.532
0.232 -9.7179
0.233 0.98919
0.234 -4.689
0.235 9.2234
0.236 8.8245
0.237 -6.1728
0.238 1.0964
0.239 -5.9229
0.24 11.851
0.241 0.013475
0.242 11.345
0.243 3.0031
0.244 -0.94488
0.245 3.0274
0.246 -3.0047
0.247 -1.5016
0.248 -1.6097
0.249 3.8868
0.25 3.8549
0.251 -0.2778
0.252 15.572
0.253 -4.5163
0.254 2.7054
0.255 -0.40214
0.256 11.769
0.257 -6.4431
0.258 -5.5748
0.259 3.1065
0.26 -2.7873
0.261 -3.0339
0.262 -0.48641
0.263 8.6444
0.264 -0.42931
0.265 2.6292
0.266 8.1525
0.267 3.1006
0.268 0.80466
0.269 4.1999
0.27 -3.3047
0.271 -0.80332
0.272 0.44464
0.273 -4.9711
0.274 5.0323
0.275 8.131
0.276 1.6491
0.277 -5.8875
0.278 -0.51112
0.279 6.7754
0.28 -0.087372
0.281 2.1442
0.282 0.80351
0.283 1.3301
0.284 -6.4107
0.285 6.7534
0.286 -0.6664
0.287 3.2731
0.288 -0.0056142
0.289 -0.30557
0.29 0.29905
0.291 0.45314
0.292 -0.37114
0.293 4.5814
0.294 -4.2329
0.295 -2.8685
0.296 -2.583
0.297 1.8332
0.298 -0.58491
0.299 11.59
0.3 9.308
0.301 1.5725
0.302 3.4868
0.303 -11.663
0.304 2.1777
0.305 -4.778
0.306 -9.0558
0.307 1.2984
0.308 -1.6907
0.309 -1.9288
0.31 9.9196
0.311 -3.2657
0.312 -0.43863
0.313 0.2163
0.314 -1.8275
0.315 0.25068
0.316 -9.9787
0.317 -2.5281
0.318 1.5271
0.319 -5.0666
0.32 4.2174
0.321 -3.0843
0.322 -8.5644
0.323 2.757
0.324 -3.256
0.325 -0.53918
0.326 7.0833
0.327 2.5621
0.328 -0.50744
0.329 3.0267
0.33 2.7462
0.331 -1.237
0.332 0.069677
0.333 3.8663
0.334 10.226
0.335 5.5765
0.336 -2.1224
0.337 -11.979
0.338 2.4238
0.339 4.094
0.34 -8.5884
0.341 -7.9939
0.342 6.6437
0.343 -1.7463
0.344 -3.5772
0.345 2.5534
0.346 6.4305
0.347 -3.715
0.348 1.4583
0.349 5.9223
0.35 6.7799
0.351 12.213
0.352 3.5984
0.353 8.2855
0.354 11.348
0.355 8.8749
0.356 -1.0547
0.357 3.489
0.358 4.4385
0.359 -2.299
0.36 -0.62608
0.361 -3.0186
0.362 -2.8364
0.363 2.8776
0.364 5.7739
0.365 -2.134
0.366 -4.0696
0.367 2.1597
0.368 -0.15608
0.369 -1.0547
0.37 1.6265
0.371 -0.90054
0.372 6.1621
0.373 -8.9269
0.374 -4.3447
0.375 1.0816
0.376 2.6296
0.377 2.7702
0.378 -0.022727
0.379 -8.8978
0.38 0.14609
0.381 -5.2893
0.382 2.7023
0.383 -1.0402
0.384 0.49083
0.385 3.0573
0.386 11.114
0.387 11.256
0.388 -2.2154
0.389 3.8455
0.39 -4.5085
0.391 0.30969
0.392 7.4933
0.393 2.9115
0.394 3.2109
0.395 -1.7736
0.396 -0.84535
0.397 3.9175
0.398 -4.7656
0.399 0.84419
0.4 3.4597
0.401 3.5755
0.402 -0.33587
0.403 6.0725
0.404 6.8398
0.405 -4.6926
0.406 -1.3238
0.407 -4.0819
0.408 -5.6663
0.409 -0.28877
0.41 -3.0447
0.411 -1.3254
0.412 -3.997
0.413 7.2962
0.414 4.3913
0.415 4.4953
0.416 -0.82181
0.417 9.1272
0.418 0.92238
0.419 1.7329
0.42 -4.7276
0.421 -1.7683
0.422 6.5736
0.423 -7.2893
0.424 3.1473
0.425 1.1537
0.426 -0.23132
0.427 7.6082
0.428 -8.0871
0.429 -1.4566
0.43 -3.0535
0.431 6.5918
0.432 -4.7938
0.433 1.5866
0.434 -1.2811
0.435 -3.9735
0.436 -2.6515
0.437 2.3764
0.438 -6.6217
0.439 -3.1311
0.44 -6.7645
0.441 2.745
0.442 -1.0731
0.443 -4.2631
0.444 -10.817
0.445 -4.7539
0.446 1.4338
0.447 2.8005
0.448 -3.4007
0.449 -2.3156
0.45 -10.673
0.451 -1.3496
0.452 1.368
0.453 -2.2148
0.454 -1.0528
0.455 -8.6735
0.456 4.0454
0.457 4.139
0.458 -3.0858
0.459 5.0189
0.46 -0.86737
0.461 2.4377
0.462 -6.7375
0.463 -1.8704
0.464 -0.79059
0.465 6.9506
0.466 0.55552
0.467 0.29293
0.468 0.28394
0.469 3.3812
0.47 -6.9525
0.471 -3.6043
0.472 -4.8691
0.473 4.2041
0.474 3.2437
0.475 1.0556
0.476 10.711
0.477 2.8599
0.478 -6.2882
0.479 -8.2643
0.48 1.8362
0.481 6.9949
0.482 -0.3899
0.483 -2.4597
0.484 -2.5884
0.485 -0.18898
0.486 -7.0756
0.487 -0.77146
0.488 -1.1786
0.489 5.7866
0.49 1.421
0.491 -1.4016
0.492 4.2262
0.493 1.0699
0.494 -4.0752
0.495 -6.5891
0.496 -9.8728
0.497 1.0425
0.498 3.39
0.499 10.388
0.5 7.1256
0.501 2.56
0.502 -1.21
0.503 -2.3754
0.504 3.9534
0.505 -2.6242
0.506 0.59377
0.507 1.8122
0.508 0.97257
0.509 0.4952
0.51 -4.3105
0.511 -0.54059
0.512 -10.534
0.513 -4.8456
0.514 -5.1917
0.515 3.7842
0.516 -2.3615
0.517 -7.7138
0.518 -2.9293
0.519 1.7023
0.52 3.544
0.521 2.2082
0.522 2.725
0.523 4.7008
0.524 17.1
0.525 0.55259
0.526 -6.9737
0.527 -1.805
0.528 -0.52485
0.529 -3.9459
0.53 0.18944
0.531 -1.1564
0.532 4.1214
0.533 -5.3471
0.534 2.7387
0.535 2.8081
0.536 4.9994
0.537 3.6504
0.538 -5.3299
0.539 -10.551
0.54 -0.22375
0.541 5.1645
0.542 -7.0288
0.543 1.9853
0.544 -0.16372
0.545 -12.101
0.546 -5.6628
0.547 2.7833
0.548 4.7949
0.549 5.5936
0.55 8.1974
0.551 -3.4388
0.552 -4.0958
0.553 -5.4509
0.554 -5.2092
0.555 11.917
0.556 -5.5774
0.557 -4.1212
0.558 3.0905
0.559 2.2849
0.56 -0.85565
0.561 -4.8949
0.562 6.8514
0.563 -1.0225
0.564 1.8997
0.565 2.4893
0.566 1.2585
0.567 -1.0159
0.568 6.0708
0.569 -3.0842
0.57 4.7516
0.571 3.1215
0.572 -1.1282
0.573 5.1967
0.574 1.7127
0.575 8.1869
0.576 6.7247
0.577 -3.9026
0.578 4.7214
0.579 -7.3504
0.58 -3.7808
0.581 0.46664
0.582 -3.2911
0.583 -3.4914
0.584 3.1785
0.585 4.6219
0.586 -1.157
0.587 0.30496
0.588 0.73552
0.589 -2.2189
0.59 3.4881
0.591 7.7076
0.592 1.728
0.593 -2.1865
0.594 7.2939
0.595 3.4596
0.596 1.5939
0.597 -2.2842
0.598 1.4242
0.599 0.47463
0.6 -9.4188
0.601 0.42189
0.602 -0.64752
0.603 -4.7072
0.604 -6.1397
0.605 -4.1184
0.606 7.5683
0.607 -5.2029
0.608 -2.1725
0.609 1.5371
0.61 10.964
0.611 -7.0849
0.612 -7.998
0.613 -1.8222
0.614 5.6177
0.615 -3.4568
0.616 2.3927
0.617 2.5325
0.618 1.6083
0.619 9.6183
0.62 1.716
0.621 3.5203
0.622 4.8401
0.623 3.5608
0.624 5.5724
0.625 2.4866
0.626 2.8574
0.627 8.7961
0.628 8.5818
0.629 -5.6212
0.63 0.16265
0.631 0.31178
0.632 4.5117
0.633 1.0582
0.634 -5.1468
0.635 -4.0826
0.636 3.816
0.637 4.6743
0.638 -4.0046
0.639 1.4382
0.64 0.91552
0.641 0.58691
0.642 -2.7949
0.643 0.02142
0.644 2.0542
0.645 2.1822
0.646 -5.3597
0.647 -1.521
0.648 6.1389
0.649 6.8689
0.65 -6.3235
0.651 -0.91419
0.652 -5.2585
0.653 -0.92291
0.654 -2.7844
0.655 2.5573
0.656 10.124
0.657 -7.3017
0.658 8.6507
0.659 3.9999
0.66 9.8884
0.661 3.4382
0.662 -4.7828
0.663 3.5254
0.664 3.6607
0.665 -11.149
0.666 0.81836
0.667 2.3236
0.668 -1.212
0.669 -3.7304
0.67 -3.2554
0.671 -0.48504
0.672 -1.3415
0.673 10.084
0.674 4.591
0.675 -1.3451
0.676 1.2613
0.677 -5.5389
0.678 -10.127
0.679 -6.2222
0.68 -5.375
0.681 -2.1151
0.682 0.16414
0.683 -3.6688
0.684 5.1662
0.685 6.1296
0.686 -7.0273
0.687 5.9822
0.688 1.3681
0.689 1.5447
0.69 10.642
0.691 3.5148
0.692 -2.1771
0.693 -5.1091
0.694 1.9365
0.695 -1.1372
0.696 -3.2532
0.697 2.8617
0.698 -0.726
0.699 -11.214
0.7 -1.3832
0.701 -7.2905
0.702 20.406
0.703 1.5627
0.704 2.4835
0.705 -3.0454
0.706 7.7364
0.707 1.6575
0.708 1.4191
0.709 6.0213
0.71 -1.794
0.711 0.1922
0.712 7.8374
0.713 -1.9807
0.714 -5.5458
0.715 4.4587
0.716 2.6744
0.717 -2.705
0.718 -1.2587
0.719 0.40143
0.72 2.4476
0.721 -4.213
0.722 3.7588
0.723 4.234
0.724 5.2715
0.725 11.241
0.726 -1.4593
0.727 2.8065
0.728 11.098
0.729 -3.4289
0.73 -0.7703
0.731 1.8748
0.732 -6.8296
0.733 4.9254
0.734 -1.7463
0.735 2.4064
0.736 -7.7216
0.737 2.4097
0.738 -1.4126
0.739 0.089187
0.74 1.0036
0.741 -3.2115
0.742 1.6366
0.743 -2.5332
0.744 2.0951
0.745 4.6918
0.746 2.355
0.747 1.2063
0.748 -5.7156
0.749 4.2416
0.75 -3.7489
0.751 -3.5815
0.752 2.2176
0.753 10.123
0.754 -1.515
0.755 0.12344
0.756 2.0108
0.757 0.36464
0.758 -7.3181
0.759 8.1051
0.76 -7.9922
0.761 -0.55616
0.762 10.927
0.763 -4.478
0.764 -8.6828
0.765 1.3544
0.766 -1.2994
0.767 -11.915
0.768 2.3214
0.769 6.5724
0.77 1.6283
0.771 -0.66605
0.772 5.5477
0.773 4.7337
0.774 -1.3268
0.775 2.0718
0.776 1.8132
0.777 -3.8044
0.778 9.1231
0.779 -1.1954
0.78 0.014798
0.781 9.8201
0.782 2.1683
0.783 4.111
0.784 3.5024
0.785 -2.8508
0.786 1.52
0.787 4.2379
0.788 -5.5302
0.789 -7.9337
0.79 -3.0925
0.791 -0.35951
0.792 -3.1849
0.793 -2.3834
0.794 -1.3209
0.795 -3.4847
0.796 1.4836
0.797 -0.23795
0.798 9.8086
0.799 -2.8768
0.8 -2.7019
0.801 -6.7992
0.802 -10.276
0.803 5.2045
0.804 -5.8104
0.805 -5.193
0.806 7.6191
0.807 1.4507
0.808 1.8644
0.809 0.047674
0.81 -3.0562
0.811 -0.52705
0.812 -3.378
0.813 -4.7373
0.814 1.3416
0.815 -0.11391
0.816 3.1049
0.817 10.109
0.818 5.3609
0.819 1.0027
0.82 7.9309
0.821 5.1295
0.822 -7.2748
0.823 4.6801
0.824 -1.4688
0.825 -3.7252
0.826 1.3829
0.827 -3.2539
0.828 0.077209
0.829 0.82503
0.83 5.254
0.831 -1.8826
0.832 -10.912
0.833 -3.453
0.834 -5.9659
0.835 1.6438
0.836 -0.77004
0.837 4.597
0.838 6.6215
0.839 -0.097606
0.84 2.868
0.841 -3.9638
0.842 -6.1349
0.843 5.8329
0.844 7.9675
0.845 8.4399
0.846 -2.2866
0.847 -3.9838
0.848 -4.2521
0.849 -8.6761
0.85 1.1512
0.851 2.9376
0.852 0.39694
0.853 -3.4828
0.854 -5.7182
0.855 -2.3099
0.856 -0.032262
0.857 -2.2837
0.858 -6.437
0.859 4.0992
0.86 1.5198
0.861 -3.8971
0.862 0.17591
0.863 2.6464
0.864 0.48725
0.865 5.4877
0.866 2.7173
0.867 0.11939
0.868 7.8967
0.869 4.2865
0.87 1.5684
0.871 1.1471
0.872 10.209
0.873 -14.269
0.874 1.3827
0.875 1.0531
0.876 2.7962
0.877 0.68325
0.878 1.7468
0.879 4.3738
0.88 0.99123
0.881 4.5005
0.882 4.4619
0.883 -2.9027
0.884 -10.485
0.885 -2.2122
0.886 -4.4851
0.887 -4.2882
0.888 -2.0582
0.889 -4.1394
0.89 0.51929
0.891 -3.6473
0.892 4.0129
0.893 13.416
0.894 -0.61876
0.895 1.0829
0.896 -3.683
0.897 -3.9808
0.898 2.5625
0.899 -2.5347
0.9 1.4363
0.901 -6.7885
0.902 -6.8417
0.903 5.8811
0.904 1.2178
0.905 -4.8718
0.906 -9.0905
0.907 1.6558
0.908 1.5919
0.909 15.035
0.91 1.7724
0.911 -12.052
0.912 1.5058
0.913 5.7989
0.914 -3.5435
0.915 -7.9812
0.916 3.6977
0.917 0.84416
0.918 -8.7041
0.919 -2.9218
0.92 -9.4631
0.921 1.8458
0.922 -6.3616
0.923 -4.6341
0.924 -0.48507
0.925 -0.54923
0.926 4.555
0.927 -3.0869
0.928 2.1197
0.929 4.4318
0.93 6.4724
0.931 -6.5925
0.932 -4.6717
0.933 -4.3981
0.934 -3.1113
0.935 6.7774
0.936 -1.5627
0.937 -3.8432
0.938 2.2683
0.939 5.7371
0.94 3.8278
0.941 3.1132
0.942 3.896
0.943 0.9407
0.944 0.073617
0.945 0.84506
0.946 1.6602
0.947 2.1721
0.948 10.265
0.949 -1.636
0.95 -6.1519
0.951 -3.9448
0.952 1.1545
0.953 2.7852
0.954 0.7183
0.955 6.0887
0.956 -0.22067
0.957 -8.6779
0.958 4.8835
0.959 -0.99916
0.96 -0.40903
0.961 7.6751
0.962 3.1567
0.963 6.8378
0.964 -1.9609
0.965 4.3241
0.966 0.15202
0.967 3.1021
0.968 -2.4411
0.969 -0.49598
0.97 -4.4828
0.971 2.3914
0.972 -9.8984
0.973 1.4874
0.974 7.6526
0.975 0.75112
0.976 0.34854
0.977 6.3105
0.978 5.9969
0.979 1.6129
0.98 -8.0451
0.981 2.7473
0.982 3.0569
0.983 -4.6441
0.984 -3.952
0.985 2.0849
0.986 -9.4849
0.987 0.16983
0.988 2.0893
0.989 6.3799
0.99 3.0683
0.991 -3.157
0.992 1.0683
0.993 -2.1382
0.994 1.8662
0.995 6.857
0.996 1.1384
0.997 8.5048
0.998 -3.0775
0.999 1.8365
1 2.6513


==> data/impulsive_noise/bdelta.dat <==
0.001 -7.2113
0.002 -3.5664
0.003 -9.2004
0.004 7.0905
0.005 0.35366
0.006 -6.4058
0.007 1.9162
0.008 -6.6391
0.009 5.3706
0.01 2.8254
0.011 -0.70152
0.012 -1.8707
0.013 20.406
0.014 2.9304
0.015 -6.6739
0.016 -1.5224
0.017 1.2646
0.018 1.1226
0.019 6.9897
0.02 3.8374
0.021 -15.223
0.022 -4.6896
0.023 -8.6732
0.024 -8.0647
0.025 -7.483
0.026 5.1117
0.027 20.406
0.028 -1.0475
0.029 2.3188
0.03 -2.7218
0.031 0.58743
0.032 -15.223
0.033 3.2529
0.034 0.78158
0.035 -7.0203
0.036 -3.9305
0.037 -3.9163
0.038 3.7407
0.039 -1.2385
0.04 20.406
0.041 -1.4702
0.042 2.8975
0.043 0.44771
0.044 4.2259
0.045 -3.3108
0.046 4.0983
0.047 -3.0607
0.048 -4.0978
0.049 -5.8219
0.05 20.406
0.051 1.4875
0.052 0.9025
0.053 6.8244
0.054 -4.4802
0.055 8.302
0.056 1.3111
0.057 2.7622
0.058 -5.5946
0.059 -3.371
0.06 -5.8286
0.061 7.8058
0.062 3.569
0.063 6.5918
0.064 -15.223
0.065 3.5955
0.066 -1.3781
0.067 -15.223
0.068 6.8354
0.069 -0.65484
0.07 1.893
0.071 20.406
0.072 -5.2849
0.073 -0.48998
0.074 -3.4004
0.075 3.1194
0.076 -2.6641
0.077 1.7866
0.078 5.7699
0.079 -15.223
0.08 0.76193
0.081 7.2727
0.082 -15.223
0.083 2.6336
0.084 5.2428
0.085 -15.223
0.086 -2.071
0.087 -9.6414
0.088 -15.223
0.089 -8.1236
0.09 7.9806
0.091 -3.4349
0.092 20.406
0.093 -13.735
0.094 -6.8724
0.095 -8.9836
0.096 -15.223
0.097 -2.8684
0.098 1.0656
0.099 -1.0362
0.1 -7.0604
0.101 -0.42174
0.102 -3.49
0.103 9.6382
0.104 -2.4056
0.105 -3.0902
0.106 5.6205
0.107 20.406
0.108 20.406
0.109 -9.2993
0.11 -0.059252
0.111 20.406
0.112 3.7045
0.113 9.6287
0.114 0.81446
0.115 2.8145
0.116 3.1578
0.117 -1.986
0.118 -1.8791
0.119 -1.9516
0.12 -11.623
0.121 9.5752
0.122 -3.0252
0.123 -1.8012
0.124 -10.527
0.125 2.2071
0.126 3.7608
0.127 -0.77958
0.128 3.0773
0.129 1.8666
0.13 10.884
0.131 -13.883
0.132 20.406
0.133 -5.6388
0.134 -1.2403
0.135 -1.6529
0.136 6.4216
0.137 0.06107
0.138 -9.1823
0.139 0.92845
0.14 13.273
0.141 -15.223
0.142 -2.4472
0.143 0.5952
0.144 4.2101
0.145 -1.5909
0.146 -7.8463
0.147 -2.5464
0.148 6.5687
0.149 4.0661
0.15 -2.861
0.151 -0.30704
0.152 -15.223
0.153 -0.97987
0.154 0.41677
0.155 -10.493
0.156 0.29772
0.157 0.31143
0.158 3.1404
0.159 2.591
0.16 -3.4775
0.161 2.2681
0.162 5.1034
0.163 -3.4648
0.164 -6.6012
0.165 -0.66283
0.166 2.9018
0.167 0.36517
0.168 5.2057
0.169 -15.223
0.17 2.7459
0.171 6.8619
0.172 1.1114
0.173 20.406
0.174 -1.5639
0.175 -0.21473
0.176 20.406
0.177 -1.8012
0.178 4.2268
0.179 -0.3368
0.18 -0.31685
0.181 -3.4546
0.182 20.406
0.183 -1.1808
0.184 -4.0553
0.185 -2.7209
0.186 7.5984
0.187 20.406
0.188 -1.9578
0.189 0.79646
0.19 -0.5108
0.191 -1.938
0.192 10.039
0.193 9.3998
0.194 -1.6653
0.195 -5.863
0.196 -6.2725
0.197 20.406
0.198 1.9358
0.199 -9.7828
0.2 10.259
0.201 2.5665
0.202 -5.0019
0.203 5.807
0.204 10.083
0.205 -10.172
0.206 0.49786
0.207 3.1324
0.208 -0.12887
0.209 -1.7975
0.21 0.85311
0.211 -2.1932
0.212 9.3386
0.213 -3.0558
0.214 -1.4967
0.215 1.5291
0.216 1.5835
0.217 6.6608
0.218 -2.0707
0.219 4.4871
0.22 8.4023
0.221 -2.0738
0.222 0.97766
0.223 -3.809
0.224 3.2008
0.225 -7.5159
0.226 -1.8213
0.227 -5.9774
0.228 -13.094
0.229 7.2709
0.23 -3.4991
0.231 7.532
0.232 -9.7179
0.233 0.98919
0.234 -4.689
0.235 9.2234
0.236 8.8245
0.237 20.406
0.238 20.406
0.239 -5.9229
0.24 11.851
0.241 20.406
0.242 -15.223
0.243 3.0031
0.244 -0.94488
0.245 3.0274
0.246 -15.223
0.247 -1.5016
0.248 -1.6097
0.249 3.8868
0.25 3.8549
0.251 -15.223
0.252 15.572
0.253 -4.5163
0.254 2.7054
0.255 -0.40214
0.256 11.769
0.257 -6.4431
0.258 -5.5748
0.259 3.1065
0.26 -2.7873
0.261 -3.0339
0.262 -0.48641
0.263 8.6444
0.264 20.406
0.265 2.6292
0.266 8.1525
0.267 3.1006
0.268 0.80466
0.269 4.1999
0.27 -15.223
0.271 20.406
0.272 0.44464
0.273 -4.9711
0.274 5.0323
0.275 8.131
0.276 1.6491
0.277 -5.8875
0.278 -0.51112
0.279 20.406
0.28 -0.087372
0.281 2.1442
0.282 0.80351
0.283 1.3301
0.284 -6.4107
0.285 6.7534
0.286 -0.6664
0.287 3.2731
0.288 -0.0056142
0.289 -15.223
0.29 0.29905
0.291 20.406
0.292 -0.37114
0.293 4.5814
0.294 -4.2329
0.295 -2.8685
0.296 -2.583
0.297 1.8332
0.298 -0.58491
0.299 11.59
0.3 20.406
0.301 1.5725
0.302 3.4868
0.303 -11.663
0.304 2.1777
0.305 -4.778
0.306 -9.0558
0.307 1.2984
0.308 -1.6907
0.309 -1.9288
0.31 9.9196
0.311 -3.2657
0.312 -0.43863
0.313 0.2163
0.314 -15.223
0.315 -15.223
0.316 -9.9787
0.317 -2.5281
0.318 1.5271
0.319 -5.0666
0.32 4.2174
0.321 -3.0843
0.322 -8.5644
0.323 2.757
0.324 -15.223
0.325 -0.53918
0.326 7.0833
0.327 2.5621
0.328 -0.50744
0.329 3.0267
0.33 2.7462
0.331 -1.237
0.332 20.406
0.333 3.8663
0.334 20.406
0.335 20.406
0.336 -2.1224
0.337 -11.979
0.338 2.4238
0.339 4.094
0.34 -8.5884
0.341 -7.9939
0.342 6.6437
0.343 -1.7463
0.344 -3.5772
0.345 2.5534
0.346 6.4305
0.347 -3.715
0.348 -15.223
0.349 5.9223
0.35 -15.223
0.351 12.213
0.352 3.5984
0.353 8.2855
0.354 11.348
0.355 8.8749
0.356 -1.0547
0.357 3.489
0.358 20.406
0.359 -2.299
0.36 -0.62608
0.361 -3.0186
0.362 -15.223
0.363 2.8776
0.364 5.7739
0.365 -2.134
0.366 -4.0696
0.367 2.1597
0.368 -0.15608
0.369 -1.0547
0.37 1.6265
0.371 -0.90054
0.372 -15.223
0.373 -8.9269
0.374 -4.3447
0.375 1.0816
0.376 2.6296
0.377 2.7702
0.378 -0.022727
0.379 -8.8978
0.38 0.14609
0.381 -5.2893
0.382 2.7023
0.383 -1.0402
0.384 0.49083
0.385 3.0573
0.386 11.114
0.387 11.256
0.388 -2.2154
0.389 3.8455
0.39 -4.5085
0.391 0.30969
0.392 7.4933
0.393 2.9115
0.394 3.2109
0.395 -1.7736
0.396 -0.84535
0.397 3.9175
0.398 -4.7656
0.399 0.84419
0.4 20.406
0.401 3.5755
0.402 -15.223
0.403 6.0725
0.404 -15.223
0.405 -4.6926
0.406 -1.3238
0.407 -4.0819
0.408 -5.6663
0.409 -0.28877
0.41 -3.0447
0.411 20.406
0.412 -3.997
0.413 7.2962
0.414 4.3913
0.415 4.4953
0.416 -0.82181
0.417 9.1272
0.418 0.92238
0.419 1.7329
0.42 -4.7276
0.421 -1.7683
0.422 6.5736
0.423 -7.2893
0.424 3.1473
0.425 1.1537
0.426 -0.23132
0.427 7.6082
0.428 -8.0871
0.429 -1.4566
0.43 -3.0535
0.431 6.5918
0.432 -4.7938
0.433 1.5866
0.434 20.406
0.435 -3.9735
0.436 -2.6515
0.437 2.3764
0.438 -6.6217
0.439 20.406
0.44 -6.7645
0.441 2.745
0.442 -1.0731
0.443 -4.2631
0.444 -10.817
0.445 -4.7539
0.446 1.4338
0.447 2.8005
0.448 -3.4007
0.449 -2.3156
0.45 -10.673
0.451 -1.3496
0.452 1.368
0.453 -2.2148
0.454 -1.0528
0.455 -8.6735
0.456 4.0454
0.457 4.139
0.458 -15.223
0.459 5.0189
0.46 -0.86737
0.461 2.4377
0.462 -6.7375
0.463 -1.8704
0.464 -0.79059
0.465 6.9506
0.466 0.55552
0.467 0.29293
0.468 -15.223
0.469 3.3812
0.47 -6.9525
0.471 -3.6043
0.472 -4.8691
0.473 4.2041
0.474 3.2437
0.475 1.0556
0.476 10.711
0.477 2.8599
0.478 20.406
0.479 -8.2643
0.48 1.8362
0.481 -15.223
0.482 -0.3899
0.483 -2.4597
0.484 -2.5884
0.485 20.406
0.486 -7.0756
0.487 -0.77146
0.488 -1.1786
0.489 5.7866
0.49 1.421
0.491 -1.4016
0.492 4.2262
0.493 1.0699
0.494 20.406
0.495 -6.5891
0.496 -9.8728
0.497 1.0425
0.498 3.39
0.499 10.388
0.5 7.1256
0.501 2.56
0.502 -1.21
0.503 -2.3754
0.504 3.9534
0.505 -2.6242
0.506 0.59377
0.507 1.8122
0.508 0.97257
0.509 -15.223
0.51 20.406
0.511 -0.54059
0.512 -10.534
0.513 -4.8456
0.514 -5.1917
0.515 3.7842
0.516 -2.3615
0.517 -7.7138
0.518 -2.9293
0.519 1.7023
0.52 3.544
0.521 2.2082
0.522 2.725
0.523 4.7008
0.524 17.1
0.525 -15.223
0.526 -6.9737
0.527 -1.805
0.528 -0.52485
0.529 -3.9459
0.53 0.18944
0.531 -1.1564
0.532 4.1214
0.533 -5.3471
0.534 2.7387
0.535 2.8081
0.536 4.9994
0.537 3.6504
0.538 -5.3299
0.539 -10.551
0.54 -0.22375
0.541 5.1645
0.542 -7.0288
0.543 1.9853
0.544 -0.16372
0.545 -12.101
0.546 -5.6628
0.547 2.7833
0.548 4.7949
0.549 5.5936
0.55 8.1974
0.551 -3.4388
0.552 -4.0958
0.553 -5.4509
0.554 -5.2092
0.555 11.917
0.556 -5.5774
0.557 -4.1212
0.558 3.0905
0.559 2.2849
0.56 -0.85565
0.561 -15.223
0.562 6.8514
0.563 -1.0225
0.564 1.8997
0.565 2.4893
0.566 1.2585
0.567 -1.0159
0.568 6.0708
0.569 -3.0842
0.57 4.7516
0.571 3.1215
0.572 -1.1282
0.573 5.1967
0.574 1.7127
0.575 8.1869
0.576 6.7247
0.577 -3.9026
0.578 4.7214
0.579 -7.3504
0.58 -3.7808
0.581 0.46664
0.582 20.406
0.583 -3.4914
0.584 3.1785
0.585 4.6219
0.586 -1.157
0.587 0.30496
0.588 0.73552
0.589 -15.223
0.59 3.4881
0.591 7.7076
0.592 1.728
0.593 -15.223
0.594 7.2939
0.595 3.4596
0.596 1.5939
0.597 -2.2842
0.598 1.4242
0.599 0.47463
0.6 -9.4188
0.601 0.42189
0.602 20.406
0.603 -4.7072
0.604 -6.1397
0.605 -4.1184
0.606 7.5683
0.607 -5.2029
0.608 -15.223
0.609 1.5371
0.61 -15.223
0.611 -7.0849
0.612 -7.998
0.613 -1.8222
0.614 5.6177
0.615 -3.4568
0.616 2.3927
0.617 2.5325
0.618 1.6083
0.619 9.6183
0.62 1.716
0.621 3.5203
0.622 4.8401
0.623 3.5608
0.624 5.5724
0.625 2.4866
0.626 2.8574
0.627 8.7961
0.628 8.5818
0.629 -5.6212
0.63 0.16265
0.631 0.31178
0.632 4.5117
0.633 1.0582
0.634 -5.1468
0.635 -4.0826
0.636 3.816
0.637 4.6743
0.638 -4.0046
0.639 1.4382
0.64 20.406
0.641 0.58691
0.642 -2.7949
0.643 0.02142
0.644 2.0542
0.645 2.1822
0.646 -5.3597
0.647 -1.521
0.648 6.1389
0.649 6.8689
0.65 -6.3235
0.651 20.406
0.652 -5.2585
0.653 -0.92291
0.654 -2.7844
0.655 2.5573
0.656 10.124
0.657 -7.3017
0.658 8.6507
0.659 3.9999
0.66 9.8884
0.661 3.4382
0.662 -4.7828
0.663 3.5254
0.664 3.6607
0.665 -11.149
0.666 0.81836
0.667 2.3236
0.668 -1.212
0.669 -3.7304
0.67 -3.2554
0.671 -0.48504
0.672 -1.3415
0.673 10.084
0.674 -15.223
0.675 -1.3451
0.676 1.2613
0.677 -5.5389
0.678 -10.127
0.679 -6.2222
0.68 -5.375
0.681 -15.223
0.682 0.16414
0.683 -3.6688
0.684 5.1662
0.685 -15.223
0.686 -7.0273
0.687 5.9822
0.688 1.3681
0.689 1.5447
0.69 10.642
0.691 3.5148
0.692 -2.1771
0.693 -5.1091
0.694 1.9365
0.695 -1.1372
0.696 -3.2532
0.697 2.8617
0.698 -0.726
0.699 -11.214
0.7 -1.3832
0.701 -7.2905
0.702 20.406
0.703 1.5627
0.704 2.4835
0.705 -3.0454
0.706 7.7364
0.707 1.6575
0.708 1.4191
0.709 6.0213
0.71 -1.794
0.711 0.1922
0.712 7.8374
0.713 -1.9807
0.714 -5.5458
0.715 20.406
0.716 2.6744
0.717 -2.705
0.718 -1.2587
0.719 0.40143
0.72 2.4476
0.721 -4.213
0.722 3.7588
0.723 4.234
0.724 5.2715
0.725 11.241
0.726 -1.4593
0.727 20.406
0.728 11.098
0.729 -3.4289
0.73 -0.7703
0.731 1.8748
0.732 -6.8296
0.733 4.9254
0.734 -1.7463
0.735 2.4064
0.736 -7.7216
0.737 -15.223
0.738 -1.4126
0.739 0.089187
0.74 1.0036
0.741 -3.2115
0.742 1.6366
0.743 -2.5332
0.744 2.0951
0.745 20.406
0.746 2.355
0.747 1.2063
0.748 -5.7156
0.749 4.2416
0.75 -3.7489
0.751 -3.5815
0.752 2.2176
0.753 10.123
0.754 -1.515
0.755 0.12344
0.756 2.0108
0.757 0.36464
0.758 -7.3181
0.759 8.1051
0.76 -7.9922
0.761 -0.55616
0.762 10.927
0.763 -4.478
0.764 -8.6828
0.765 1.3544
0.766 -1.2994
0.767 -11.915
0.768 2.3214
0.769 6.5724
0.77 20.406
0.771 -0.66605
0.772 5.5477
0.773 4.7337
0.774 -1.3268
0.775 2.0718
0.776 1.8132
0.777 -3.8044
0.778 9.1231
0.779 -1.1954
0.78 0.014798
0.781 9.8201
0.782 2.1683
0.783 4.111
0.784 -15.223
0.785 -2.8508
0.786 1.52
0.787 4.2379
0.788 -5.5302
0.789 -7.9337
0.79 -3.0925
0.791 -0.35951
0.792 -3.1849
0.793 -2.3834
0.794 -1.3209
0.795 -3.4847
0.796 1.4836
0.797 -0.23795
0.798 -15.223
0.799 -2.8768
0.8 -2.7019
0.801 20.406
0.802 -10.276
0.803 5.2045
0.804 -5.8104
0.805 20.406
0.806 7.6191
0.807 20.406
0.808 1.8644
0.809 0.047674
0.81 -3.0562
0.811 -0.52705
0.812 -3.378
0.813 -4.7373
0.814 1.3416
0.815 -0.11391
0.816 3.1049
0.817 10.109
0.818 5.3609
0.819 1.0027
0.82 7.9309
0.821 5.1295
0.822 -7.2748
0.823 4.6801
0.824 -1.4688
0.825 -3.7252
0.826 1.3829
0.827 -3.2539
0.828 0.077209
0.829 0.82503
0.83 5.254
0.831 -1.8826
0.832 -15.223
0.833 -3.453
0.834 -5.9659
0.835 1.6438
0.836 -0.77004
0.837 4.597
0.838 6.6215
0.839 -0.097606
0.84 2.868
0.841 -3.9638
0.842 -6.1349
0.843 5.8329
0.844 7.9675
0.845 8.4399
0.846 -2.2866
0.847 -3.9838
0.848 -4.2521
0.849 -8.6761
0.85 1.1512
0.851 -15.223
0.852 20.406
0.853 -3.4828
0.854 -5.7182
0.855 -2.3099
0.856 -0.032262
0.857 -2.2837
0.858 -6.437
0.859 20.406
0.86 1.5198
0.861 -3.8971
0.862 0.17591
0.863 2.6464
0.864 0.48725
0.865 5.4877
0.866 2.7173
0.867 0.11939
0.868 7.8967
0.869 4.2865
0.87 1.5684
0.871 1.1471
0.872 10.209
0.873 -14.269
0.874 1.3827
0.875 1.0531
0.876 2.7962
0.877 0.68325
0.878 1.7468
0.879 4.3738
0.88 0.99123
0.881 4.5005
0.882 4.4619
0.883 -2.9027
0.884 -10.485
0.885 -2.2122
0.886 -4.4851
0.887 -4.2882
0.888 -2.0582
0.889 -4.1394
0.89 -15.223
0.891 -3.6473
0.892 4.0129
0.893 13.416
0.894 -0.61876
0.895 1.0829
0.896 -3.683
0.897 -3.9808
0.898 2.5625
0.899 -2.5347
0.9 1.4363
0.901 -6.7885
0.902 -6.8417
0.903 5.8811
0.904 1.2178
0.905 -4.8718
0.906 -15.223
0.907 1.6558
0.908 1.5919
0.909 15.035
0.91 1.7724
0.911 -12.052
0.912 1.5058
0.913 5.7989
0.914 -3.5435
0.915 -7.9812
0.916 3.6977
0.917 0.84416
0.918 -8.7041
0.919 -2.9218
0.92 -9.4631
0.921 1.8458
0.922 -6.3616
0.923 -4.6341
0.924 -0.48507
0.925 -0.54923
0.926 4.555
0.927 -3.0869
0.928 2.1197
0.929 4.4318
0.93 6.4724
0.931 -6.5925
0.932 -4.6717
0.933 -4.3981
0.934 -15.223
0.935 6.7774
0.936 -1.5627
0.937 -3.8432
0.938 2.2683
0.939 5.7371
0.94 3.8278
0.941 3.1132
0.942 3.896
0.943 0.9407
0.944 0.073617
0.945 20.406
0.946 1.6602
0.947 2.1721
0.948 10.265
0.949 -1.636
0.95 -6.1519
0.951 -15.223
0.952 1.1545
0.953 2.7852
0.954 0.7183
0.955 6.0887
0.956 -0.22067
0.957 -8.6779
0.958 4.8835
0.959 -0.99916
0.96 -15.223
0.961 7.6751
0.962 3.1567
0.963 6.8378
0.964 -1.9609
0.965 4.3241
0.966 0.15202
0.967 3.1021
0.968 -2.4411
0.969 -15.223
0.97 -4.4828
0.971 2.3914
0.972 -9.8984
0.973 1.4874
0.974 7.6526
0.975 0.75112
0.976 0.34854
0.977 -15.223
0.978 5.9969
0.979 1.6129
0.98 -8.0451
0.981 2.7473
0.982 3.0569
0.983 -4.6441
0.984 -3.952
0.985 2.0849
0.986 -9.4849
0.987 0.16983
0.988 2.0893
0.989 6.3799
0.99 3.0683
0.991 -3.157
0.992 1.0683
0.993 20.406
0.994 1.8662
0.995 6.857
0.996 1.1384
0.997 8.5048
0.998 -3.0775
0.999 1.8365
1 2.6513


==> data/impulsive_noise/feasBPSFPdyn.dat <==
1 3.5636
2 3.5636
3 3.5636
4 3.5636
5 3.5636
6 3.5636
7 3.5636
8 3.5636
9 3.5636
10 3.5636
11 3.5636
12 3.5636
13 3.5636
14 3.5636
15 3.5636
16 3.5636
17 3.5636
18 3.5636
19 3.5636
20 3.5636
21 3.5636
22 3.5636
23 3.5636
24 3.5636
25 3.5636
26 3.5636
27 3.5636
28 3.5636
29 3.5636
30 3.5636
31 3.5636
32 3.5636
33 3.5636
34 3.5636
35 3.5636
36 3.5636
37 3.5636
38 3.5636
39 3.5636
40 3.5636
41 3.5636
42 3.5636
43 3.5636
44 3.5636
45 3.5636
46 3.5636
47 3.5636
48 3.5636
49 3.5636
50 3.5612
51 3.5484
52 3.529
53 3.5158
54 3.5082
55 3.5041
56 3.4954
57 3.48
58 3.4718
59 3.4683
60 3.4668
61 3.4661
62 3.4659
63 3.4658
64 3.4659
65 3.466
66 3.4661
67 3.4662
68 3.4662
69 3.4663
70 3.4661
71 3.454
72 3.4424
73 3.428
74 3.4151
75 3.4066
76 3.3956
77 3.3798
78 3.3701
79 3.3576
80 3.3414
81 3.3307
82 3.3242
83 3.3058
84 3.2947
85 3.2818
86 3.2625
87 3.2513
88 3.2456
89 3.2427
90 3.241
91 3.2399
92 3.2392
93 3.2388
94 3.2386
95 3.2365
96 3.2237
97 3.2067
98 3.1861
99 3.1583
100 3.1296
101 3.1123
102 3.1021
103 3.0959
104 3.0925
105 3.0908
106 3.0898
107 3.0892
108 3.0888
109 3.0886
110 3.0884
111 3.0884
112 3.0883
113 3.0883
114 3.0883
115 3.0821
116 3.0745
117 3.0698
118 3.0671
119 3.0654
120 3.0489
121 3.0164
122 2.9959
123 2.9843
124 2.9785
125 2.9752
126 2.9734
127 2.9725
128 2.972
129 2.9717
130 2.9715
131 2.9714
132 2.9713
133 2.9713
134 2.9663
135 2.955
136 2.9486
137 2.945
138 2.943
139 2.9419
140 2.9413
141 2.9409
142 2.9407
143 2.9405
144 2.9404
145 2.9403
146 2.9403
147 2.9403
148 2.9403
149 2.9403
150 2.9403
151 2.9402
152 2.9232
153 2.8963
154 2.8789
155 2.868
156 2.8614
157 2.8572
158 2.8547
159 2.8532
160 2.8524
161 2.852
162 2.8516
163 2.8514
164 2.8512
165 2.8511
166 2.851
167 2.851
168 2.8509
169 2.8509
170 2.8509
171 2.8508
172 2.8508
173 2.8508
174 2.8508
175 2.8508
176 2.8508
177 2.8508
178 2.8508
179 2.8508
180 2.8508
181 2.8508
182 2.8508
183 2.8508
184 2.8508
185 2.8508
186 2.8508
187 2.8508
188 2.8508
189 2.8508
190 2.8508
191 2.8354
192 2.8204
193 2.8118
194 2.8066
195 2.8032
196 2.8012
197 2.8
198 2.7994
199 2.799
200 2.7987
201 2.7986
202 2.7984
203 2.7983
204 2.7983
205 2.7982
206 2.779
207 2.7605
208 2.7497
209 2.7402
210 2.6916
211 2.6611
212 2.642
213 2.6294
214 2.6214
215 2.6165
216 2.6135
217 2.6118
218 2.6107
219 2.61
220 2.6096
221 2.6093
222 2.6092
223 2.6092
224 2.6092
225 2.6092
226 2.6092
227 2.6092
228 2.6092
229 2.6092
230 2.6092
231 2.6092
232 2.6092
233 2.6093
234 2.6093
235 2.6093
236 2.6093
237 2.6093
238 2.6093
239 2.6093
240 2.6093
241 2.6093
242 2.6093
243 2.6093
244 2.6093
245 2.6093
246 2.6093
247 2.6093
248 2.6093
249 2.6093
250 2.6093
251 2.6093
252 2.6093
253 2.6093
254 2.6093
255 2.6093
256 2.6093
257 2.6093
258 2.6093
259 2.6093
260 2.6093
261 2.6093
262 2.6093
263 2.6093
264 2.6093
265 2.6093
266 2.6093
267 2.6093
268 2.6093
269 2.6093
270 2.6093
271 2.6093
272 2.6093
273 2.6093
274 2.6093
275 2.6093
276 2.6093
277 2.6093
278 2.6093
279 2.6093
280 2.6093
281 2.6093
282 2.6093
283 2.6093
284 2.6093
285 2.6093
286 2.6093
287 2.6093
288 2.6093
289 2.6093
290 2.6093
291 2.6093
292 2.6093
293 2.6093
294 2.6093
295 2.6093
296 2.6093
297 2.6093
298 2.6093
299 2.6093
300 2.6093
301 2.6093
302 2.6093
303 2.6093
304 2.6093
305 2.6093
306 2.5769
307 2.5566
308 2.5462
309 2.5399
310 2.5361
311 2.534
312 2.5328
313 2.5322
314 2.5317
315 2.5315
316 2.5313
317 2.5312
318 2.5312
319 2.5311
320 2.5311
321 2.5311
322 2.5311
323 2.5311
324 2.5311
325 2.5311
326 2.5311
327 2.5311
328 2.5311
329 2.5311
330 2.5311
331 2.5311
332 2.5311
333 2.5311
334 2.5311
335 2.5311
336 2.5311
337 2.5311
338 2.5311
339 2.5311
340 2.5311
341 2.5311
342 2.5311
343 2.5311
344 2.5311
345 2.5311
346 2.5311
347 2.5311
348 2.5311
349 2.5311
350 2.5311
351 2.5311
352 2.5311
353 2.5311
354 2.5311
355 2.5311
356 2.5311
357 2.5311
358 2.5311
359 2.5311
360 2.5311
361 2.5311
362 2.5311
363 2.5311
364 2.5311
365 2.5311
366 2.5311
367 2.5311
368 2.5311
369 2.5311
370 2.5311
371 2.5311
372 2.5311
373 2.5311
374 2.5311
375 2.5311
376 2.5311
377 2.5311
378 2.5311
379 2.5311
380 2.5311
381 2.5311
382 2.5311
383 2.5311
384 2.5311
385 2.5311
386 2.5311
387 2.5311
388 2.5311
389 2.5311
390 2.5311
391 2.5311
392 2.5311
393 2.5311
394 2.5311
395 2.5311
396 2.5311
397 2.5311
398 2.5311
399 2.5311
400 2.5311


==> data/impulsive_noise/feasBPSFPexact.dat <==
1 3.7095
2 3.5471
3 3.5271
4 3.4084
5 3.4059
6 3.2884
7 3.2045
8 3.2791
9 3.1776
10 3.1149
11 3.0996
12 3.0906
13 3.092
14 3.0947
15 3.0776
16 2.9694
17 3.0506
18 2.9774
19 3.0368
20 2.9868
21 3.0259
22 2.9124
23 2.8881
24 2.8755
25 2.842
26 2.7154
27 2.8278
28 2.7129
29 2.836
30 2.708
31 2.8457
32 2.7028
33 2.8558
34 2.6974
35 2.8664
36 2.6922
37 2.8773
38 2.6873
39 2.8886
40 2.6827
41 2.7888
42 2.6117
43 2.7947
44 2.6102
45 2.8004
46 2.6082
47 2.8058
48 2.6063
49 2.8109
50 2.6045
51 2.8157
52 2.6027
53 2.8204
54 2.601
55 2.825
56 2.5993
57 2.6164
58 2.5315
59 2.6135
60 2.5257
61 2.6221
62 2.5202
63 2.6314
64 2.5155
65 2.6401
66 2.5111
67 2.6483
68 2.507
69 2.6564
70 2.5032
71 2.6649
72 2.4995
73 2.6738
74 2.4958
75 2.5952
76 2.4836
77 2.6008
78 2.4788
79 2.6097
80 2.4744
81 2.6184
82 2.4702
83 2.6271
84 2.4663
85 2.6357
86 2.4628
87 2.6442
88 2.4593
89 2.4235
90 2.339
91 2.4161
92 2.3415
93 2.4125
94 2.3438
95 2.4093
96 2.3461
97 2.406
98 2.3486
99 2.4026
100 2.3512
101 2.3991
102 2.354
103 2.3954
104 2.3569
105 2.3917
106 2.3599
107 2.3879
108 2.3631
109 2.384
110 2.3665
111 2.3801
112 2.37
113 2.3763
114 2.3736
115 2.3725
116 2.3773
117 2.3687
118 2.3686
119 2.1893
120 2.3246
121 2.1917
122 2.3203
123 2.1931
124 2.3179
125 2.194
126 2.3162
127 2.195
128 2.3145
129 2.1959
130 2.2721
131 2.1351
132 2.2795
133 2.1314
134 2.2882
135 2.1271
136 2.2969
137 2.123
138 2.3057
139 2.119
140 2.3145
141 2.1153
142 2.3234
143 2.1118
144 2.3325
145 2.1084
146 2.3419
147 2.1052
148 2.352
149 2.102
150 2.2339
151 1.9663
152 2.2511
153 1.9567
154 2.2903
155 1.947
156 2.334
157 1.9385
158 2.3868
159 1.9317
160 2.4368
161 1.9288
162 2.4647
163 1.9458
164 1.9039
165 1.2472
166 0.72265
167 0.22145
168 -0.24019
169 -0.7323
170 -1.1894
171 -1.6959
172 -2.155
173 -2.6854
174 -3.1503
175 -3.712
176 -4.1945
177 -4.7925
178 -5.3078
179 -5.956
180 -6.5156
181 -7.2303
182 -7.8091
183 -8.5789
184 -9.1739
185 -9.9684
186 -10.714
187 -10.798
188 -10.83
189 -10.858
190 -10.858
191 -10.858
192 -10.858
193 -10.858
194 -10.858
195 -10.858
196 -10.858
197 -10.858
198 -10.858
199 -10.858
200 -10.858
201 -10.858
202 -10.858
203 -10.858
204 -10.858
205 -10.858
206 -10.858
207 -10.858
208 -10.858
209 -10.858
210 -10.858
211 -10.858
212 -10.858
213 -10.858
214 -10.858
215 -10.858
216 -10.858
217 -10.858
218 -10.858
219 -10.858
220 -10.858
221 -10.858
222 -10.858
223 -10.858
224 -10.858
225 -10.858
226 -10.858
227 -10.858
228 -10.858
229 -10.858
230 -10.858
231 -10.858
232 -10.858
233 -10.858
234 -10.858
235 -10.858
236 -10.858
237 -10.858
238 -10.858
239 -10.858
240 -10.858
241 -10.858
242 -10.858
243 -10.858
244 -10.858
245 -10.858
246 -10.858
247 -10.858
248 -10.858
249 -10.858
250 -10.858
251 -10.858
252 -10.858
253 -10.858
254 -10.858
255 -10.858
256 -10.858
257 -10.858
258 -10.858
259 -10.858
260 -10.858
261 -10.858
262 -10.858
263 -10.858
264 -10.858
265 -10.858
266 -10.858
267 -10.858
268 -10.858
269 -10.858
270 -10.858
271 -10.858
272 -10.858
273 -10.858
274 -10.858
275 -10.858
276 -10.858
277 -10.858
278 -10.858
279 -10.858
280 -10.858
281 -10.858
282 -10.858
283 -10.858
284 -10.858
285 -10.858
286 -10.858
287 -10.858
288 -10.858
289 -10.858
290 -10.858
291 -10.858
292 -10.858
293 -10.858
294 -10.858
295 -10.858
296 -10.858
297 -10.858
298 -10.858
299 -10.858
300 -10.858
301 -10.858
302 -10.858
303 -10.858
304 -10.858
305 -10.858
306 -10.858
307 -10.858
308 -10.858
309 -10.858
310 -10.858
311 -10.858
312 -10.858
313 -10.858
314 -10.858
315 -10.858
316 -10.858
317 -10.858
318 -10.858
319 -10.858
320 -10.858
321 -10.858
322 -10.858
323 -10.858
324 -10.858
325 -10.858
326 -10.858
327 -10.858
328 -10.858
329 -10.858
330 -10.858
331 -10.858
332 -10.858
333 -10.858
334 -10.858
335 -10.858
336 -10.858
337 -10.858
338 -10.858
339 -10.858
340 -10.858
341 -10.858
342 -10.858
343 -10.858
344 -10.858
345 -10.858
346 -10.858
347 -10.858
348 -10.858
349 -10.858
350 -10.858
351 -10.858
352 -10.858
353 -10.858
354 -10.858
355 -10.858
356 -10.858
357 -10.858
358 -10.858
359 -10.858
360 -10.858
361 -10.858
362 -10.858
363 -10.858
364 -10.858
365 -10.858
366 -10.858
367 -10.858
368 -10.858
369 -10.858
370 -10.858
371 -10.858
372 -10.858
373 -10.858
374 -10.858
375 -10.858
376 -10.858
377 -10.858
378 -10.858
379 -10.858
380 -10.858
381 -10.858
382 -10.858
383 -10.858
384 -10.858
385 -10.858
386 -10.858
387 -10.858
388 -10.858
389 -10.858
390 -10.858
391 -10.858
392 -10.858
393 -10.858
394 -10.858
395 -10.858
396 -10.858
397 -10.858
398 -10.858
399 -10.858
400 -10.858


==> data/impulsive_noise/feasPD.dat <==
1 3.5636
2 3.4111
3 3.1163
4 2.8506
5 2.6596
6 2.501
7 2.3665
8 2.2452
9 2.1611
10 2.1157
11 2.1114
12 2.1315
13 2.149
14 2.1407
15 2.1181
16 2.0916
17 2.0571
18 2.02
19 1.9902
20 1.9709
21 1.9447
22 1.9173
23 1.8903
24 1.8669
25 1.8467
26 1.8234
27 1.7913
28 1.7558
29 1.7419
30 1.7441
31 1.7802
32 1.8451
33 1.9123
34 1.9456
35 1.9398
36 1.8919
37 1.8071
38 1.6985
39 1.5938
40 1.5379
41 1.5471
42 1.5777
43 1.5969
44 1.5984
45 1.5764
46 1.5312
47 1.4633
48 1.3789
49 1.2945
50 1.2292
51 1.215
52 1.2557
53 1.2991
54 1.3216
55 1.3154
56 1.2776
57 1.205
58 1.0935
59 0.94628
60 0.85278
61 0.90923
62 1.002
63 1.0586
64 1.0741
65 1.0472
66 0.97609
67 0.85113
68 0.65987
69 0.48509
70 0.57531
71 0.73001
72 0.82003
73 0.85245
74 0.83826
75 0.77813
76 0.66677
77 0.49618
78 0.28446
79 0.26982
80 0.42619
81 0.53087
82 0.57784
83 0.57927
84 0.53882
85 0.45765
86 0.32701
87 0.1477
88 0.034655
89 0.13967
90 0.26209
91 0.33121
92 0.35494
93 0.33706
94 0.28008
95 0.17544
96 0.019283
97 -0.1627
98 -0.18528
99 -0.065621
100 0.032665
101 0.082934
102 0.091158
103 0.060083
104 -0.014102
105 -0.13261
106 -0.29379
107 -0.41148
108 -0.34226
109 -0.22902
110 -0.15886
111 -0.13136
112 -0.1445
113 -0.19832
114 -0.29417
115 -0.43736
116 -0.60612
117 -0.64867
118 -0.55143
119 -0.45559
120 -0.40075
121 -0.38752
122 -0.41298
123 -0.47684
124 -0.58248
125 -0.72665
126 -0.84444
127 -0.81376
128 -0.71711
129 -0.64653
130 -0.61472
131 -0.62185
132 -0.66638
133 -0.75246
134 -0.88353
135 -1.0405
136 -1.1088
137 -1.037
138 -0.94344
139 -0.88262
140 -0.86215
141 -0.87929
142 -0.93592
143 -1.034
144 -1.1689
145 -1.289
146 -1.2856
147 -1.2005
148 -1.1293
149 -1.0928
150 -1.0944
151 -1.1348
152 -1.2155
153 -1.3366
154 -1.4767
155 -1.5561
156 -1.5055
157 -1.4196
158 -1.3592
159 -1.336
160 -1.3504
161 -1.4029
162 -1.4922
163 -1.6084
164 -1.7121
165 -1.7308
166 -1.6684
167 -1.6056
168 -1.5716
169 -1.5723
170 -1.6096
171 -1.6821
172 -1.7853
173 -1.9001
174 -1.9717
175 -1.9515
176 -1.8883
177 -1.8377
178 -1.8171
179 -1.8295
180 -1.8749
181 -1.9485
182 -2.0403
183 -2.1198
184 -2.1534
185 -2.1255
186 -2.0823
187 -2.0568
188 -2.0572
189 -2.0889
190 -2.1469
191 -2.2256
192 -2.311
193 -2.3719
194 -2.3859
195 -2.3575
196 -2.3239
197 -2.3076
198 -2.3146
199 -2.3471
200 -2.3991
201 -2.4648
202 -2.5234
203 -2.5684
204 -2.5782
205 -2.5635
206 -2.5506
207 -2.5491
208 -2.5698
209 -2.6092
210 -2.6622
211 -2.7211
212 -2.7778
213 -2.8188
214 -2.8295
215 -2.8189
216 -2.8065
217 -2.804
218 -2.8182
219 -2.8466
220 -2.8878
221 -2.9342
222 -2.9876
223 -3.0297
224 -3.05
225 -3.0522
226 -3.0466
227 -3.0515
228 -3.0682
229 -3.0984
230 -3.1391
231 -3.1931
232 -3.2552
233 -3.3023
234 -3.3219
235 -3.3131
236 -3.2961
237 -3.2884
238 -3.2937
239 -3.3153
240 -3.3533
241 -3.4125
242 -3.481
243 -3.5381
244 -3.5608
245 -3.5497
246 -3.5343
247 -3.5277
248 -3.5367
249 -3.5649
250 -3.6165
251 -3.6922
252 -3.772
253 -3.8279
254 -3.8273
255 -3.7919
256 -3.7584
257 -3.7423
258 -3.7484
259 -3.7799
260 -3.8415
261 -3.9304
262 -4.022
263 -4.0757
264 -4.0588
265 -4.0198
266 -3.9892
267 -3.9797
268 -3.9973
269 -4.0458
270 -4.1274
271 -4.2346
272 -4.3324
273 -4.3502
274 -4.2926
275 -4.2311
276 -4.1935
277 -4.1868
278 -4.2122
279 -4.2734
280 -4.3735
281 -4.4964
282 -4.594
283 -4.5776
284 -4.5093
285 -4.4535
286 -4.4272
287 -4.4349
288 -4.4792
289 -4.5622
290 -4.6883
291 -4.8284
292 -4.8841
293 -4.8012
294 -4.7082
295 -4.649
296 -4.63
297 -4.649
298 -4.7077
299 -4.8109
300 -4.9615
301 -5.1113
302 -5.11
303 -5.0054
304 -4.9212
305 -4.8789
306 -4.8768
307 -4.9153
308 -4.9967
309 -5.1306
310 -5.3111
311 -5.4311
312 -5.321
313 -5.1892
314 -5.1086
315 -5.0774
316 -5.0891
317 -5.1437
318 -5.2465
319 -5.412
320 -5.623
321 -5.6629
322 -5.5096
323 -5.3933
324 -5.3345
325 -5.3226
326 -5.3545
327 -5.4319
328 -5.5658
329 -5.7778
330 -5.9924
331 -5.8563
332 -5.6751
333 -5.5722
334 -5.5288
335 -5.5328
336 -5.5819
337 -5.6811
338 -5.8488
339 -6.1153
340 -6.2487
341 -6.0236
342 -5.8702
343 -5.7938
344 -5.7721
345 -5.7965
346 -5.868
347 -5.9973
348 -6.2173
349 -6.556
350 -6.4155
351 -6.1673
352 -6.0397
353 -5.9841
354 -5.9801
355 -6.0226
356 -6.116
357 -6.2789
358 -6.5703
359 -6.8913
360 -6.5487
361 -6.3516
362 -6.2573
363 -6.2253
364 -6.2418
365 -6.3059
366 -6.4273
367 -6.6401
368 -7.0645
369 -7.0116
370 -6.6661
371 -6.5116
372 -6.4435
373 -6.4311
374 -6.4663
375 -6.5517
376 -6.7047
377 -6.9867
378 -7.6154
379 -7.0889
380 -6.838
381 -6.7252
382 -6.6823
383 -6.6905
384 -6.7461
385 -6.8571
386 -7.0531
387 -7.4612
388 -7.6704
389 -7.1719
390 -6.9886
391 -6.9071
392 -6.8859
393 -6.913
394 -6.9892
395 -7.1291
396 -7.3833
397 -8.0824
398 -7.6436
399 -7.3306
400 -7.1977


==> data/impulsive_noise/fvalBPSFPdyn.dat <==
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0.075531
51 0.53055
52 1.2625
53 1.9035
54 2.3883
55 2.7507
56 3.171
57 3.7653
58 4.1964
59 4.5096
60 4.7378
61 4.9046
62 5.0272
63 5.1171
64 5.183
65 5.2314
66 5.2668
67 5.2926
68 5.3114
69 5.3252
70 5.344
71 5.7998
72 6.3031
73 6.9063
74 7.4866
75 7.9379
76 8.4166
77 9.005
78 9.4747
79 9.9803
80 10.555
81 11.002
82 11.348
83 11.901
84 12.321
85 12.747
86 13.261
87 13.64
88 13.916
89 14.119
90 14.27
91 14.382
92 14.467
93 14.53
94 14.578
95 14.642
96 14.884
97 15.237
98 15.641
99 16.119
100 16.607
101 16.969
102 17.237
103 17.437
104 17.583
105 17.689
106 17.766
107 17.822
108 17.862
109 17.891
110 17.912
111 17.928
112 17.939
113 17.947
114 17.952
115 18.041
116 18.16
117 18.24
118 18.295
119 18.331
120 18.451
121 18.69
122 18.876
123 19.019
124 19.129
125 19.211
126 19.274
127 19.321
128 19.357
129 19.384
130 19.404
131 19.419
132 19.431
133 19.439
134 19.491
135 19.609
136 19.686
137 19.737
138 19.771
139 19.793
140 19.807
141 19.816
142 19.822
143 19.825
144 19.827
145 19.828
146 19.829
147 19.829
148 19.829
149 19.829
150 19.829
151 19.829
152 19.917
153 20.07
154 20.189
155 20.28
156 20.348
157 20.401
158 20.442
159 20.474
160 20.498
161 20.517
162 20.531
163 20.542
164 20.551
165 20.557
166 20.562
167 20.566
168 20.569
169 20.571
170 20.573
171 20.575
172 20.576
173 20.577
174 20.577
175 20.578
176 20.578
177 20.578
178 20.579
179 20.579
180 20.579
181 20.579
182 20.579
183 20.579
184 20.579
185 20.579
186 20.579
187 20.579
188 20.579
189 20.579
190 20.579
191 20.665
192 20.768
193 20.84
194 20.89
195 20.926
196 20.952
197 20.971
198 20.985
199 20.995
200 21.002
201 21.007
202 21.011
203 21.014
204 21.016
205 21.018
206 21.102
207 21.204
208 21.282
209 21.351
210 21.528
211 21.66
212 21.76
213 21.837
214 21.897
215 21.943
216 21.98
217 22.009
218 22.032
219 22.049
220 22.063
221 22.074
222 22.083
223 22.09
224 22.095
225 22.1
226 22.103
227 22.106
228 22.108
229 22.11
230 22.111
231 22.112
232 22.113
233 22.114
234 22.114
235 22.115
236 22.115
237 22.115
238 22.115
239 22.116
240 22.116
241 22.116
242 22.116
243 22.116
244 22.116
245 22.116
246 22.116
247 22.116
248 22.116
249 22.116
250 22.116
251 22.116
252 22.116
253 22.116
254 22.116
255 22.116
256 22.116
257 22.116
258 22.116
259 22.116
260 22.116
261 22.116
262 22.116
263 22.116
264 22.116
265 22.116
266 22.116
267 22.116
268 22.116
269 22.116
270 22.116
271 22.116
272 22.116
273 22.116
274 22.116
275 22.116
276 22.116
277 22.116
278 22.116
279 22.116
280 22.116
281 22.116
282 22.116
283 22.116
284 22.116
285 22.116
286 22.116
287 22.116
288 22.116
289 22.116
290 22.116
291 22.116
292 22.116
293 22.116
294 22.116
295 22.116
296 22.116
297 22.116
298 22.116
299 22.116
300 22.116
301 22.116
302 22.116
303 22.116
304 22.116
305 22.116
306 22.197
307 22.256
308 22.295
309 22.323
310 22.342
311 22.356
312 22.366
313 22.374
314 22.379
315 22.384
316 22.387
317 22.389
318 22.391
319 22.393
320 22.394
321 22.395
322 22.396
323 22.397
324 22.397
325 22.398
326 22.398
327 22.398
328 22.399
329 22.399
330 22.399
331 22.399
332 22.399
333 22.399
334 22.399
335 22.399
336 22.399
337 22.4
338 22.4
339 22.4
340 22.4
341 22.4
342 22.4
343 22.4
344 22.4
345 22.4
346 22.4
347 22.4
348 22.4
349 22.4
350 22.4
351 22.4
352 22.4
353 22.4
354 22.4
355 22.4
356 22.4
357 22.4
358 22.4
359 22.4
360 22.4
361 22.4
362 22.4
363 22.4
364 22.4
365 22.4
366 22.4
367 22.4
368 22.4
369 22.4
370 22.4
371 22.4
372 22.4
373 22.4
374 22.4
375 22.4
376 22.4
377 22.4
378 22.4
379 22.4
380 22.4
381 22.4
382 22.4
383 22.4
384 22.4
385 22.4
386 22.4
387 22.4
388 22.4
389 22.4
390 22.4
391 22.4
392 22.4
393 22.4
394 22.4
395 22.4
396 22.4
397 22.4
398 22.4
399 22.4
400 22.4


==> data/impulsive_noise/fvalBPSFPexact.dat <==
1 16.075
2 0.70204
3 17.932
4 9.6745
5 19.302
6 13.269
7 21.388
8 13.586
9 20.732
10 17.585
11 21.253
12 18.54
13 21.13
14 18.512
15 21.074
16 19.784
17 21.842
18 19.685
19 21.756
20 19.711
21 21.607
22 20.41
23 22.242
24 20.946
25 22.4
26 21.8
27 22.588
28 21.808
29 22.586
30 21.837
31 22.581
32 21.852
33 22.593
34 21.861
35 22.615
36 21.868
37 22.643
38 21.874
39 22.672
40 21.879
41 22.815
42 22.213
43 22.825
44 22.232
45 22.821
46 22.231
47 22.828
48 22.235
49 22.834
50 22.237
51 22.841
52 22.238
53 22.848
54 22.24
55 22.856
56 22.242
57 23.152
58 22.645
59 23.205
60 22.679
61 23.2
62 22.691
63 23.203
64 22.7
65 23.204
66 22.707
67 23.206
68 22.713
69 23.209
70 22.719
71 23.214
72 22.724
73 23.219
74 22.73
75 23.388
76 22.778
77 23.36
78 22.801
79 23.344
80 22.814
81 23.34
82 22.822
83 23.341
84 22.83
85 23.343
86 22.836
87 23.345
88 22.843
89 23.421
90 23.239
91 23.501
92 23.244
93 23.499
94 23.234
95 23.504
96 23.228
97 23.507
98 23.224
99 23.507
100 23.22
101 23.507
102 23.218
103 23.506
104 23.215
105 23.505
106 23.212
107 23.504
108 23.209
109 23.503
110 23.206
111 23.502
112 23.203
113 23.5
114 23.2
115 23.499
116 23.197
117 23.497
118 23.208
119 23.6
120 23.41
121 23.619
122 23.393
123 23.622
124 23.388
125 23.623
126 23.386
127 23.624
128 23.385
129 23.625
130 23.436
131 23.712
132 23.441
133 23.72
134 23.427
135 23.719
136 23.417
137 23.717
138 23.408
139 23.714
140 23.4
141 23.712
142 23.392
143 23.709
144 23.385
145 23.706
146 23.377
147 23.703
148 23.369
149 23.701
150 23.491
151 23.782
152 23.583
153 23.792
154 23.538
155 23.781
156 23.518
157 23.781
158 23.457
159 23.766
160 23.448
161 23.781
162 23.321
163 23.735
164 23.762
165 23.861
166 23.852
167 23.855
168 23.855
169 23.855
170 23.855
171 23.855
172 23.855
173 23.855
174 23.855
175 23.855
176 23.855
177 23.855
178 23.855
179 23.855
180 23.855
181 23.855
182 23.855
183 23.855
184 23.855
185 23.855
186 23.855
187 23.855
188 23.855
189 23.855
190 23.855
191 23.855
192 23.855
193 23.855
194 23.855
195 23.855
196 23.855
197 23.855
198 23.855
199 23.855
200 23.855
201 23.855
202 23.855
203 23.855
204 23.855
205 23.855
206 23.855
207 23.855
208 23.855
209 23.855
210 23.855
211 23.855
212 23.855
213 23.855
214 23.855
215 23.855
216 23.855
217 23.855
218 23.855
219 23.855
220 23.855
221 23.855
222 23.855
223 23.855
224 23.855
225 23.855
226 23.855
227 23.855
228 23.855
229 23.855
230 23.855
231 23.855
232 23.855
233 23.855
234 23.855
235 23.855
236 23.855
237 23.855
238 23.855
239 23.855
240 23.855
241 23.855
242 23.855
243 23.855
244 23.855
245 23.855
246 23.855
247 23.855
248 23.855
249 23.855
250 23.855
251 23.855
252 23.855
253 23.855
254 23.855
255 23.855
256 23.855
257 23.855
258 23.855
259 23.855
260 23.855
261 23.855
262 23.855
263 23.855
264 23.855
265 23.855
266 23.855
267 23.855
268 23.855
269 23.855
270 23.855
271 23.855
272 23.855
273 23.855
274 23.855
275 23.855
276 23.855
277 23.855
278 23.855
279 23.855
280 23.855
281 23.855
282 23.855
283 23.855
284 23.855
285 23.855
286 23.855
287 23.855
288 23.855
289 23.855
290 23.855
291 23.855
292 23.855
293 23.855
294 23.855
295 23.855
296 23.855
297 23.855
298 23.855
299 23.855
300 23.855
301 23.855
302 23.855
303 23.855
304 23.855
305 23.855
306 23.855
307 23.855
308 23.855
309 23.855
310 23.855
311 23.855
312 23.855
313 23.855
314 23.855
315 23.855
316 23.855
317 23.855
318 23.855
319 23.855
320 23.855
321 23.855
322 23.855
323 23.855
324 23.855
325 23.855
326 23.855
327 23.855
328 23.855
329 23.855
330 23.855
331 23.855
332 23.855
333 23.855
334 23.855
335 23.855
336 23.855
337 23.855
338 23.855
339 23.855
340 23.855
341 23.855
342 23.855
343 23.855
344 23.855
345 23.855
346 23.855
347 23.855
348 23.855
349 23.855
350 23.855
351 23.855
352 23.855
353 23.855
354 23.855
355 23.855
356 23.855
357 23.855
358 23.855
359 23.855
360 23.855
361 23.855
362 23.855
363 23.855
364 23.855
365 23.855
366 23.855
367 23.855
368 23.855
369 23.855
370 23.855
371 23.855
372 23.855
373 23.855
374 23.855
375 23.855
376 23.855
377 23.855
378 23.855
379 23.855
380 23.855
381 23.855
382 23.855
383 23.855
384 23.855
385 23.855
386 23.855
387 23.855
388 23.855
389 23.855
390 23.855
391 23.855
392 23.855
393 23.855
394 23.855
395 23.855
396 23.855
397 23.855
398 23.855
399 23.855
400 23.855


==> data/impulsive_noise/fvalPD.dat <==
1 0
2 18.678
3 47.625
4 67.303
5 76.902
6 79.602
7 78.111
8 74.178
9 69.183
10 63.837
11 58.649
12 54.067
13 50.178
14 46.976
15 44.406
16 42.318
17 40.603
18 39.103
19 37.727
20 36.4
21 35.096
22 33.81
23 32.551
24 31.346
25 30.191
26 29.059
27 27.99
28 27.057
29 26.232
30 25.521
31 24.998
32 24.76
33 24.66
34 24.615
35 24.57
36 24.485
37 24.348
38 24.183
39 24.008
40 23.846
41 23.715
42 23.628
43 23.588
44 23.596
45 23.639
46 23.703
47 23.775
48 23.843
49 23.9
50 23.942
51 23.965
52 23.972
53 23.964
54 23.946
55 23.921
56 23.894
57 23.868
58 23.845
59 23.828
60 23.817
61 23.811
62 23.811
63 23.815
64 23.822
65 23.831
66 23.841
67 23.85
68 23.859
69 23.866
70 23.871
71 23.874
72 23.875
73 23.874
74 23.872
75 23.868
76 23.864
77 23.86
78 23.855
79 23.851
80 23.848
81 23.846
82 23.844
83 23.844
84 23.845
85 23.847
86 23.85
87 23.853
88 23.856
89 23.858
90 23.861
91 23.862
92 23.863
93 23.862
94 23.861
95 23.86
96 23.858
97 23.856
98 23.854
99 23.853
100 23.852
101 23.851
102 23.851
103 23.851
104 23.852
105 23.853
106 23.854
107 23.856
108 23.857
109 23.857
110 23.858
111 23.858
112 23.858
113 23.858
114 23.857
115 23.856
116 23.856
117 23.855
118 23.854
119 23.854
120 23.854
121 23.854
122 23.854
123 23.854
124 23.855
125 23.855
126 23.856
127 23.856
128 23.856
129 23.856
130 23.856
131 23.856
132 23.856
133 23.856
134 23.856
135 23.855
136 23.855
137 23.855
138 23.855
139 23.855
140 23.855
141 23.855
142 23.855
143 23.855
144 23.855
145 23.855
146 23.856
147 23.856
148 23.856
149 23.856
150 23.856
151 23.856
152 23.856
153 23.855
154 23.855
155 23.855
156 23.855
157 23.855
158 23.855
159 23.855
160 23.855
161 23.855
162 23.855
163 23.855
164 23.855
165 23.855
166 23.855
167 23.856
168 23.856
169 23.856
170 23.855
171 23.855
172 23.855
173 23.855
174 23.855
175 23.855
176 23.855
177 23.855
178 23.855
179 23.855
180 23.855
181 23.855
182 23.855
183 23.855
184 23.855
185 23.855
186 23.855
187 23.855
188 23.855
189 23.855
190 23.855
191 23.855
192 23.855
193 23.855
194 23.855
195 23.855
196 23.855
197 23.855
198 23.855
199 23.855
200 23.855
201 23.855
202 23.855
203 23.855
204 23.855
205 23.855
206 23.855
207 23.855
208 23.855
209 23.855
210 23.855
211 23.855
212 23.855
213 23.855
214 23.855
215 23.855
216 23.855
217 23.855
218 23.855
219 23.855
220 23.855
221 23.855
222 23.855
223 23.855
224 23.855
225 23.855
226 23.855
227 23.855
228 23.855
229 23.855
230 23.855
231 23.855
232 23.855
233 23.855
234 23.855
235 23.855
236 23.855
237 23.855
238 23.855
239 23.855
240 23.855
241 23.855
242 23.855
243 23.855
244 23.855
245 23.855
246 23.855
247 23.855
248 23.855
249 23.855
250 23.855
251 23.855
252 23.855
253 23.855
254 23.855
255 23.855
256 23.855
257 23.855
258 23.855
259 23.855
260 23.855
261 23.855
262 23.855
263 23.855
264 23.855
265 23.855
266 23.855
267 23.855
268 23.855
269 23.855
270 23.855
271 23.855
272 23.855
273 23.855
274 23.855
275 23.855
276 23.855
277 23.855
278 23.855
279 23.855
280 23.855
281 23.855
282 23.855
283 23.855
284 23.855
285 23.855
286 23.855
287 23.855
288 23.855
289 23.855
290 23.855
291 23.855
292 23.855
293 23.855
294 23.855
295 23.855
296 23.855
297 23.855
298 23.855
299 23.855
300 23.855
301 23.855
302 23.855
303 23.855
304 23.855
305 23.855
306 23.855
307 23.855
308 23.855
309 23.855
310 23.855
311 23.855
312 23.855
313 23.855
314 23.855
315 23.855
316 23.855
317 23.855
318 23.855
319 23.855
320 23.855
321 23.855
322 23.855
323 23.855
324 23.855
325 23.855
326 23.855
327 23.855
328 23.855
329 23.855
330 23.855
331 23.855
332 23.855
333 23.855
334 23.855
335 23.855
336 23.855
337 23.855
338 23.855
339 23.855
340 23.855
341 23.855
342 23.855
343 23.855
344 23.855
345 23.855
346 23.855
347 23.855
348 23.855
349 23.855
350 23.855
351 23.855
352 23.855
353 23.855
354 23.855
355 23.855
356 23.855
357 23.855
358 23.855
359 23.855
360 23.855
361 23.855
362 23.855
363 23.855
364 23.855
365 23.855
366 23.855
367 23.855
368 23.855
369 23.855
370 23.855
371 23.855
372 23.855
373 23.855
374 23.855
375 23.855
376 23.855
377 23.855
378 23.855
379 23.855
380 23.855
381 23.855
382 23.855
383 23.855
384 23.855
385 23.855
386 23.855
387 23.855
388 23.855
389 23.855
390 23.855
391 23.855
392 23.855
393 23.855
394 23.855
395 23.855
396 23.855
397 23.855
398 23.855
399 23.855
400 23.855


==> data/impulsive_noise/x.dat <==
0.0005 0
0.001 0
0.0015 0
0.002 0
0.0025 0
0.003 0
0.0035 0
0.004 0
0.0045 0
0.005 0
0.0055 0
0.006 0
0.0065 0
0.007 0
0.0075 0
0.008 0
0.0085 0
0.009 0
0.0095 0
0.01 0
0.0105 0
0.011 0
0.0115 0
0.012 0
0.0125 0
0.013 0
0.0135 0
0.014 0
0.0145 0
0.015 0
0.0155 0
0.016 0
0.0165 0
0.017 0
0.0175 0
0.018 0
0.0185 0
0.019 0
0.0195 0
0.02 0
0.0205 0
0.021 0
0.0215 0
0.022 0
0.0225 0
0.023 0
0.0235 0
0.024 0
0.0245 0
0.025 0
0.0255 0
0.026 0
0.0265 0
0.027 0
0.0275 0
0.028 0
0.0285 0
0.029 0
0.0295 0
0.03 0
0.0305 0
0.031 0
0.0315 0
0.032 0
0.0325 0
0.033 0
0.0335 0
0.034 0
0.0345 0
0.035 0
0.0355 0
0.036 0
0.0365 0
0.037 0
0.0375 0
0.038 0
0.0385 0
0.039 0
0.0395 0
0.04 0
0.0405 0
0.041 0
0.0415 0
0.042 0
0.0425 0
0.043 0
0.0435 0
0.044 0
0.0445 0
0.045 0
0.0455 0
0.046 0
0.0465 0
0.047 0
0.0475 0
0.048 0
0.0485 0
0.049 0
0.0495 0
0.05 0
0.0505 0
0.051 0
0.0515 0
0.052 0
0.0525 0
0.053 0
0.0535 0
0.054 0
0.0545 0
0.055 0
0.0555 0
0.056 0
0.0565 0
0.057 0
0.0575 0
0.058 0
0.0585 0
0.059 0
0.0595 0
0.06 0
0.0605 0
0.061 0
0.0615 0
0.062 0
0.0625 0
0.063 0
0.0635 0
0.064 0
0.0645 0
0.065 0
0.0655 0
0.066 0
0.0665 0
0.067 0
0.0675 0
0.068 0
0.0685 0
0.069 0
0.0695 0
0.07 0
0.0705 0
0.071 0
0.0715 0
0.072 0
0.0725 0
0.073 0
0.0735 0
0.074 0
0.0745 0
0.075 0
0.0755 0
0.076 0
0.0765 0
0.077 0
0.0775 0
0.078 0
0.0785 0
0.079 0
0.0795 0
0.08 0
0.0805 0
0.081 0
0.0815 0
0.082 0
0.0825 0
0.083 0
0.0835 0
0.084 0
0.0845 0
0.085 0
0.0855 0
0.086 0
0.0865 0
0.087 0
0.0875 0
0.088 0
0.0885 0
0.089 0
0.0895 0
0.09 0
0.0905 0
0.091 0
0.0915 0
0.092 0
0.0925 0
0.093 0
0.0935 0
0.094 0
0.0945 0
0.095 0
0.0955 0
0.096 0
0.0965 0
0.097 0
0.0975 0
0.098 0
0.0985 0
0.099 0
0.0995 0
0.1 0
0.1005 0
0.101 0
0.1015 0
0.102 0
0.1025 0
0.103 0
0.1035 0
0.104 0
0.1045 0
0.105 0
0.1055 0
0.106 0
0.1065 0
0.107 0
0.1075 0
0.108 0
0.1085 0
0.109 0
0.1095 0
0.11 0
0.1105 0
0.111 0
0.1115 0
0.112 0
0.1125 0
0.113 0
0.1135 0
0.114 0
0.1145 0
0.115 0
0.1155 0
0.116 0
0.1165 0
0.117 0
0.1175 0
0.118 0
0.1185 0
0.119 0
0.1195 0
0.12 0
0.1205 0
0.121 0
0.1215 0
0.122 0
0.1225 0
0.123 1.7426
0.1235 0
0.124 0
0.1245 0
0.125 0
0.1255 0
0.126 0
0.1265 0
0.127 0
0.1275 0
0.128 0
0.1285 0.92421
0.129 0
0.1295 0
0.13 0
0.1305 0
0.131 0
0.1315 0
0.132 0
0.1325 0
0.133 0
0.1335 0
0.134 0
0.1345 0
0.135 0
0.1355 0
0.136 0
0.1365 0
0.137 0
0.1375 0
0.138 0
0.1385 0
0.139 0
0.1395 0
0.14 0
0.1405 0
0.141 0
0.1415 0
0.142 0
0.1425 0
0.143 0
0.1435 0
0.144 0
0.1445 0
0.145 0
0.1455 0
0.146 0
0.1465 0
0.147 0
0.1475 0
0.148 0
0.1485 0
0.149 0
0.1495 0
0.15 0
0.1505 0
0.151 1.1068
0.1515 0
0.152 0
0.1525 0
0.153 0
0.1535 0
0.154 0
0.1545 0
0.155 0
0.1555 0
0.156 0
0.1565 0
0.157 0
0.1575 0
0.158 0.1988
0.1585 0
0.159 0
0.1595 0
0.16 0
0.1605 0
0.161 0
0.1615 0
0.162 0
0.1625 0
0.163 0
0.1635 0
0.164 0
0.1645 0
0.165 0
0.1655 0
0.166 0
0.1665 0
0.167 0
0.1675 0
0.168 0
0.1685 0
0.169 0
0.1695 0
0.17 0
0.1705 0
0.171 0
0.1715 0
0.172 0
0.1725 0
0.173 0
0.1735 0
0.174 0
0.1745 0
0.175 0
0.1755 0
0.176 0
0.1765 0
0.177 0
0.1775 0
0.178 0
0.1785 0
0.179 0
0.1795 0
0.18 0
0.1805 0
0.181 0
0.1815 0
0.182 0
0.1825 0
0.183 0
0.1835 0
0.184 0
0.1845 0
0.185 0
0.1855 0
0.186 0
0.1865 0
0.187 0
0.1875 0
0.188 0
0.1885 0
0.189 0
0.1895 0
0.19 0
0.1905 0
0.191 0
0.1915 0
0.192 0
0.1925 0
0.193 0
0.1935 0
0.194 0
0.1945 0
0.195 0
0.1955 0
0.196 0
0.1965 0
0.197 0
0.1975 0
0.198 0
0.1985 0
0.199 0
0.1995 0
0.2 0
0.2005 0
0.201 0
0.2015 0
0.202 0
0.2025 0
0.203 0
0.2035 0
0.204 0
0.2045 0
0.205 0
0.2055 0
0.206 0
0.2065 0
0.207 0
0.2075 0
0.208 0
0.2085 0
0.209 0
0.2095 0
0.21 0
0.2105 0
0.211 0
0.2115 0
0.212 0
0.2125 0
0.213 0
0.2135 0
0.214 0
0.2145 0
0.215 0
0.2155 0
0.216 0
0.2165 0
0.217 0
0.2175 0
0.218 0
0.2185 0
0.219 0
0.2195 0
0.22 0
0.2205 0
0.221 0
0.2215 0
0.222 0
0.2225 0
0.223 0
0.2235 0
0.224 0
0.2245 0
0.225 1.352
0.2255 0
0.226 0
0.2265 0
0.227 0
0.2275 0
0.228 0
0.2285 0
0.229 0
0.2295 0
0.23 0
0.2305 0
0.231 0
0.2315 0
0.232 0
0.2325 0
0.233 0
0.2335 0
0.234 0
0.2345 0
0.235 0
0.2355 0
0.236 0
0.2365 0
0.237 0
0.2375 0
0.238 0
0.2385 0
0.239 0
0.2395 0
0.24 0
0.2405 0
0.241 0
0.2415 0
0.242 0
0.2425 0
0.243 0
0.2435 0
0.244 0
0.2445 0
0.245 0
0.2455 0
0.246 0
0.2465 0
0.247 0
0.2475 0
0.248 0
0.2485 0
0.249 0
0.2495 0
0.25 0
0.2505 0
0.251 0
0.2515 0
0.252 0
0.2525 0
0.253 0
0.2535 0
0.254 0
0.2545 0
0.255 0
0.2555 0
0.256 0
0.2565 0
0.257 0
0.2575 0
0.258 0
0.2585 0
0.259 0
0.2595 0
0.26 0
0.2605 0
0.261 0
0.2615 0
0.262 0
0.2625 0
0.263 0
0.2635 0
0.264 0
0.2645 0
0.265 0
0.2655 0
0.266 0
0.2665 0
0.267 0
0.2675 0
0.268 0
0.2685 0
0.269 0
0.2695 0
0.27 0
0.2705 0
0.271 0
0.2715 0
0.272 0
0.2725 0
0.273 0
0.2735 0
0.274 0
0.2745 0
0.275 -1.2529
0.2755 0
0.276 0
0.2765 0
0.277 0
0.2775 0
0.278 0
0.2785 0
0.279 0
0.2795 0
0.28 0
0.2805 0
0.281 0
0.2815 0
0.282 0
0.2825 0
0.283 0
0.2835 0
0.284 0
0.2845 0
0.285 0
0.2855 0
0.286 0
0.2865 0
0.287 0
0.2875 0
0.288 0
0.2885 0
0.289 0
0.2895 0
0.29 0
0.2905 0
0.291 0
0.2915 0
0.292 0
0.2925 0
0.293 0
0.2935 0
0.294 0
0.2945 0
0.295 0
0.2955 0
0.296 0
0.2965 0
0.297 0
0.2975 0
0.298 0
0.2985 0
0.299 0
0.2995 0
0.3 0
0.3005 0
0.301 0
0.3015 0
0.302 0
0.3025 0
0.303 0
0.3035 0
0.304 0
0.3045 0
0.305 0
0.3055 0
0.306 0
0.3065 0
0.307 0
0.3075 0
0.308 0
0.3085 0
0.309 0
0.3095 0
0.31 0
0.3105 0
0.311 0
0.3115 0
0.312 0
0.3125 0
0.313 0
0.3135 0
0.314 0
0.3145 0
0.315 0
0.3155 0
0.316 0
0.3165 0
0.317 0
0.3175 0
0.318 0
0.3185 -1.5729
0.319 0
0.3195 -0.29054
0.32 0
0.3205 0
0.321 0
0.3215 0
0.322 0
0.3225 0
0.323 0
0.3235 0
0.324 0
0.3245 0
0.325 0
0.3255 0
0.326 0
0.3265 0
0.327 0
0.3275 0
0.328 0
0.3285 0
0.329 0
0.3295 0
0.33 0
0.3305 0
0.331 0
0.3315 0
0.332 0
0.3325 0
0.333 0
0.3335 0
0.334 0
0.3345 0
0.335 0
0.3355 0
0.336 0.4861
0.3365 0
0.337 0
0.3375 0
0.338 0
0.3385 0
0.339 0
0.3395 0
0.34 0
0.3405 0
0.341 0
0.3415 0
0.342 0
0.3425 0
0.343 0
0.3435 0
0.344 0
0.3445 -0.11893
0.345 0
0.3455 0
0.346 0
0.3465 0
0.347 0
0.3475 0
0.348 0
0.3485 0
0.349 0
0.3495 0
0.35 0
0.3505 0
0.351 0
0.3515 0
0.352 0
0.3525 0
0.353 0
0.3535 0
0.354 0
0.3545 0
0.355 0
0.3555 0
0.356 0
0.3565 0
0.357 0
0.3575 0
0.358 0
0.3585 0
0.359 0
0.3595 0
0.36 0
0.3605 0
0.361 0
0.3615 0
0.362 0
0.3625 0
0.363 0
0.3635 0
0.364 0
0.3645 0
0.365 0
0.3655 0
0.366 0
0.3665 0
0.367 0
0.3675 0
0.368 0
0.3685 0
0.369 0
0.3695 0
0.37 0
0.3705 0
0.371 0
0.3715 0
0.372 0
0.3725 0
0.373 0
0.3735 0
0.374 0
0.3745 0
0.375 0
0.3755 0
0.376 0
0.3765 0
0.377 0
0.3775 0
0.378 0
0.3785 0
0.379 0
0.3795 0
0.38 0
0.3805 0
0.381 0
0.3815 0
0.382 0
0.3825 0
0.383 0
0.3835 0
0.384 0
0.3845 0
0.385 0
0.3855 0
0.386 0
0.3865 0
0.387 0
0.3875 0
0.388 0
0.3885 0
0.389 0
0.3895 0
0.39 0
0.3905 0
0.391 0
0.3915 0
0.392 0
0.3925 0
0.393 0
0.3935 0
0.394 -0.46288
0.3945 0
0.395 0
0.3955 0
0.396 0
0.3965 0
0.397 0
0.3975 0
0.398 0
0.3985 0
0.399 0
0.3995 0
0.4 0
0.4005 0
0.401 0
0.4015 0
0.402 0
0.4025 -0.099203
0.403 0
0.4035 0
0.404 0
0.4045 0
0.405 0
0.4055 0
0.406 0
0.4065 0
0.407 0
0.4075 0
0.408 0
0.4085 0
0.409 0
0.4095 0
0.41 0
0.4105 0
0.411 0
0.4115 0
0.412 0
0.4125 0
0.413 1.2042
0.4135 0
0.414 0
0.4145 0
0.415 0
0.4155 0
0.416 0
0.4165 0
0.417 0
0.4175 0
0.418 0
0.4185 0
0.419 0
0.4195 0
0.42 0
0.4205 0
0.421 0
0.4215 0
0.422 0
0.4225 0
0.423 0
0.4235 0
0.424 0
0.4245 0
0.425 0
0.4255 0
0.426 0
0.4265 0
0.427 0
0.4275 0
0.428 0
0.4285 0
0.429 0
0.4295 0
0.43 0
0.4305 0
0.431 0
0.4315 0
0.432 0
0.4325 0
0.433 0
0.4335 0
0.434 0
0.4345 0
0.435 0
0.4355 0
0.436 0
0.4365 0
0.437 0
0.4375 0
0.438 0
0.4385 0
0.439 0
0.4395 0
0.44 0
0.4405 0
0.441 0
0.4415 0
0.442 0
0.4425 0
0.443 0
0.4435 0
0.444 0
0.4445 0
0.445 0
0.4455 0
0.446 0
0.4465 0
0.447 0
0.4475 -0.7737
0.448 0
0.4485 0
0.449 0
0.4495 0
0.45 0
0.4505 0
0.451 0
0.4515 0
0.452 0
0.4525 0
0.453 0
0.4535 0
0.454 0
0.4545 0
0.455 0
0.4555 0
0.456 0
0.4565 0
0.457 0
0.4575 0
0.458 0
0.4585 0
0.459 0
0.4595 0
0.46 0
0.4605 0
0.461 0.23996
0.4615 0
0.462 0
0.4625 0
0.463 0
0.4635 0
0.464 0
0.4645 0
0.465 0
0.4655 0
0.466 0
0.4665 0
0.467 0
0.4675 0
0.468 0
0.4685 0
0.469 0
0.4695 0
0.47 0
0.4705 0
0.471 0
0.4715 0
0.472 0
0.4725 0
0.473 0
0.4735 0
0.474 0
0.4745 0
0.475 0
0.4755 0
0.476 0
0.4765 0
0.477 0
0.4775 0
0.478 0
0.4785 0
0.479 0
0.4795 0
0.48 0
0.4805 0
0.481 0
0.4815 0
0.482 0
0.4825 0
0.483 0
0.4835 0
0.484 0
0.4845 0
0.485 0
0.4855 0
0.486 0
0.4865 0
0.487 0
0.4875 0
0.488 0
0.4885 0
0.489 0
0.4895 0
0.49 0
0.4905 0
0.491 0
0.4915 0
0.492 0
0.4925 0
0.493 0
0.4935 0
0.494 0
0.4945 0
0.495 0
0.4955 0
0.496 0
0.4965 0
0.497 0
0.4975 0
0.498 0
0.4985 0
0.499 0
0.4995 0
0.5 0
0.5005 0
0.501 0
0.5015 0
0.502 0
0.5025 0
0.503 0
0.5035 0
0.504 0
0.5045 0
0.505 0
0.5055 0
0.506 0
0.5065 0
0.507 0
0.5075 0
0.508 0
0.5085 0
0.509 0
0.5095 0
0.51 0
0.5105 0
0.511 0
0.5115 0
0.512 0
0.5125 0
0.513 0
0.5135 0
0.514 0
0.5145 0
0.515 0
0.5155 0
0.516 0
0.5165 0
0.517 0
0.5175 0
0.518 0
0.5185 0
0.519 0
0.5195 0
0.52 0
0.5205 0
0.521 0
0.5215 0
0.522 0
0.5225 0
0.523 0
0.5235 0
0.524 0
0.5245 0
0.525 0
0.5255 0
0.526 0
0.5265 0
0.527 0
0.5275 0
0.528 0
0.5285 0
0.529 0
0.5295 0
0.53 0
0.5305 0
0.531 0
0.5315 0
0.532 0
0.5325 0
0.533 0
0.5335 0
0.534 0
0.5345 0
0.535 0
0.5355 0
0.536 0
0.5365 0
0.537 0
0.5375 0
0.538 0
0.5385 0
0.539 0
0.5395 0
0.54 0
0.5405 0
0.541 0
0.5415 0
0.542 0
0.5425 0
0.543 0
0.5435 0
0.544 0
0.5445 0
0.545 0
0.5455 0
0.546 0
0.5465 0
0.547 0
0.5475 0
0.548 0
0.5485 0
0.549 0
0.5495 0
0.55 0
0.5505 0
0.551 0.12125
0.5515 0
0.552 0
0.5525 0
0.553 0
0.5535 0
0.554 0
0.5545 1.3391
0.555 0
0.5555 0
0.556 0
0.5565 0
0.557 0
0.5575 0
0.558 0
0.5585 0
0.559 0
0.5595 0
0.56 0
0.5605 0
0.561 0
0.5615 0
0.562 0
0.5625 0
0.563 0
0.5635 0
0.564 0
0.5645 0
0.565 0
0.5655 0
0.566 0
0.5665 0
0.567 0
0.5675 0
0.568 0
0.5685 0
0.569 0
0.5695 0
0.57 0
0.5705 0
0.571 0
0.5715 0
0.572 0
0.5725 0
0.573 0
0.5735 0
0.574 0
0.5745 0
0.575 0
0.5755 0
0.576 0
0.5765 0
0.577 0
0.5775 0
0.578 0
0.5785 0
0.579 0
0.5795 0
0.58 0
0.5805 0
0.581 0
0.5815 0
0.582 0
0.5825 0
0.583 0
0.5835 0
0.584 0
0.5845 0
0.585 0
0.5855 0
0.586 0
0.5865 0
0.587 0
0.5875 0
0.588 0
0.5885 0
0.589 0
0.5895 0
0.59 0
0.5905 0
0.591 0
0.5915 0
0.592 0
0.5925 0
0.593 0
0.5935 0
0.594 0
0.5945 0
0.595 0
0.5955 0
0.596 0
0.5965 0
0.597 0
0.5975 0
0.598 0
0.5985 0
0.599 0
0.5995 0
0.6 0
0.6005 0
0.601 0
0.6015 0
0.602 0
0.6025 0
0.603 0
0.6035 0
0.604 0
0.6045 0
0.605 0
0.6055 0
0.606 0
0.6065 0
0.607 0
0.6075 0
0.608 0
0.6085 0
0.609 0
0.6095 0
0.61 0
0.6105 0
0.611 0
0.6115 0
0.612 0
0.6125 0
0.613 0
0.6135 0
0.614 0
0.6145 0
0.615 0
0.6155 0
0.616 0
0.6165 0
0.617 0
0.6175 0
0.618 0
0.6185 0
0.619 0
0.6195 0
0.62 0
0.6205 0
0.621 0.33214
0.6215 0
0.622 -0.85638
0.6225 0
0.623 0
0.6235 0
0.624 0
0.6245 0
0.625 0
0.6255 0
0.626 0
0.6265 0
0.627 0
0.6275 0
0.628 0
0.6285 0
0.629 0
0.6295 0
0.63 0
0.6305 0
0.631 0
0.6315 0
0.632 0
0.6325 0
0.633 0
0.6335 0
0.634 0
0.6345 0
0.635 0
0.6355 0
0.636 0
0.6365 0
0.637 0
0.6375 0
0.638 0
0.6385 0
0.639 0
0.6395 0
0.64 0
0.6405 0
0.641 0
0.6415 0
0.642 0
0.6425 0
0.643 0
0.6435 0
0.644 0
0.6445 0
0.645 0
0.6455 0
0.646 0
0.6465 0
0.647 0
0.6475 0
0.648 0
0.6485 0
0.649 0
0.6495 0
0.65 -1.4514
0.6505 0
0.651 0
0.6515 0
0.652 0
0.6525 0
0.653 0
0.6535 0
0.654 0
0.6545 0
0.655 0
0.6555 0
0.656 0
0.6565 0
0.657 0
0.6575 0
0.658 0
0.6585 0
0.659 0
0.6595 0
0.66 0
0.6605 0
0.661 0
0.6615 0
0.662 0
0.6625 0
0.663 0
0.6635 0
0.664 0
0.6645 0
0.665 0
0.6655 0
0.666 0
0.6665 0
0.667 0
0.6675 0
0.668 0
0.6685 0
0.669 0
0.6695 0
0.67 0
0.6705 0
0.671 0
0.6715 -0.45788
0.672 0
0.6725 0
0.673 0
0.6735 0
0.674 0
0.6745 0
0.675 0
0.6755 0
0.676 0
0.6765 0
0.677 0
0.6775 0
0.678 0
0.6785 0
0.679 0
0.6795 0
0.68 0
0.6805 0
0.681 0
0.6815 0
0.682 0
0.6825 0
0.683 0
0.6835 0
0.684 0
0.6845 0
0.685 0
0.6855 0
0.686 0
0.6865 0
0.687 0
0.6875 0
0.688 0
0.6885 0
0.689 0
0.6895 0
0.69 0
0.6905 0
0.691 0
0.6915 0
0.692 0
0.6925 0
0.693 0
0.6935 0
0.694 0
0.6945 0
0.695 0
0.6955 0
0.696 0
0.6965 0
0.697 0
0.6975 0
0.698 0
0.6985 0
0.699 0
0.6995 0
0.7 0
0.7005 0
0.701 0
0.7015 0
0.702 0
0.7025 0
0.703 0
0.7035 0
0.704 0
0.7045 0
0.705 0
0.7055 0
0.706 0
0.7065 0
0.707 0
0.7075 0
0.708 0
0.7085 0
0.709 0
0.7095 0
0.71 0
0.7105 0
0.711 0
0.7115 0
0.712 0
0.7125 0
0.713 0
0.7135 0
0.714 0
0.7145 0
0.715 0
0.7155 0
0.716 0
0.7165 0
0.717 -1.6701
0.7175 0
0.718 0
0.7185 0
0.719 0
0.7195 0
0.72 0
0.7205 0
0.721 0
0.7215 0
0.722 0.93638
0.7225 0
0.723 0
0.7235 0
0.724 0
0.7245 0
0.725 0
0.7255 0
0.726 0
0.7265 0
0.727 0
0.7275 0
0.728 0
0.7285 0
0.729 0
0.7295 0
0.73 0
0.7305 0
0.731 0
0.7315 0
0.732 0
0.7325 0
0.733 0
0.7335 0
0.734 0
0.7345 0
0.735 0
0.7355 0
0.736 0
0.7365 0
0.737 0
0.7375 0
0.738 0
0.7385 0
0.739 0
0.7395 0
0.74 0
0.7405 0
0.741 0
0.7415 0
0.742 0
0.7425 0
0.743 0
0.7435 0
0.744 0
0.7445 0
0.745 0
0.7455 0
0.746 0
0.7465 0
0.747 0
0.7475 0
0.748 0
0.7485 0
0.749 0
0.7495 0
0.75 0
0.7505 0
0.751 0
0.7515 0
0.752 0
0.7525 0
0.753 0
0.7535 0
0.754 0
0.7545 0
0.755 0
0.7555 0
0.756 0
0.7565 0
0.757 0
0.7575 0
0.758 0
0.7585 0
0.759 0
0.7595 0
0.76 0
0.7605 0
0.761 0
0.7615 0
0.762 0
0.7625 0
0.763 0
0.7635 0
0.764 0
0.7645 0
0.765 0
0.7655 0
0.766 0
0.7665 0
0.767 0
0.7675 0
0.768 0
0.7685 0
0.769 0
0.7695 0
0.77 0
0.7705 0
0.771 0
0.7715 0
0.772 0
0.7725 0
0.773 0
0.7735 0
0.774 0
0.7745 0
0.775 0
0.7755 0
0.776 0
0.7765 0
0.777 0
0.7775 0
0.778 0
0.7785 0
0.779 0
0.7795 0
0.78 0
0.7805 0
0.781 0
0.7815 0.49011
0.782 0
0.7825 0
0.783 0
0.7835 0
0.784 0
0.7845 0
0.785 0
0.7855 0
0.786 0
0.7865 0
0.787 0
0.7875 0
0.788 0
0.7885 0
0.789 0
0.7895 0
0.79 0
0.7905 0
0.791 0
0.7915 0
0.792 0
0.7925 0
0.793 0
0.7935 0
0.794 0
0.7945 0
0.795 0
0.7955 0
0.796 0
0.7965 0
0.797 0
0.7975 -0.64654
0.798 0
0.7985 0
0.799 0
0.7995 0
0.8 0
0.8005 0
0.801 0
0.8015 0
0.802 0
0.8025 0
0.803 0
0.8035 0
0.804 0
0.8045 0
0.805 0
0.8055 0
0.806 0
0.8065 0
0.807 0
0.8075 0
0.808 0
0.8085 0
0.809 0
0.8095 0
0.81 0
0.8105 0
0.811 0
0.8115 0
0.812 0
0.8125 0
0.813 0
0.8135 0
0.814 0
0.8145 0
0.815 0
0.8155 0
0.816 0
0.8165 0
0.817 0
0.8175 0
0.818 0
0.8185 0
0.819 0
0.8195 0
0.82 0
0.8205 0
0.821 0
0.8215 0
0.822 0
0.8225 0
0.823 0
0.8235 0
0.824 0
0.8245 0
0.825 0
0.8255 0
0.826 0
0.8265 0
0.827 0
0.8275 0
0.828 0
0.8285 0
0.829 0
0.8295 0
0.83 0
0.8305 0
0.831 0
0.8315 0
0.832 0
0.8325 0
0.833 0
0.8335 0
0.834 0
0.8345 0
0.835 0
0.8355 0
0.836 0
0.8365 0
0.837 0
0.8375 0
0.838 0
0.8385 0
0.839 0
0.8395 0
0.84 0
0.8405 0
0.841 0
0.8415 0
0.842 0
0.8425 0
0.843 0
0.8435 0
0.844 0
0.8445 0
0.845 0
0.8455 0
0.846 0
0.8465 0
0.847 0
0.8475 0
0.848 0
0.8485 0
0.849 0
0.8495 0
0.85 0
0.8505 0
0.851 0
0.8515 0
0.852 0
0.8525 0
0.853 0
0.8535 0
0.854 0
0.8545 0
0.855 0
0.8555 0
0.856 0
0.8565 0
0.857 0
0.8575 0
0.858 0
0.8585 0
0.859 0
0.8595 0
0.86 0
0.8605 0
0.861 0
0.8615 0
0.862 0
0.8625 0
0.863 0
0.8635 0
0.864 0
0.8645 0
0.865 0
0.8655 0
0.866 0
0.8665 0
0.867 0
0.8675 0
0.868 0
0.8685 0
0.869 0
0.8695 0
0.87 0
0.8705 0
0.871 0
0.8715 0
0.872 0
0.8725 -0.14723
0.873 0
0.8735 0
0.874 0
0.8745 0
0.875 0
0.8755 0
0.876 0
0.8765 0
0.877 0
0.8775 0
0.878 0
0.8785 0
0.879 0
0.8795 0
0.88 0
0.8805 0
0.881 0
0.8815 0
0.882 0
0.8825 0
0.883 0
0.8835 0
0.884 0
0.8845 0
0.885 0
0.8855 0
0.886 0
0.8865 0
0.887 0
0.8875 -0.075928
0.888 0
0.8885 0.82994
0.889 0
0.8895 0
0.89 0
0.8905 0
0.891 0
0.8915 0
0.892 0
0.8925 0
0.893 0
0.8935 0
0.894 0
0.8945 0
0.895 0
0.8955 0
0.896 0
0.8965 0
0.897 0
0.8975 0
0.898 0
0.8985 0
0.899 0
0.8995 0
0.9 0
0.9005 0
0.901 0
0.9015 0
0.902 0
0.9025 0
0.903 0
0.9035 0
0.904 0
0.9045 0
0.905 0
0.9055 0
0.906 0
0.9065 0
0.907 0
0.9075 0
0.908 0
0.9085 0
0.909 0
0.9095 0
0.91 0
0.9105 0
0.911 0
0.9115 0
0.912 0
0.9125 0
0.913 0
0.9135 0
0.914 0
0.9145 0
0.915 0
0.9155 0
0.916 0
0.9165 0
0.917 0
0.9175 0
0.918 0
0.9185 0
0.919 0
0.9195 0
0.92 0
0.9205 0
0.921 0
0.9215 0
0.922 0
0.9225 0
0.923 0
0.9235 0
0.924 0
0.9245 0
0.925 0
0.9255 0
0.926 0
0.9265 0
0.927 0
0.9275 0
0.928 0
0.9285 0
0.929 0
0.9295 0
0.93 0
0.9305 0
0.931 0
0.9315 0
0.932 0
0.9325 0
0.933 0
0.9335 0
0.934 0
0.9345 0
0.935 0
0.9355 0
0.936 0
0.9365 0
0.937 0
0.9375 0
0.938 0
0.9385 0
0.939 0
0.9395 0
0.94 0
0.9405 0
0.941 0
0.9415 0
0.942 0
0.9425 0
0.943 0.6098
0.9435 0
0.944 0
0.9445 0
0.945 0
0.9455 0
0.946 0
0.9465 0
0.947 0
0.9475 0
0.948 0
0.9485 0
0.949 0
0.9495 0
0.95 0
0.9505 0
0.951 0
0.9515 0
0.952 0
0.9525 0
0.953 0
0.9535 0
0.954 0
0.9545 0
0.955 0
0.9555 0
0.956 0
0.9565 0
0.957 0
0.9575 0
0.958 0
0.9585 0
0.959 0
0.9595 0
0.96 0
0.9605 0
0.961 0
0.9615 0
0.962 0
0.9625 0
0.963 0
0.9635 0
0.964 0
0.9645 0
0.965 0
0.9655 0
0.966 0
0.9665 0
0.967 0
0.9675 0
0.968 0
0.9685 0
0.969 0
0.9695 0
0.97 0
0.9705 0
0.971 0
0.9715 0
0.972 0
0.9725 0
0.973 0
0.9735 0
0.974 0
0.9745 0
0.975 0
0.9755 0
0.976 0
0.9765 0
0.977 0
0.9775 0
0.978 0
0.9785 0
0.979 0
0.9795 0
0.98 0
0.9805 0
0.981 0
0.9815 0
0.982 0
0.9825 0
0.983 0
0.9835 0
0.984 0
0.9845 0
0.985 0
0.9855 0
0.986 0
0.9865 0
0.987 0
0.9875 0
0.988 0
0.9885 0
0.989 0
0.9895 0
0.99 0
0.9905 0
0.991 0
0.9915 0
0.992 0
0.9925 0
0.993 0
0.9935 0
0.994 0
0.9945 0
0.995 0
0.9955 0
0.996 0
0.9965 0
0.997 0
0.9975 0
0.998 0
0.9985 0
0.999 0
0.9995 0
1 -1.5003


==> data/linbreg_bbls_resbernoulli_bernoulli_2000x6000_s60.dat <==
1 0.44193
2 0.7606
3 0.86468
4 0.77744
5 0.64758
6 0.616
7 0.62617
8 0.46037
9 0.47178
10 0.70999
11 0.54463
12 0.42413
13 0.33729
14 0.3404
15 0.23653
16 -0.024146
17 -0.12344
18 -0.10695
19 0.75834
20 0.47842
21 0.26101
22 -0.046033
23 -0.15271
24 -0.11868
25 0.015147
26 -0.11078
27 -0.41683
28 -0.44123
29 -0.33023
30 0.42441
31 0.48257
32 0.0077209
33 -0.39084
34 -0.434
35 -0.29663
36 0.4479
37 0.46724
38 0.06143
39 -0.25279
40 -0.77947
41 -1.2143
42 -2.1437
43 -2.5695
44 -3.19
45 -4.2849
46 -4.3595
47 -5.5039
48 -6.6129
49 -7.0685
50 -7.9076
51 -8.6474
52 -9.1291
53 -10.116


==> data/linbreg_bbls_resgauss_gauss1000x2000_s60.dat <==
1 0.43288
2 0.1781
3 -0.11201
4 -0.42486
5 -0.63988
6 -0.73303
7 -0.5808
8 -0.2734
9 -0.65383
10 -1.1891
11 -1.218
12 -0.95737
13 -0.74732
14 -0.59804
15 -1.0758
16 -1.5492
17 -1.6168
18 -1.6237
19 -1.477
20 -1.6389
21 -2.1073
22 -2.6232
23 -3.0585
24 -3.4975
25 -3.6977
26 -4.1914
27 -4.9477
28 -5.2123
29 -6.2469
30 -6.3137
31 -6.4397
32 -8.0349
33 -8.5695
34 -8.8374
35 -10.013


==> data/linbreg_bbls_respartdct_dynamic1_2000x6000_s50.dat <==
1 1.2827
2 1.932
3 1.3025
4 1.3137
5 1.7676
6 1.477
7 1.3155
8 1.3093
9 1.5067
10 1.2599
11 1.1672
12 1.4236
13 0.98141
14 0.70538
15 0.69971
16 1.4476
17 1.2449
18 1.4389
19 1.2251
20 0.89359
21 0.70742
22 0.67861
23 0.94702
24 1.4846
25 1.195
26 0.93973
27 0.81578
28 0.77046
29 0.68114
30 0.61522
31 0.62091
32 0.784
33 0.89015
34 0.55429
35 0.3663
36 0.36259
37 1.05
38 0.96989
39 0.9518
40 0.42878
41 0.36608
42 0.42183
43 0.83712
44 1.112
45 1.082
46 0.58927
47 0.38604
48 0.31679
49 0.39579
50 0.65421
51 0.50681
52 0.080711
53 -0.019255
54 -0.011177
55 0.89632
56 0.50011
57 -0.14692
58 -0.21363
59 -0.20797
60 0.38639
61 0.86763
62 -0.03648
63 -0.80413
64 -1.4842
65 -2.5221
66 -3.0267
67 -3.6641
68 -5.0331
69 -5.4868
70 -7.0214
71 -8.1233
72 -8.6783
73 -9.334


==> data/linbreg_dyn_resbernoulli_bernoulli_2000x6000_s60.dat <==
1 0.44637
2 0.44637
3 0.44637
4 0.44637
5 0.44637
6 0.44637
7 0.44637
8 0.44637
9 0.44637
10 0.44637
11 0.44637
12 0.44637
13 0.44637
14 0.44637
15 0.44637
16 0.44637
17 0.44637
18 0.44637
19 0.44637
20 0.44637
21 0.44637
22 0.44637
23 0.44637
24 0.44637
25 0.44637
26 0.44637
27 0.44637
28 0.44637
29 0.44637
30 0.44637
31 0.44637
32 0.44637
33 0.44637
34 0.44637
35 0.44637
36 0.44637
37 0.44637
38 0.44637
39 0.44637
40 0.44637
41 0.44637
42 0.44637
43 0.44637
44 0.44637
45 0.44637
46 0.44637
47 0.44637
48 0.44637
49 0.44637
50 0.44637
51 0.44637
52 0.44637
53 0.44637
54 0.44637
55 0.44637
56 0.44637
57 0.44637
58 0.44637
59 0.44637
60 0.44637
61 0.44637
62 0.44637
63 0.44637
64 0.44637
65 0.44637
66 0.44637
67 0.44637
68 0.44637
69 0.44637
70 0.44637
71 0.44637
72 0.44637
73 0.44637
74 0.44637
75 0.44637
76 0.44637
77 0.44637
78 0.44637
79 0.44637
80 0.44637
81 0.44637
82 0.44637
83 0.44637
84 0.44637
85 0.44637
86 0.44637
87 0.44637
88 0.44637
89 0.44637
90 0.44637
91 0.44637
92 0.44637
93 0.44637
94 0.44637
95 0.44637
96 0.44637
97 0.44637
98 0.44637
99 0.44637
100 0.44637
101 0.44637
102 0.44637
103 0.44637
104 0.44637
105 0.44637
106 0.44637
107 0.44637
108 0.44637
109 0.44637
110 0.44637
111 0.44637
112 0.44637
113 0.44637
114 0.44637
115 0.44637
116 0.44637
117 0.44637
118 0.44637
119 0.44637
120 0.44637
121 0.44637
122 0.44637
123 0.44637
124 0.44637
125 0.44637
126 0.44637
127 0.44637
128 0.44637
129 0.44637
130 0.44637
131 0.44637
132 0.44637
133 0.44637
134 0.44637
135 0.44637
136 0.44637
137 0.44637
138 0.44637
139 0.44637
140 0.44637
141 0.44637
142 0.44637
143 0.44637
144 0.44637
145 0.44637
146 0.44637
147 0.44637
148 0.44637
149 0.44637
150 0.44637
151 0.44637
152 0.44637
153 0.44637
154 0.44637
155 0.44637
156 0.44637
157 0.44637
158 0.44637
159 0.44637
160 0.44637
161 0.44637
162 0.4447
163 0.44169
164 0.43997
165 0.43899
166 0.43844
167 0.43813
168 0.43795
169 0.43785
170 0.4378
171 0.43776
172 0.43775
173 0.43774
174 0.43773
175 0.43773
176 0.43773
177 0.43772
178 0.43772
179 0.43772
180 0.43772
181 0.43772
182 0.43772
183 0.43772
184 0.43772
185 0.43772
186 0.43772
187 0.43772
188 0.43772
189 0.43772
190 0.43772
191 0.43772
192 0.43772
193 0.43772
194 0.43772
195 0.43772
196 0.43772
197 0.43772
198 0.43772
199 0.43772
200 0.43772
201 0.43687
202 0.43483
203 0.43134
204 0.42936
205 0.42825
206 0.42763
207 0.42713
208 0.42485
209 0.42247
210 0.42024
211 0.41593
212 0.40512
213 0.39859
214 0.39497
215 0.39166
216 0.38739
217 0.38328
218 0.38098
219 0.37971
220 0.37901
221 0.37862
222 0.37841
223 0.37829
224 0.37823
225 0.37737
226 0.37555
227 0.3721
228 0.36766
229 0.36509
230 0.3622
231 0.35805
232 0.35358
233 0.35102
234 0.34827
235 0.34536
236 0.3432
237 0.3398
238 0.33661
239 0.33205
240 0.32139
241 0.31159
242 0.30378
243 0.29838
244 0.29367
245 0.28848
246 0.2834
247 0.27329
248 0.2646
249 0.25914
250 0.25302
251 0.24762
252 0.24306
253 0.24044
254 0.23893
255 0.23806
256 0.2356
257 0.23391
258 0.23295
259 0.23241
260 0.2321
261 0.2298
262 0.2251
263 0.21417
264 0.20757
265 0.20369
266 0.20142
267 0.20009
268 0.1993
269 0.19883
270 0.19855
271 0.19838
272 0.19574
273 0.19387
274 0.18911
275 0.18116
276 0.16855
277 0.15937
278 0.14717
279 0.13992
280 0.12548
281 0.10936
282 0.09929
283 0.092991
284 0.082084
285 0.064444
286 0.049326
287 0.040484
288 0.035375
289 0.032431
290 0.03073
291 0.029741
292 0.028509
293 0.01879
294 0.0092589
295 -0.0044585
296 -0.012487
297 -0.017138
298 -0.019828
299 -0.021388
300 -0.022297
301 -0.022831
302 -0.023146
303 -0.025171
304 -0.035868
305 -0.041971
306 -0.051341
307 -0.064547
308 -0.072336
309 -0.076911
310 -0.079605
311 -0.081202
312 -0.082156
313 -0.08273
314 -0.083079
315 -0.083292
316 -0.083423
317 -0.094605
318 -0.1075
319 -0.1269
320 -0.14216
321 -0.15131
322 -0.15676
323 -0.16001
324 -0.16195
325 -0.16312
326 -0.16383
327 -0.16613
328 -0.18869
329 -0.20245
330 -0.21065
331 -0.2155
332 -0.21835
333 -0.22004
334 -0.22105
335 -0.22165
336 -0.22201
337 -0.22223
338 -0.2506
339 -0.27201
340 -0.2849
341 -0.29257
342 -0.29713
343 -0.29986
344 -0.30151
345 -0.30252
346 -0.30314
347 -0.30352
348 -0.30376
349 -0.30391
350 -0.304
351 -0.30406
352 -0.3041
353 -0.30413
354 -0.32571
355 -0.42525
356 -0.53982
357 -0.65191
358 -0.76171
359 -0.86942
360 -0.97527
361 -1.0794
362 -1.1821
363 -1.2835
364 -1.3838
365 -1.483
366 -1.5814
367 -1.679
368 -1.7759
369 -1.8722
370 -1.9679
371 -2.0633
372 -2.1582
373 -2.2527
374 -2.3469
375 -2.4408
376 -2.5344
377 -2.6277
378 -2.7209
379 -2.8138
380 -2.9066
381 -2.9991
382 -3.0916
383 -3.1838
384 -3.2759
385 -3.3679
386 -3.4598
387 -3.5516
388 -3.6432
389 -3.7348
390 -3.8263
391 -3.9177
392 -4.0089
393 -4.1002
394 -4.1913
395 -4.2824
396 -4.3734
397 -4.4643
398 -4.5552
399 -4.646
400 -4.7368
401 -4.8275
402 -4.9182
403 -5.0088
404 -5.0994
405 -5.1899
406 -5.2804
407 -5.3709
408 -5.4613
409 -5.5517
410 -5.642
411 -5.7323
412 -5.8226
413 -5.9128
414 -6.0031
415 -6.0932
416 -6.1834
417 -6.2735
418 -6.3636
419 -6.4537
420 -6.5438
421 -6.6338
422 -6.7238
423 -6.8138
424 -6.9037
425 -6.9937
426 -7.0836
427 -7.1735
428 -7.2634
429 -7.3532
430 -7.443
431 -7.5329
432 -7.6227
433 -7.7125
434 -7.8022
435 -7.892
436 -7.9817
437 -8.0714
438 -8.1611
439 -8.2508
440 -8.3405
441 -8.4302
442 -8.5198
443 -8.6094
444 -8.6991
445 -8.7887
446 -8.8783
447 -8.9678
448 -9.0574
449 -9.1469
450 -9.2365
451 -9.326
452 -9.4155
453 -9.505
454 -9.5945
455 -9.684
456 -9.7734
457 -9.8629
458 -9.9523
459 -10.042


==> data/linbreg_dyn_resgauss_gauss1000x2000_s60.dat <==
1 0.48438
2 0.4816
3 0.43317
4 0.33648
5 0.21307
6 0.080938
7 -0.033321
8 -0.12867
9 -0.20872
10 -0.26968
11 -0.32528
12 -0.41137
13 -0.51094
14 -0.5851
15 -0.63129
16 -0.66055
17 -0.70693
18 -0.74902
19 -0.77403
20 -0.78975
21 -0.80311
22 -0.81271
23 -0.81804
24 -0.83246
25 -0.84722
26 -0.85442
27 -0.85893
28 -0.86161
29 -0.90184
30 -0.9871
31 -1.0655
32 -1.1207
33 -1.1595
34 -1.1837
35 -1.1987
36 -1.2082
37 -1.2142
38 -1.2182
39 -1.2217
40 -1.2244
41 -1.226
42 -1.2271
43 -1.2329
44 -1.2357
45 -1.2373
46 -1.2388
47 -1.2399
48 -1.2405
49 -1.2408
50 -1.241
51 -1.2411
52 -1.2432
53 -1.336
54 -1.3965
55 -1.4334
56 -1.455
57 -1.4675
58 -1.4754
59 -1.4802
60 -1.4831
61 -1.4849
62 -1.486
63 -1.4867
64 -1.4876
65 -1.5177
66 -1.5988
67 -1.6431
68 -1.6665
69 -1.679
70 -1.6858
71 -1.6898
72 -1.6922
73 -1.6937
74 -1.6945
75 -1.695
76 -1.6953
77 -1.6955
78 -1.6957
79 -1.6957
80 -1.6958
81 -1.6958
82 -1.6958
83 -1.6958
84 -1.6958
85 -1.8538
86 -2.0083
87 -2.1513
88 -2.2856
89 -2.4127
90 -2.534
91 -2.6505
92 -2.7631
93 -2.8727
94 -2.9797
95 -3.0846
96 -3.1879
97 -3.2897
98 -3.3904
99 -3.4901
100 -3.5891
101 -3.6873
102 -3.7849
103 -3.8821
104 -3.9788
105 -4.0752
106 -4.1712
107 -4.267
108 -4.3625
109 -4.4578
110 -4.5529
111 -4.6479
112 -4.7428
113 -4.8375
114 -4.9321
115 -5.0266
116 -5.1211
117 -5.2154
118 -5.3097
119 -5.4039
120 -5.4981
121 -5.5922
122 -5.6863
123 -5.7803
124 -5.8743
125 -5.9683
126 -6.0622
127 -6.1561
128 -6.25
129 -6.3439
130 -6.4378
131 -6.5317
132 -6.6255
133 -6.7193
134 -6.8132
135 -6.907
136 -7.0008
137 -7.0946
138 -7.1884
139 -7.2823
140 -7.3761
141 -7.4699
142 -7.5637
143 -7.6575
144 -7.7513
145 -7.8451
146 -7.9389
147 -8.0327
148 -8.1265
149 -8.2203
150 -8.3141
151 -8.4079
152 -8.5017
153 -8.5955
154 -8.6893
155 -8.783
156 -8.8768
157 -8.9706
158 -9.0644
159 -9.1582
160 -9.252
161 -9.3458
162 -9.4397
163 -9.5335
164 -9.6273
165 -9.7211
166 -9.8149
167 -9.9087
168 -10.002


==> data/linbreg_dyn_respartdct_dynamic1_2000x6000_s50.dat <==
1 1.3008
2 1.3008
3 1.3008
4 1.3008
5 1.3008
6 1.3008
7 1.3008
8 1.3008
9 1.3008
10 1.3008
11 1.3008
12 1.3008
13 1.3008
14 1.3008
15 1.3008
16 1.3008
17 1.3008
18 1.3008
19 1.3008
20 1.3008
21 1.3008
22 1.3008
23 1.3008
24 1.3008
25 1.3008
26 1.3008
27 1.3008
28 1.3008
29 1.3008
30 1.3008
31 1.3008
32 1.3008
33 1.3008
34 1.3008
35 1.3008
36 1.3008
37 1.3008
38 1.3008
39 1.3008
40 1.3008
41 1.3008
42 1.3008
43 1.3008
44 1.3008
45 1.3008
46 1.3008
47 1.3008
48 1.3008
49 1.3008
50 1.3008
51 1.3008
52 1.3008
53 1.3008
54 1.3008
55 1.3008
56 1.3008
57 1.3008
58 1.3008
59 1.3008
60 1.3008
61 1.3008
62 1.2909
63 1.2851
64 1.2824
65 1.2813
66 1.2807
67 1.2722
68 1.2555
69 1.2478
70 1.2444
71 1.2429
72 1.2422
73 1.2419
74 1.2418
75 1.2387
76 1.2307
77 1.2271
78 1.2215
79 1.2129
80 1.2089
81 1.2071
82 1.1934
83 1.1793
84 1.1726
85 1.1613
86 1.1546
87 1.1515
88 1.1502
89 1.1496
90 1.1494
91 1.1493
92 1.1492
93 1.1492
94 1.146
95 1.1387
96 1.1354
97 1.1339
98 1.1333
99 1.133
100 1.1329
101 1.1289
102 1.121
103 1.1095
104 1.092
105 1.0837
106 1.0799
107 1.0757
108 1.0564
109 1.0469
110 1.0424
111 1.0402
112 1.0392
113 1.0388
114 1.0352
115 1.0237
116 1.0133
117 1.0086
118 1.0064
119 1.0054
120 1.005
121 1.0048
122 1.0047
123 1.0046
124 1.0046
125 1.0046
126 0.99635
127 0.98271
128 0.97092
129 0.95859
130 0.9529
131 0.938
132 0.92723
133 0.92223
134 0.91994
135 0.90931
136 0.88785
137 0.87774
138 0.87315
139 0.87109
140 0.87017
141 0.86976
142 0.86958
143 0.8695
144 0.86946
145 0.86944
146 0.86944
147 0.86943
148 0.86943
149 0.86943
150 0.86943
151 0.86943
152 0.86943
153 0.86943
154 0.86943
155 0.86943
156 0.86943
157 0.86943
158 0.86943
159 0.86943
160 0.86943
161 0.86943
162 0.86943
163 0.86943
164 0.86214
165 0.84597
166 0.83588
167 0.83129
168 0.82533
169 0.81468
170 0.79709
171 0.7889
172 0.78526
173 0.78365
174 0.78294
175 0.78263
176 0.78249
177 0.78243
178 0.7824
179 0.78239
180 0.78238
181 0.78238
182 0.78238
183 0.78238
184 0.78238
185 0.78238
186 0.78238
187 0.78238
188 0.78238
189 0.78238
190 0.78238
191 0.78238
192 0.78029
193 0.75629
194 0.73604
195 0.71655
196 0.70694
197 0.70231
198 0.70009
199 0.69903
200 0.69852
201 0.69827
202 0.69814
203 0.69808
204 0.69805
205 0.69804
206 0.69803
207 0.69803
208 0.69803
209 0.69802
210 0.68121
211 0.67182
212 0.66747
213 0.66547
214 0.66454
215 0.66411
216 0.6639
217 0.66381
218 0.66376
219 0.66374
220 0.65987
221 0.64885
222 0.64364
223 0.64122
224 0.64008
225 0.63955
226 0.6393
227 0.63918
228 0.63912
229 0.6391
230 0.63908
231 0.63908
232 0.63907
233 0.63907
234 0.63907
235 0.63085
236 0.62441
237 0.62141
238 0.62002
239 0.61938
240 0.61908
241 0.61894
242 0.61887
243 0.61884
244 0.615
245 0.60901
246 0.60626
247 0.60499
248 0.60441
249 0.60414
250 0.60401
251 0.60394
252 0.60391
253 0.59006
254 0.58089
255 0.57667
256 0.57474
257 0.57385
258 0.57343
259 0.57324
260 0.57315
261 0.5731
262 0.57308
263 0.57307
264 0.57307
265 0.57306
266 0.57306
267 0.57306
268 0.57306
269 0.57306
270 0.57306
271 0.57306
272 0.57306
273 0.57306
274 0.57306
275 0.57306
276 0.57306
277 0.57306
278 0.57306
279 0.57306
280 0.57306
281 0.57306
282 0.57306
283 0.57306
284 0.57306
285 0.57306
286 0.57306
287 0.57306
288 0.57306
289 0.57306
290 0.57306
291 0.57306
292 0.57306
293 0.57306
294 0.57306
295 0.57306
296 0.57306
297 0.56237
298 0.5542
299 0.55045
300 0.54875
301 0.54797
302 0.54761
303 0.54745
304 0.54737
305 0.54733
306 0.53919
307 0.53005
308 0.52577
309 0.51403
310 0.50397
311 0.49928
312 0.49711
313 0.49612
314 0.49566
315 0.49545
316 0.49536
317 0.49531
318 0.47177
319 0.45985
320 0.45424
321 0.45162
322 0.45039
323 0.44762
324 0.42807
325 0.41859
326 0.4141
327 0.41198
328 0.41098
329 0.41051
330 0.41028
331 0.41017
332 0.41011
333 0.41009
334 0.41008
335 0.41007
336 0.41007
337 0.41006
338 0.41006
339 0.41006
340 0.41006
341 0.41006
342 0.41006
343 0.41006
344 0.41006
345 0.41006
346 0.41006
347 0.41006
348 0.41006
349 0.41006
350 0.41006
351 0.41006
352 0.41006
353 0.41006
354 0.41006
355 0.41006
356 0.39693
357 0.38774
358 0.38344
359 0.38142
360 0.38048
361 0.38003
362 0.37981
363 0.37971
364 0.37966
365 0.3752
366 0.36606
367 0.36194
368 0.36009
369 0.35925
370 0.35887
371 0.3587
372 0.35862
373 0.35858
374 0.35856
375 0.35855
376 0.35855
377 0.35723
378 0.34685
379 0.34206
380 0.33986
381 0.33885
382 0.33837
383 0.33815
384 0.33804
385 0.33799
386 0.33797
387 0.33795
388 0.33722
389 0.31775
390 0.30855
391 0.30431
392 0.30236
393 0.30146
394 0.30105
395 0.30085
396 0.30076
397 0.30072
398 0.30069
399 0.30068
400 0.30068
401 0.30068
402 0.30068
403 0.30067
404 0.30067
405 0.30067
406 0.30067
407 0.30067
408 0.30067
409 0.30067
410 0.30067
411 0.30067
412 0.30067
413 0.30067
414 0.30067
415 0.30067
416 0.30067
417 0.30067
418 0.30067
419 0.30067
420 0.30067
421 0.30067
422 0.30067
423 0.30067
424 0.30067
425 0.30067
426 0.30067
427 0.30067
428 0.30067
429 0.30067
430 0.30067
431 0.30067
432 0.30067
433 0.30067
434 0.30067
435 0.30067
436 0.30067
437 0.30067
438 0.30067
439 0.30067
440 0.30067
441 0.30067
442 0.30067
443 0.30067
444 0.30067
445 0.30067
446 0.30067
447 0.30067
448 0.30067
449 0.28031
450 0.26945
451 0.26428
452 0.26184
453 0.26069
454 0.26014
455 0.25988
456 0.25975
457 0.25969
458 0.25966
459 0.25965
460 0.25964
461 0.25964
462 0.25963
463 0.25963
464 0.24732
465 0.22257
466 0.21062
467 0.19428
468 0.16872
469 0.15623
470 0.15027
471 0.14745
472 0.14609
473 0.14543
474 0.14511
475 0.14495
476 0.14487
477 0.14483
478 0.14481
479 0.1448
480 0.14479
481 0.14479
482 0.14479
483 0.14479
484 0.14479
485 0.1332
486 0.10434
487 0.08976
488 0.082656
489 0.079241
490 0.077601
491 0.07681
492 0.076426
493 0.076239
494 0.076147
495 0.076101
496 0.076078
497 0.076067
498 0.076061
499 0.052551
500 0.015563


==> data/linbreg_exact_resbernoulli_bernoulli_2000x6000_s60.dat <==
1 0.44637
2 0.89099
3 0.42335
4 0.64621
5 0.37805
6 0.45911
7 0.33793
8 0.4068
9 0.30497
10 0.34522
11 0.19254
12 0.19133
13 0.13737
14 0.12302
15 0.093414
16 0.049429
17 0.065284
18 -0.061206
19 -0.014606
20 -0.11485
21 -0.12513
22 -0.17514
23 -0.1294
24 -0.42872
25 -1.0302
26 -1.54
27 -2.0762
28 -2.5634
29 -3.0907
30 -3.5724
31 -4.0969
32 -4.5768
33 -5.1002
34 -5.5793
35 -6.1021
36 -6.5807
37 -7.1031
38 -7.5813
39 -8.1033
40 -8.5811
41 -9.1026
42 -9.58
43 -10.101


==> data/linbreg_exact_resgauss_gauss1000x2000_s60.dat <==
1 0.48438
2 0.14285
3 -0.15385
4 -0.29967
5 -0.55646
6 -0.59882
7 -0.70191
8 -0.67316
9 -0.74548
10 -0.98641
11 -1.0614
12 -1.0713
13 -1.0777
14 -1.09
15 -1.0878
16 -1.0915
17 -1.345
18 -1.2883
19 -1.3693
20 -1.3337
21 -1.5945
22 -1.446
23 -1.6075
24 -1.4508
25 -1.6084
26 -1.922
27 -2.2947
28 -2.5711
29 -2.8505
30 -3.0827
31 -3.3422
32 -3.5637
33 -3.8184
34 -4.0375
35 -4.2908
36 -4.5064
37 -4.759
38 -4.974
39 -5.2268
40 -5.4417
41 -5.6946
42 -5.9096
43 -6.1626
44 -6.3775
45 -6.6306
46 -6.8456
47 -7.0986
48 -7.3136
49 -7.5666
50 -7.7816
51 -8.0346
52 -8.2496
53 -8.5026
54 -8.7176
55 -8.9705
56 -9.1855
57 -9.4384
58 -9.6534
59 -9.9063
60 -10.121


==> data/linbreg_exact_respartdct_dynamic1_2000x6000_s50.dat <==
1 1.3008
2 1.5455
3 1.2588
4 1.3577
5 1.2544
6 1.3168
7 1.1769
8 1.2084
9 1.1305
10 1.1845
11 1.0843
12 1.0675
13 0.98937
14 1.057
15 0.98979
16 1.0557
17 0.98999
18 1.0066
19 0.90891
20 0.96104
21 0.9088
22 0.96031
23 0.90881
24 0.8294
25 0.87028
26 0.82924
27 0.83043
28 0.79955
29 0.80807
30 0.77312
31 0.80758
32 0.75475
33 0.78523
34 0.73619
35 0.77445
36 0.68721
37 0.76738
38 0.68724
39 0.76729
40 0.68726
41 0.76724
42 0.68729
43 0.7672
44 0.68303
45 0.71495
46 0.66653
47 0.63982
48 0.65226
49 0.56445
50 0.58005
51 0.5428
52 0.57998
53 0.54279
54 0.57996
55 0.54279
56 0.56826
57 0.50003
58 0.55023
59 0.47547
60 0.54904
61 0.4464
62 0.54079
63 0.40597
64 0.50911
65 0.40598
66 0.50844
67 0.40602
68 0.50833
69 0.40604
70 0.50828
71 0.40606
72 0.50824
73 0.40607
74 0.506
75 0.34676
76 0.50014
77 0.34683
78 0.32248
79 0.27422
80 0.31908
81 0.27408
82 0.23405
83 0.22041
84 0.23312
85 0.10602
86 0.15486
87 0.10433
88 0.15397
89 0.10432
90 0.15387
91 0.10432
92 0.15383
93 0.10433
94 0.15382
95 0.10433
96 0.15381
97 0.10433
98 0.1538
99 0.10434
100 0.1538
101 0.10434
102 -0.0084698
103 -0.10299
104 -0.016756
105 -0.10302
106 -0.017274
107 -0.103
108 -0.017361
109 -0.10298
110 -0.017395
111 -0.10298
112 -0.017413
113 -0.10297
114 -0.017426
115 -0.10296
116 -0.017435
117 -0.10296
118 -0.017443
119 -0.10296
120 -0.017449
121 -0.10295
122 -0.042041
123 -0.86616
124 -1.5538
125 -2.2457
126 -2.8934
127 -3.5687
128 -4.2039
129 -4.8702
130 -5.4979
131 -6.1583
132 -6.7809
133 -7.437
134 -8.0557
135 -8.7086
136 -9.3243
137 -9.9744
138 -10.587


==> data/linbreg_fixed_resbernoulli_bernoulli_2000x6000_s60.dat <==
1 0.44637
2 0.44637
3 0.44637
4 0.44637
5 0.44637
6 0.44637
7 0.44637
8 0.44637
9 0.44637
10 0.44637
11 0.44637
12 0.44637
13 0.44637
14 0.44637
15 0.44637
16 0.44637
17 0.44637
18 0.44637
19 0.44637
20 0.44637
21 0.44637
22 0.44637
23 0.44637
24 0.44637
25 0.44637
26 0.44637
27 0.44637
28 0.44637
29 0.44637
30 0.44637
31 0.44637
32 0.44637
33 0.44637
34 0.44637
35 0.44637
36 0.44637
37 0.44637
38 0.44637
39 0.44637
40 0.44637
41 0.44637
42 0.44637
43 0.44637
44 0.44637
45 0.44637
46 0.44637
47 0.44637
48 0.44637
49 0.44637
50 0.44637
51 0.44637
52 0.44637
53 0.44637
54 0.44637
55 0.44637
56 0.44637
57 0.44637
58 0.44637
59 0.44637
60 0.44637
61 0.44637
62 0.44637
63 0.44637
64 0.44637
65 0.44637
66 0.44637
67 0.44637
68 0.44637
69 0.44637
70 0.44637
71 0.44637
72 0.44637
73 0.44637
74 0.44637
75 0.44637
76 0.44637
77 0.44637
78 0.44637
79 0.44637
80 0.44637
81 0.44637
82 0.44637
83 0.44637
84 0.44637
85 0.44637
86 0.44637
87 0.44637
88 0.44637
89 0.44637
90 0.44637
91 0.44637
92 0.44637
93 0.44637
94 0.44637
95 0.44637
96 0.44637
97 0.44637
98 0.44637
99 0.44637
100 0.44637
101 0.44637
102 0.44637
103 0.44637
104 0.44637
105 0.44637
106 0.44637
107 0.44637
108 0.44637
109 0.44637
110 0.44637
111 0.44637
112 0.44637
113 0.44637
114 0.44637
115 0.44637
116 0.44637
117 0.44637
118 0.44637
119 0.44637
120 0.44637
121 0.44637
122 0.44637
123 0.44637
124 0.44637
125 0.44637
126 0.44637
127 0.44637
128 0.44637
129 0.44637
130 0.44637
131 0.44637
132 0.44637
133 0.44637
134 0.44637
135 0.44637
136 0.44637
137 0.44637
138 0.44637
139 0.44637
140 0.44637
141 0.44637
142 0.44637
143 0.44637
144 0.44637
145 0.44637
146 0.44637
147 0.44637
148 0.44637
149 0.44637
150 0.44637
151 0.44637
152 0.44637
153 0.44637
154 0.44637
155 0.44637
156 0.44637
157 0.44637
158 0.44637
159 0.44637
160 0.44637
161 0.44637
162 0.44637
163 0.44637
164 0.44637
165 0.44637
166 0.44637
167 0.44637
168 0.44637
169 0.44637
170 0.44637
171 0.44637
172 0.44637
173 0.44637
174 0.44637
175 0.44637
176 0.44637
177 0.44637
178 0.44637
179 0.44637
180 0.44637
181 0.44637
182 0.44637
183 0.44637
184 0.44637
185 0.44637
186 0.44637
187 0.44637
188 0.44637
189 0.44637
190 0.44637
191 0.44637
192 0.44637
193 0.44637
194 0.44637
195 0.44637
196 0.44637
197 0.44637
198 0.44637
199 0.44637
200 0.44637
201 0.44637
202 0.44637
203 0.44637
204 0.44637
205 0.44637
206 0.44637
207 0.44637
208 0.44637
209 0.44637
210 0.44637
211 0.44637
212 0.44637
213 0.44637
214 0.44637
215 0.44637
216 0.44637
217 0.44637
218 0.44637
219 0.44637
220 0.44637
221 0.44637
222 0.44637
223 0.44637
224 0.44637
225 0.44637
226 0.44637
227 0.44637
228 0.44637
229 0.44637
230 0.44637
231 0.44637
232 0.44637
233 0.44637
234 0.44637
235 0.44637
236 0.44637
237 0.44637
238 0.44637
239 0.44637
240 0.44637
241 0.44637
242 0.44637
243 0.44637
244 0.44637
245 0.44637
246 0.44637
247 0.44637
248 0.44637
249 0.44637
250 0.44637
251 0.44637
252 0.44637
253 0.44637
254 0.44637
255 0.44637
256 0.44637
257 0.44637
258 0.44637
259 0.44637
260 0.44637
261 0.44637
262 0.44637
263 0.44637
264 0.44637
265 0.44637
266 0.44637
267 0.44637
268 0.44637
269 0.44637
270 0.44637
271 0.44637
272 0.44637
273 0.44637
274 0.44637
275 0.44637
276 0.44637
277 0.44637
278 0.44637
279 0.44637
280 0.44637
281 0.44637
282 0.44637
283 0.44637
284 0.44637
285 0.44637
286 0.44637
287 0.44637
288 0.44637
289 0.44637
290 0.44637
291 0.44637
292 0.44637
293 0.44637
294 0.44637
295 0.44637
296 0.44637
297 0.44637
298 0.4455
299 0.44357
300 0.44212
301 0.44103
302 0.44021
303 0.43959
304 0.43912
305 0.43877
306 0.43851
307 0.43831
308 0.43817
309 0.43806
310 0.43797
311 0.43791
312 0.43786
313 0.43783
314 0.4378
315 0.43778
316 0.43777
317 0.43776
318 0.43775
319 0.43774
320 0.43774
321 0.43773
322 0.43773
323 0.43773
324 0.43773
325 0.43773
326 0.43773
327 0.43773
328 0.43772
329 0.43772
330 0.43772
331 0.43772
332 0.43772
333 0.43772
334 0.43772
335 0.43772
336 0.43772
337 0.43772
338 0.43772
339 0.43772
340 0.43772
341 0.43772
342 0.43772
343 0.43772
344 0.43772
345 0.43772
346 0.43772
347 0.43772
348 0.43772
349 0.43772
350 0.43772
351 0.43772
352 0.43772
353 0.43772
354 0.43772
355 0.43772
356 0.43772
357 0.43772
358 0.43772
359 0.43772
360 0.43772
361 0.43772
362 0.43772
363 0.43772
364 0.43772
365 0.43772
366 0.43772
367 0.43772
368 0.43772
369 0.43772
370 0.43772
371 0.43692
372 0.43574
373 0.43474
374 0.43277
375 0.43128
376 0.43016
377 0.42933
378 0.4287
379 0.42823
380 0.42788
381 0.42762
382 0.42742
383 0.42622
384 0.42514
385 0.42435
386 0.42263
387 0.42132
388 0.42033
389 0.41823
390 0.4149
391 0.40889
392 0.40427
393 0.4008
394 0.39819
395 0.39625
396 0.3948
397 0.39287
398 0.39068
399 0.38844
400 0.38588
401 0.38395
402 0.3825
403 0.38141
404 0.38059
405 0.37998
406 0.37952
407 0.37918
408 0.37892
409 0.37873
410 0.37858
411 0.37847
412 0.37839
413 0.37833
414 0.37829
415 0.37825
416 0.37795
417 0.3768
418 0.37593
419 0.37451
420 0.37291
421 0.37052
422 0.36843
423 0.36683
424 0.3656
425 0.36466
426 0.36262
427 0.36096
428 0.35833
429 0.3558
430 0.35386
431 0.35237
432 0.35124
433 0.35021
434 0.34813
435 0.34655
436 0.34536
437 0.34446
438 0.34264
439 0.34089
440 0.33958
441 0.3379
442 0.33579
443 0.3334
444 0.32862
445 0.32333
446 0.31915
447 0.31331
448 0.30858
449 0.30492
450 0.30211
451 0.29908
452 0.29629
453 0.29416
454 0.2913
455 0.28861
456 0.28627
457 0.28261
458 0.2776
459 0.27171
460 0.26721
461 0.26379
462 0.26119
463 0.25743
464 0.2544
465 0.25211
466 0.24863
467 0.24581
468 0.24367
469 0.24204
470 0.2408
471 0.23986
472 0.23914
473 0.2386
474 0.23809
475 0.23651
476 0.23532
477 0.23443
478 0.23376
479 0.23325
480 0.23287
481 0.23258
482 0.23236
483 0.2322
484 0.23159
485 0.22972
486 0.2282
487 0.22387
488 0.21793
489 0.21335
490 0.20982
491 0.20711
492 0.20503
493 0.20344
494 0.20222
495 0.20128
496 0.20056
497 0.20001
498 0.19958
499 0.19926
500 0.199


==> data/linbreg_fixed_resgauss_gauss1000x2000_s60.dat <==
1 0.48438
2 0.48438
3 0.4826
4 0.46912
5 0.44236
6 0.39903
7 0.35786
8 0.3067
9 0.25293
10 0.19574
11 0.13705
12 0.082496
13 0.029985
14 -0.019142
15 -0.063745
16 -0.10726
17 -0.14743
18 -0.18183
19 -0.21102
20 -0.24226
21 -0.27064
22 -0.29603
23 -0.32378
24 -0.36141
25 -0.40371
26 -0.44612
27 -0.48622
28 -0.52147
29 -0.55253
30 -0.57856
31 -0.6004
32 -0.61871
33 -0.63418
34 -0.64721
35 -0.66167
36 -0.68821
37 -0.71037
38 -0.72865
39 -0.74381
40 -0.75627
41 -0.76654
42 -0.77525
43 -0.7824
44 -0.78894
45 -0.79627
46 -0.80197
47 -0.8069
48 -0.81072
49 -0.81368
50 -0.81622
51 -0.82329
52 -0.83296
53 -0.84009
54 -0.8454
55 -0.8494
56 -0.85243
57 -0.85486
58 -0.85718
59 -0.85893
60 -0.86026
61 -0.87055
62 -0.89205
63 -0.91305
64 -0.95864
65 -0.99836
66 -1.0326
67 -1.0618
68 -1.0866
69 -1.11
70 -1.1301
71 -1.1466
72 -1.1603
73 -1.1718
74 -1.1812
75 -1.1889
76 -1.1952
77 -1.2005
78 -1.2048
79 -1.2084
80 -1.2114
81 -1.2138
82 -1.2159
83 -1.2176
84 -1.2196
85 -1.2214
86 -1.2227
87 -1.2239
88 -1.2247
89 -1.2255
90 -1.2261
91 -1.2279
92 -1.2307
93 -1.2327
94 -1.2342
95 -1.2353
96 -1.2362
97 -1.2372
98 -1.2381
99 -1.2388
100 -1.2393
101 -1.2398
102 -1.2401
103 -1.2404
104 -1.2406
105 -1.2407
106 -1.2408
107 -1.2409
108 -1.241
109 -1.241
110 -1.2411
111 -1.2412
112 -1.2736
113 -1.3136
114 -1.3471
115 -1.3746
116 -1.397
117 -1.415
118 -1.4294
119 -1.4409
120 -1.4503
121 -1.4579
122 -1.4638
123 -1.4685
124 -1.4723
125 -1.4753
126 -1.4777
127 -1.4796
128 -1.4811
129 -1.4824
130 -1.4834
131 -1.4842
132 -1.4849
133 -1.4855
134 -1.4859
135 -1.4863
136 -1.4866
137 -1.4873
138 -1.4879
139 -1.5084
140 -1.5486
141 -1.5808
142 -1.6061
143 -1.6258
144 -1.6411
145 -1.6529
146 -1.6621
147 -1.6692
148 -1.6748
149 -1.6791
150 -1.6824
151 -1.6851
152 -1.6873
153 -1.689
154 -1.6903
155 -1.6914
156 -1.6923
157 -1.693
158 -1.6936
159 -1.694
160 -1.6944
161 -1.6946
162 -1.6949
163 -1.6951
164 -1.6952
165 -1.6953
166 -1.6954
167 -1.6955
168 -1.6956
169 -1.6956
170 -1.6957
171 -1.6957
172 -1.6957
173 -1.6957
174 -1.6958
175 -1.6958
176 -1.6958
177 -1.6958
178 -1.6958
179 -1.6958
180 -1.6958
181 -1.6958
182 -1.7556
183 -1.8239
184 -1.8891
185 -1.9515
186 -2.0116
187 -2.0694
188 -2.1253
189 -2.1795
190 -2.232
191 -2.283
192 -2.3327
193 -2.3812
194 -2.4285
195 -2.4747
196 -2.5199
197 -2.5643
198 -2.6078
199 -2.6506
200 -2.6926
201 -2.734
202 -2.7748
203 -2.8151
204 -2.8548
205 -2.8941
206 -2.9329
207 -2.9714
208 -3.0094
209 -3.0472
210 -3.0846
211 -3.1217
212 -3.1586
213 -3.1952
214 -3.2316
215 -3.2677
216 -3.3037
217 -3.3395
218 -3.3751
219 -3.4106
220 -3.4459
221 -3.4811
222 -3.5162
223 -3.5511
224 -3.586
225 -3.6207
226 -3.6553
227 -3.6899
228 -3.7244
229 -3.7588
230 -3.7931
231 -3.8274
232 -3.8616
233 -3.896
234 -3.9304
235 -3.9646
236 -3.9986
237 -4.0326
238 -4.0664
239 -4.1002
240 -4.1339
241 -4.1675
242 -4.2011
243 -4.2346
244 -4.268
245 -4.3014
246 -4.3348
247 -4.3681
248 -4.4014
249 -4.4346
250 -4.4678
251 -4.501
252 -4.5341
253 -4.5673
254 -4.6004
255 -4.6334
256 -4.6665
257 -4.6995
258 -4.7325
259 -4.7655
260 -4.7985
261 -4.8314
262 -4.8643
263 -4.8972
264 -4.9301
265 -4.963
266 -4.9959
267 -5.0288
268 -5.0616
269 -5.0944
270 -5.1273
271 -5.1601
272 -5.1929
273 -5.2257
274 -5.2585
275 -5.2913
276 -5.324
277 -5.3568
278 -5.3896
279 -5.4223
280 -5.4551
281 -5.4878
282 -5.5206
283 -5.5533
284 -5.586
285 -5.6188
286 -5.6515
287 -5.6842
288 -5.7169
289 -5.7496
290 -5.7824
291 -5.8151
292 -5.8478
293 -5.8805
294 -5.9132
295 -5.9459
296 -5.9786
297 -6.0113
298 -6.044
299 -6.0767
300 -6.1093
301 -6.142
302 -6.1747
303 -6.2074
304 -6.2401
305 -6.2728
306 -6.3054
307 -6.3381
308 -6.3708
309 -6.4035
310 -6.4362
311 -6.4688
312 -6.5015
313 -6.5342
314 -6.5669
315 -6.5995
316 -6.6322
317 -6.6649
318 -6.6975
319 -6.7302
320 -6.7629
321 -6.7955
322 -6.8282
323 -6.8609
324 -6.8935
325 -6.9262
326 -6.9589
327 -6.9915
328 -7.0242
329 -7.0569
330 -7.0895
331 -7.1222
332 -7.1549
333 -7.1875
334 -7.2202
335 -7.2529
336 -7.2855
337 -7.3182
338 -7.3509
339 -7.3835
340 -7.4162
341 -7.4488
342 -7.4815
343 -7.5142
344 -7.5468
345 -7.5795
346 -7.6121
347 -7.6448
348 -7.6775
349 -7.7101
350 -7.7428
351 -7.7755
352 -7.8081
353 -7.8408
354 -7.8734
355 -7.9061
356 -7.9388
357 -7.9714
358 -8.0041
359 -8.0367
360 -8.0694
361 -8.1021
362 -8.1347
363 -8.1674
364 -8.2
365 -8.2327
366 -8.2653
367 -8.298
368 -8.3307
369 -8.3633
370 -8.396
371 -8.4286
372 -8.4613
373 -8.494
374 -8.5266
375 -8.5593
376 -8.5919
377 -8.6246
378 -8.6573
379 -8.6899
380 -8.7226
381 -8.7552
382 -8.7879
383 -8.8206
384 -8.8532
385 -8.8859
386 -8.9185
387 -8.9512
388 -8.9838
389 -9.0165
390 -9.0492
391 -9.0818
392 -9.1145
393 -9.1471
394 -9.1798
395 -9.2125
396 -9.2451
397 -9.2778
398 -9.3104
399 -9.3431
400 -9.3758
401 -9.4084
402 -9.4411
403 -9.4737
404 -9.5064
405 -9.539
406 -9.5717
407 -9.6044
408 -9.637
409 -9.6697
410 -9.7023
411 -9.735
412 -9.7677
413 -9.8003
414 -9.833
415 -9.8656
416 -9.8983
417 -9.9309
418 -9.9636
419 -9.9963
420 -10.029


==> data/linbreg_fixed_respartdct_dynamic1_2000x6000_s50.dat <==
1 1.3008
2 1.3008
3 1.3008
4 1.3008
5 1.3008
6 1.3008
7 1.3008
8 1.3008
9 1.3008
10 1.3008
11 1.3008
12 1.3008
13 1.3008
14 1.3008
15 1.3008
16 1.3008
17 1.3008
18 1.3008
19 1.3008
20 1.3008
21 1.3008
22 1.3008
23 1.3008
24 1.3008
25 1.3008
26 1.3008
27 1.3008
28 1.3008
29 1.3008
30 1.3008
31 1.3008
32 1.3008
33 1.3008
34 1.3008
35 1.3008
36 1.3008
37 1.3008
38 1.3008
39 1.3008
40 1.3008
41 1.3008
42 1.3008
43 1.3008
44 1.3008
45 1.3008
46 1.3008
47 1.3008
48 1.3008
49 1.3008
50 1.3008
51 1.3008
52 1.3008
53 1.3008
54 1.3008
55 1.3008
56 1.3008
57 1.3008
58 1.3008
59 1.3008
60 1.3008
61 1.3008
62 1.2909
63 1.2851
64 1.2824
65 1.2813
66 1.2807
67 1.2722
68 1.2555
69 1.2478
70 1.2444
71 1.2429
72 1.2422
73 1.2419
74 1.2418
75 1.2387
76 1.2307
77 1.2271
78 1.2215
79 1.2129
80 1.2089
81 1.2071
82 1.1934
83 1.1793
84 1.1726
85 1.1613
86 1.1546
87 1.1515
88 1.1502
89 1.1496
90 1.1494
91 1.1493
92 1.1492
93 1.1492
94 1.146
95 1.1387
96 1.1354
97 1.1339
98 1.1333
99 1.133
100 1.1329
101 1.1289
102 1.121
103 1.1095
104 1.092
105 1.0837
106 1.0799
107 1.0757
108 1.0564
109 1.0469
110 1.0424
111 1.0402
112 1.0392
113 1.0388
114 1.0352
115 1.0237
116 1.0133
117 1.0086
118 1.0064
119 1.0054
120 1.005
121 1.0048
122 1.0047
123 1.0046
124 1.0046
125 1.0046
126 0.99635
127 0.98271
128 0.97092
129 0.95859
130 0.9529
131 0.938
132 0.92723
133 0.92223
134 0.91994
135 0.90931
136 0.88785
137 0.87774
138 0.87315
139 0.87109
140 0.87017
141 0.86976
142 0.86958
143 0.8695
144 0.86946
145 0.86944
146 0.86944
147 0.86943
148 0.86943
149 0.86943
150 0.86943
151 0.86943
152 0.86943
153 0.86943
154 0.86943
155 0.86943
156 0.86943
157 0.86943
158 0.86943
159 0.86943
160 0.86943
161 0.86943
162 0.86943
163 0.86943
164 0.86214
165 0.84597
166 0.83588
167 0.83129
168 0.82533
169 0.81468
170 0.79709
171 0.7889
172 0.78526
173 0.78365
174 0.78294
175 0.78263
176 0.78249
177 0.78243
178 0.7824
179 0.78239
180 0.78238
181 0.78238
182 0.78238
183 0.78238
184 0.78238
185 0.78238
186 0.78238
187 0.78238
188 0.78238
189 0.78238
190 0.78238
191 0.78238
192 0.78029
193 0.75629
194 0.73604
195 0.71655
196 0.70694
197 0.70231
198 0.70009
199 0.69903
200 0.69852
201 0.69827
202 0.69814
203 0.69808
204 0.69805
205 0.69804
206 0.69803
207 0.69803
208 0.69803
209 0.69802
210 0.68121
211 0.67182
212 0.66747
213 0.66547
214 0.66454
215 0.66411
216 0.6639
217 0.66381
218 0.66376
219 0.66374
220 0.65987
221 0.64885
222 0.64364
223 0.64122
224 0.64008
225 0.63955
226 0.6393
227 0.63918
228 0.63912
229 0.6391
230 0.63908
231 0.63908
232 0.63907
233 0.63907
234 0.63907
235 0.63085
236 0.62441
237 0.62141
238 0.62002
239 0.61938
240 0.61908
241 0.61894
242 0.61887
243 0.61884
244 0.615
245 0.60901
246 0.60626
247 0.60499
248 0.60441
249 0.60414
250 0.60401
251 0.60394
252 0.60391
253 0.59006
254 0.58089
255 0.57667
256 0.57474
257 0.57385
258 0.57343
259 0.57324
260 0.57315
261 0.5731
262 0.57308
263 0.57307
264 0.57307
265 0.57306
266 0.57306
267 0.57306
268 0.57306
269 0.57306
270 0.57306
271 0.57306
272 0.57306
273 0.57306
274 0.57306
275 0.57306
276 0.57306
277 0.57306
278 0.57306
279 0.57306
280 0.57306
281 0.57306
282 0.57306
283 0.57306
284 0.57306
285 0.57306
286 0.57306
287 0.57306
288 0.57306
289 0.57306
290 0.57306
291 0.57306
292 0.57306
293 0.57306
294 0.57306
295 0.57306
296 0.57306
297 0.56237
298 0.5542
299 0.55045
300 0.54875
301 0.54797
302 0.54761
303 0.54745
304 0.54737
305 0.54733
306 0.53919
307 0.53005
308 0.52577
309 0.51403
310 0.50397
311 0.49928
312 0.49711
313 0.49612
314 0.49566
315 0.49545
316 0.49536
317 0.49531
318 0.47177
319 0.45985
320 0.45424
321 0.45162
322 0.45039
323 0.44762
324 0.42807
325 0.41859
326 0.4141
327 0.41198
328 0.41098
329 0.41051
330 0.41028
331 0.41017
332 0.41011
333 0.41009
334 0.41008
335 0.41007
336 0.41007
337 0.41006
338 0.41006
339 0.41006
340 0.41006
341 0.41006
342 0.41006
343 0.41006
344 0.41006
345 0.41006
346 0.41006
347 0.41006
348 0.41006
349 0.41006
350 0.41006
351 0.41006
352 0.41006
353 0.41006
354 0.41006
355 0.41006
356 0.39693
357 0.38774
358 0.38344
359 0.38142
360 0.38048
361 0.38003
362 0.37981
363 0.37971
364 0.37966
365 0.3752
366 0.36606
367 0.36194
368 0.36009
369 0.35925
370 0.35887
371 0.3587
372 0.35862
373 0.35858
374 0.35856
375 0.35855
376 0.35855
377 0.35723
378 0.34685
379 0.34206
380 0.33986
381 0.33885
382 0.33837
383 0.33815
384 0.33804
385 0.33799
386 0.33797
387 0.33795
388 0.33722
389 0.31775
390 0.30855
391 0.30431
392 0.30236
393 0.30146
394 0.30105
395 0.30085
396 0.30076
397 0.30072
398 0.30069
399 0.30068
400 0.30068
401 0.30068
402 0.30068
403 0.30067
404 0.30067
405 0.30067
406 0.30067
407 0.30067
408 0.30067
409 0.30067
410 0.30067
411 0.30067
412 0.30067
413 0.30067
414 0.30067
415 0.30067
416 0.30067
417 0.30067
418 0.30067
419 0.30067
420 0.30067
421 0.30067
422 0.30067
423 0.30067
424 0.30067
425 0.30067
426 0.30067
427 0.30067
428 0.30067
429 0.30067
430 0.30067
431 0.30067
432 0.30067
433 0.30067
434 0.30067
435 0.30067
436 0.30067
437 0.30067
438 0.30067
439 0.30067
440 0.30067
441 0.30067
442 0.30067
443 0.30067
444 0.30067
445 0.30067
446 0.30067
447 0.30067
448 0.30067
449 0.28031
450 0.26945
451 0.26428
452 0.26184
453 0.26069
454 0.26014
455 0.25988
456 0.25975
457 0.25969
458 0.25966
459 0.25965
460 0.25964
461 0.25964
462 0.25963
463 0.25963
464 0.24732
465 0.22257
466 0.21062
467 0.19428
468 0.16872
469 0.15623
470 0.15027
471 0.14745
472 0.14609
473 0.14543
474 0.14511
475 0.14495
476 0.14487
477 0.14483
478 0.14481
479 0.1448
480 0.14479
481 0.14479
482 0.14479
483 0.14479
484 0.14479
485 0.1332
486 0.10434
487 0.08976
488 0.082656
489 0.079241
490 0.077601
491 0.07681
492 0.076426
493 0.076239
494 0.076147
495 0.076101
496 0.076078
497 0.076067
498 0.076061
499 0.052551
500 0.015563


==> data/tomography/objective_one.dat <==
0.00083333 131.53
0.0016667 232.01
0.0025 229.53
0.0033333 255.5
0.0041667 268.38
0.005 278.46
0.0058333 283.57
0.0066667 292.37
0.0075 292.92
0.0083333 300.06
0.0091667 299.59
0.01 304.73
0.010833 304.28
0.011667 307.77
0.0125 307.94
0.013333 309.4
0.014167 310.86
0.015 307.45
0.015833 309.08
0.016667 302.34
0.0175 305.86
0.018333 299.89
0.019167 304.29
0.02 298.81
0.020833 303.71
0.021667 298.63
0.0225 303.72
0.023333 299.01
0.024167 304.11
0.025 299.72
0.025833 304.7
0.026667 300.58
0.0275 305.4
0.028333 301.48
0.029167 306.12
0.03 302.36
0.030833 306.8
0.031667 303.18
0.0325 307.43
0.033333 303.91
0.034167 307.99
0.035 304.55
0.035833 308.47
0.036667 305.11
0.0375 308.89
0.038333 305.58
0.039167 309.24
0.04 305.99
0.040833 309.54
0.041667 306.34
0.0425 309.79
0.043333 306.63
0.044167 310
0.045 306.87
0.045833 310.18
0.046667 307.07
0.0475 310.32
0.048333 307.24
0.049167 310.44
0.05 307.37
0.050833 310.53
0.051667 307.48
0.0525 310.6
0.053333 307.56
0.054167 310.65
0.055 307.61
0.055833 310.69
0.056667 307.65
0.0575 310.71
0.058333 307.67
0.059167 310.72
0.06 307.68
0.060833 310.73
0.061667 307.68
0.0625 310.72
0.063333 307.69
0.064167 310.72
0.065 307.69
0.065833 310.71
0.066667 307.7
0.0675 310.71
0.068333 307.7
0.069167 310.71
0.07 307.71
0.070833 310.72
0.071667 307.72
0.0725 310.72
0.073333 307.72
0.074167 310.73
0.075 307.73
0.075833 310.74
0.076667 307.72
0.0775 310.75
0.078333 307.72
0.079167 310.76
0.08 307.72
0.080833 310.76
0.081667 307.71
0.0825 310.76
0.083333 307.7
0.084167 310.77
0.085 307.7
0.085833 310.77
0.086667 307.7
0.0875 310.77
0.088333 307.7
0.089167 310.78
0.09 307.7
0.090833 310.78
0.091667 307.7
0.0925 310.78
0.093333 307.71
0.094167 310.79
0.095 307.71
0.095833 310.79
0.096667 307.72
0.0975 310.8
0.098333 307.72
0.099167 311.43
0.1 308.98
0.10083 312.83
0.10167 310.83
0.1025 315.5
0.10333 313.8
0.10417 319.78
0.105 318.52
0.10583 323.91
0.10667 322.75
0.1075 329.34
0.10833 329.18
0.10917 335.74
0.11 335.52
0.11083 342.29
0.11167 342.73
0.1125 349.56
0.11333 349.86
0.11417 358.76
0.115 360.6
0.11583 369.11
0.11667 370.86
0.1175 380.58
0.11833 384.74
0.11917 397.73
0.12 404.56
0.12083 417.94
0.12167 426.53
0.1225 441.05
0.12333 451.7
0.12417 467.96
0.125 479.8
0.12583 499.03
0.12667 512.19
0.1275 530.83
0.12833 542.85
0.12917 561.94
0.13 576.88
0.13083 597.96
0.13167 615.11
0.1325 637.98
0.13333 655.46
0.13417 677.8
0.135 693.57
0.13583 714.75
0.13667 729.93
0.1375 750.96
0.13833 769.05
0.13917 792.37
0.14 810.83
0.14083 833.48
0.14167 854.17
0.1425 880.87
0.14333 901.9
0.14417 927.67
0.145 949.4
0.14583 973.74
0.14667 996.67
0.1475 1021.1
0.14833 1044.6
0.14917 1068.1
0.15 1093.1
0.15083 1118.7
0.15167 1147.3
0.1525 1173.1
0.15333 1202
0.15417 1227.9
0.155 1258.6
0.15583 1285.9
0.15667 1316.8
0.1575 1344.1
0.15833 1374.3
0.15917 1402
0.16 1432.3
0.16083 1458.1
0.16167 1487.5
0.1625 1511.6
0.16333 1538.6
0.16417 1562.6
0.165 1589.4
0.16583 1613.4
0.16667 1638.8
0.1675 1660.4
0.16833 1685.2
0.16917 1710.3
0.17 1738.8
0.17083 1764.8
0.17167 1794.2
0.1725 1820.6
0.17333 1848.8
0.17417 1875.1
0.175 1902.2
0.17583 1927.4
0.17667 1955
0.1775 1980.5
0.17833 2008.8
0.17917 2036.9
0.18 2068.1
0.18083 2097.7
0.18167 2128.3
0.1825 2154.3
0.18333 2180.8
0.18417 2204.1
0.185 2230
0.18583 2253.4
0.18667 2278.1
0.1875 2299.2
0.18833 2322.8
0.18917 2343.7
0.19 2367.5
0.19083 2388.5
0.19167 2411
0.1925 2430
0.19333 2451.3
0.19417 2468.3
0.195 2490
0.19583 2506.6
0.19667 2527.8
0.1975 2543.1
0.19833 2563.2
0.19917 2577.8
0.2 2596.7
0.20083 2610.4
0.20167 2630.9
0.2025 2645.2
0.20333 2664.4
0.20417 2677.9
0.205 2696.7
0.20583 2711.7
0.20667 2731.1
0.2075 2746.4
0.20833 2765.4
0.20917 2780.5
0.21 2798
0.21083 2811.5
0.21167 2828.4
0.2125 2841.6
0.21333 2858.3
0.21417 2871
0.215 2886.7
0.21583 2898.5
0.21667 2913.4
0.2175 2925.4
0.21833 2940.8
0.21917 2952.4
0.22 2967
0.22083 2977.4
0.22167 2991
0.2225 3002.4
0.22333 3015.4
0.22417 3026.7
0.225 3038.6
0.22583 3048.8
0.22667 3060.1
0.2275 3070.2
0.22833 3082
0.22917 3093.6
0.23 3106.6
0.23083 3117.8
0.23167 3130.4
0.2325 3141.2
0.23333 3153.9
0.23417 3165.3
0.235 3177.6
0.23583 3188.5
0.23667 3200.4
0.2375 3210.8
0.23833 3222.2
0.23917 3232.3
0.24 3243.1
0.24083 3251.9
0.24167 3261.9
0.2425 3270.5
0.24333 3281.3
0.24417 3290.1
0.245 3300.4
0.24583 3308.9
0.24667 3319.8
0.2475 3329.1
0.24833 3339.7
0.24917 3348.1
0.25 3358.7
0.25083 3368.2
0.25167 3378.8
0.2525 3389.1
0.25333 3400.1
0.25417 3409.6
0.255 3419.6
0.25583 3428.9
0.25667 3439.3
0.2575 3449.5
0.25833 3460.4
0.25917 3470
0.26 3480.8
0.26083 3491.1
0.26167 3501.5
0.2625 3511
0.26333 3521
0.26417 3529.6
0.265 3538.5
0.26583 3546.4
0.26667 3554.7
0.2675 3561.9
0.26833 3569.8
0.26917 3578.1
0.27 3587.5
0.27083 3595.8
0.27167 3604.7
0.2725 3612.8
0.27333 3622.5
0.27417 3630.7
0.275 3639.8
0.27583 3647.7
0.27667 3657
0.2775 3665.3
0.27833 3674.1
0.27917 3682.9
0.28 3692.8
0.28083 3701.5
0.28167 3711.6
0.2825 3720.6
0.28333 3730.6
0.28417 3739.9
0.285 3749.5
0.28583 3758.4
0.28667 3767.3
0.2875 3775.6
0.28833 3785.1
0.28917 3793.5
0.29 3803
0.29083 3811.1
0.29167 3820.3
0.2925 3828.4
0.29333 3837.1
0.29417 3844.6
0.295 3852.8
0.29583 3860.3
0.29667 3868.7
0.2975 3876.7
0.29833 3885.4
0.29917 3892.7
0.3 3901.9
0.30083 3910.5
0.30167 3919.7
0.3025 3927.6
0.30333 3936.2
0.30417 3943.9
0.305 3952.6
0.30583 3959.7
0.30667 3967.5
0.3075 3974.2
0.30833 3981.8
0.30917 3988.4
0.31 3995.4
0.31083 4001.9
0.31167 4008.9
0.3125 4015.4
0.31333 4022.2
0.31417 4028.8
0.315 4035.8
0.31583 4042.3
0.31667 4048.8
0.3175 4054.9
0.31833 4061.7
0.31917 4068.4
0.32 4075.5
0.32083 4082.2
0.32167 4089
0.3225 4096.1
0.32333 4103.8
0.32417 4110.6
0.325 4117.6
0.32583 4124.4
0.32667 4131.5
0.3275 4138
0.32833 4144.5
0.32917 4150.7
0.33 4157
0.33083 4162.9
0.33167 4169.3
0.3325 4175.4
0.33333 4181.6
0.33417 4187.6
0.335 4194.4
0.33583 4200.5
0.33667 4206.7
0.3375 4212.1
0.33833 4218
0.33917 4223.6
0.34 4229.3
0.34083 4234.6
0.34167 4240.1
0.3425 4245.4
0.34333 4251.3
0.34417 4256.4
0.345 4262.6
0.34583 4268.4
0.34667 4275
0.3475 4281.6
0.34833 4288.8
0.34917 4295.4
0.35 4301.7
0.35083 4307.8
0.35167 4313.8
0.3525 4319.7
0.35333 4325.6
0.35417 4331.8
0.355 4337.5
0.35583 4343
0.35667 4348.3
0.3575 4353.9
0.35833 4359.2
0.35917 4364.7
0.36 4369.5
0.36083 4374.5
0.36167 4379.6
0.3625 4384.8
0.36333 4389.9
0.36417 4395.3
0.365 4400.3
0.36583 4405.4
0.36667 4410.3
0.3675 4415.2
0.36833 4419.9
0.36917 4424.6
0.37 4429.6
0.37083 4434.1
0.37167 4438.8
0.3725 4443.3
0.37333 4448.2
0.37417 4452.8
0.375 4457.9
0.37583 4462.8
0.37667 4468.2
0.3775 4472.9
0.37833 4477.8
0.37917 4481.9
0.38 4486.3
0.38083 4490.3
0.38167 4495.3
0.3825 4500.1
0.38333 4505.4
0.38417 4510.6
0.385 4517
0.38583 4522.6
0.38667 4528.5
0.3875 4534.3
0.38833 4540.5
0.38917 4546.2
0.39 4552.5
0.39083 4558
0.39167 4564.2
0.3925 4569.8
0.39333 4576
0.39417 4581.2
0.395 4586.9
0.39583 4592
0.39667 4597.7
0.3975 4602.8
0.39833 4608.3
0.39917 4613.1
0.4 4618.2
0.40083 4622.9
0.40167 4627.7
0.4025 4632.2
0.40333 4636.7
0.40417 4641.4
0.405 4646
0.40583 4650.6
0.40667 4655
0.4075 4659.7
0.40833 4664.6
0.40917 4669.3
0.41 4673.8
0.41083 4678.3
0.41167 4682.6
0.4125 4686.7
0.41333 4690.7
0.41417 4694.7
0.415 4698.7
0.41583 4703
0.41667 4707.2
0.4175 4711.3
0.41833 4715.3
0.41917 4719.3
0.42 4723.5
0.42083 4728.1
0.42167 4732.5
0.4225 4736.9
0.42333 4741.8
0.42417 4746.5
0.425 4751.1
0.42583 4755.5
0.42667 4759.7
0.4275 4763.4
0.42833 4767.3
0.42917 4770.6
0.43 4774.4
0.43083 4777.7
0.43167 4781.8
0.4325 4785.1
0.43333 4789.1
0.43417 4792.1
0.435 4796.2
0.43583 4799.4
0.43667 4803.2
0.4375 4806.1
0.43833 4809.9
0.43917 4812.7
0.44 4816.7
0.44083 4819.9
0.44167 4824
0.4425 4827.6
0.44333 4832.2
0.44417 4835.8
0.445 4840.4
0.44583 4844
0.44667 4848.2
0.4475 4851.5
0.44833 4855.5
0.44917 4858.7
0.45 4862.9
0.45083 4866.1
0.45167 4870.1
0.4525 4873.6
0.45333 4877.6
0.45417 4881.2
0.455 4884.9
0.45583 4888.9
0.45667 4893.1
0.4575 4897.5
0.45833 4901.4
0.45917 4905.4
0.46 4909.1
0.46083 4913.3
0.46167 4916.9
0.4625 4921
0.46333 4924.5
0.46417 4928.4
0.465 4932
0.46583 4936.1
0.46667 4939.6
0.4675 4943.8
0.46833 4947.3
0.46917 4951.6
0.47 4955
0.47083 4959
0.47167 4962.1
0.4725 4965.9
0.47333 4968.8
0.47417 4972.4
0.475 4975.4
0.47583 4979
0.47667 4981.7
0.4775 4985.4
0.47833 4988.4
0.47917 4992.1
0.48 4994.9
0.48083 4998.3
0.48167 5000.9
0.4825 5004.3
0.48333 5006.8
0.48417 5010.1
0.485 5013.1
0.48583 5016.8
0.48667 5019.8
0.4875 5023.3
0.48833 5026.5
0.48917 5030.1
0.49 5033.3
0.49083 5037.2
0.49167 5040.6
0.4925 5044.3
0.49333 5047.3
0.49417 5050.7
0.495 5053.5
0.49583 5056.9
0.49667 5059.6
0.4975 5062.7
0.49833 5065.3
0.49917 5068.3
0.5 5071
0.50083 5074
0.50167 5076.7
0.5025 5079.7
0.50333 5082.2
0.50417 5085.1
0.505 5087.6
0.50583 5091.1
0.50667 5094
0.5075 5097.5
0.50833 5100.9
0.50917 5104.7
0.51 5107.9
0.51083 5111.4
0.51167 5114.3
0.5125 5117.8
0.51333 5120.9
0.51417 5124.4
0.515 5127.8
0.51583 5131.6
0.51667 5134.7
0.5175 5138.3
0.51833 5141.5
0.51917 5145.2
0.52 5148.3
0.52083 5151.9
0.52167 5155
0.5225 5158.8
0.52333 5161.9
0.52417 5165.5
0.525 5168.4
0.52583 5171.8
0.52667 5174.8
0.5275 5178.3
0.52833 5181.4
0.52917 5185
0.53 5188
0.53083 5191.5
0.53167 5194.2
0.5325 5197.4
0.53333 5200.2
0.53417 5203.7
0.535 5206.4
0.53583 5209.5
0.53667 5212.1
0.5375 5215.1
0.53833 5217.5
0.53917 5220.4
0.54 5222.8
0.54083 5225.6
0.54167 5227.7
0.5425 5230.3
0.54333 5232.5
0.54417 5235.5
0.545 5237.9
0.54583 5240.7
0.54667 5243.2
0.5475 5246.1
0.54833 5248.5
0.54917 5251.2
0.55 5253.4
0.55083 5256.1
0.55167 5258.3
0.5525 5260.9
0.55333 5262.9
0.55417 5265.5
0.555 5267.8
0.55583 5270.6
0.55667 5272.7
0.5575 5275.3
0.55833 5277.4
0.55917 5280
0.56 5282
0.56083 5284.4
0.56167 5286.4
0.5625 5288.9
0.56333 5291.1
0.56417 5293.9
0.565 5296.2
0.56583 5298.9
0.56667 5301
0.5675 5303.8
0.56833 5306.2
0.56917 5309
0.57 5311.3
0.57083 5314
0.57167 5316.1
0.5725 5318.8
0.57333 5320.9
0.57417 5323.5
0.575 5325.8
0.57583 5328.6
0.57667 5330.8
0.5775 5333.5
0.57833 5335.6
0.57917 5338.1
0.58 5340
0.58083 5342.5
0.58167 5344.7
0.5825 5347.4
0.58333 5349.4
0.58417 5351.9
0.585 5353.8
0.58583 5356.3
0.58667 5358.3
0.5875 5361
0.58833 5363.1
0.58917 5365.6
0.59 5367.5
0.59083 5369.9
0.59167 5371.8
0.5925 5374.3
0.59333 5376.2
0.59417 5378.7
0.595 5380.5
0.59583 5383
0.59667 5385
0.5975 5387.5
0.59833 5389.4
0.59917 5391.7
0.6 5393.5
0.60083 5395.8
0.60167 5397.4
0.6025 5399.5
0.60333 5401.1
0.60417 5403.3
0.605 5404.8
0.60583 5406.9
0.60667 5408.4
0.6075 5410.4
0.60833 5411.9
0.60917 5414.1
0.61 5415.7
0.61083 5417.9
0.61167 5419.5
0.6125 5421.8
0.61333 5423.3
0.61417 5425.6
0.615 5427.3
0.61583 5429.6
0.61667 5431.3
0.6175 5433.6
0.61833 5435.2
0.61917 5437.4
0.62 5439
0.62083 5441.1
0.62167 5442.5
0.6225 5444.5
0.62333 5445.9
0.62417 5447.8
0.625 5449.1
0.62583 5451
0.62667 5452.2
0.6275 5454
0.62833 5455.2
0.62917 5457
0.63 5458.3
0.63083 5460.2
0.63167 5461.5
0.6325 5463.2
0.63333 5464.5
0.63417 5466.3
0.635 5467.5
0.63583 5469.3
0.63667 5470.3
0.6375 5472.1
0.63833 5473
0.63917 5474.7
0.64 5475.6
0.64083 5477.5
0.64167 5478.5
0.6425 5480.3
0.64333 5481.1
0.64417 5482.9
0.645 5483.7
0.64583 5485.5
0.64667 5486.3
0.6475 5488.1
0.64833 5489
0.64917 5490.8
0.65 5491.7
0.65083 5493.5
0.65167 5494.2
0.6525 5496
0.65333 5496.7
0.65417 5498.5
0.655 5499.3
0.65583 5501
0.65667 5501.8
0.6575 5503.6
0.65833 5504.3
0.65917 5506.2
0.66 5507.1
0.66083 5508.9
0.66167 5509.8
0.6625 5511.7
0.66333 5512.5
0.66417 5514.3
0.665 5515.3
0.66583 5517.3
0.66667 5518.2
0.6675 5520.1
0.66833 5520.9
0.66917 5522.7
0.67 5523.4
0.67083 5525.1
0.67167 5525.8
0.6725 5527.6
0.67333 5528.3
0.67417 5530.1
0.675 5530.8
0.67583 5532.6
0.67667 5533.3
0.6775 5535.1
0.67833 5535.9
0.67917 5537.6
0.68 5538.4
0.68083 5540.1
0.68167 5540.9
0.6825 5542.5
0.68333 5543.3
0.68417 5545.3
0.685 5546.3
0.68583 5548.2
0.68667 5549
0.6875 5550.8
0.68833 5551.6
0.68917 5553.5
0.69 5554.5
0.69083 5556.4
0.69167 5557.3
0.6925 5559.2
0.69333 5560.1
0.69417 5562.1
0.695 5563.1
0.69583 5565
0.69667 5565.8
0.6975 5567.6
0.69833 5568.3
0.69917 5570
0.7 5570.7
0.70083 5572.3
0.70167 5573.2
0.7025 5574.9
0.70333 5576
0.70417 5577.6
0.705 5578.9
0.70583 5580.4
0.70667 5581.8
0.7075 5583.4
0.70833 5584.7
0.70917 5586.2
0.71 5587.5
0.71083 5589.1
0.71167 5590.6
0.7125 5592.2
0.71333 5593.5
0.71417 5595
0.715 5596.2
0.71583 5597.7
0.71667 5598.8
0.7175 5600.1
0.71833 5601.2
0.71917 5602.4
0.72 5603.4
0.72083 5604.6
0.72167 5605.6
0.7225 5606.8
0.72333 5607.7
0.72417 5608.8
0.725 5609.7
0.72583 5610.9
0.72667 5611.9
0.7275 5613.1
0.72833 5614.1
0.72917 5615.2
0.73 5616.1
0.73083 5617.1
0.73167 5618
0.7325 5619
0.73333 5619.8
0.73417 5620.7
0.735 5621.6
0.73583 5622.6
0.73667 5623.4
0.7375 5624.3
0.73833 5625.1
0.73917 5626
0.74 5626.9
0.74083 5627.9
0.74167 5628.9
0.7425 5630
0.74333 5631.1
0.74417 5632.1
0.745 5633.2
0.74583 5634.5
0.74667 5635.7
0.7475 5636.9
0.74833 5638.1
0.74917 5639.5
0.75 5640.7
0.75083 5642
0.75167 5643.2
0.7525 5644.4
0.75333 5645.5
0.75417 5646.7
0.755 5647.9
0.75583 5649.2
0.75667 5650.3
0.7575 5651.6
0.75833 5652.6
0.75917 5653.8
0.76 5654.9
0.76083 5656
0.76167 5657.1
0.7625 5658.2
0.76333 5659.2
0.76417 5660.3
0.765 5661.4
0.76583 5662.5
0.76667 5663.4
0.7675 5664.4
0.76833 5665.2
0.76917 5666.1
0.77 5667
0.77083 5668
0.77167 5668.9
0.7725 5669.8
0.77333 5670.7
0.77417 5671.6
0.775 5672.4
0.77583 5673.3
0.77667 5674
0.7775 5674.9
0.77833 5675.8
0.77917 5676.8
0.78 5677.7
0.78083 5678.7
0.78167 5679.6
0.7825 5680.5
0.78333 5681.2
0.78417 5682.2
0.785 5682.9
0.78583 5683.8
0.78667 5684.5
0.7875 5685.4
0.78833 5686.2
0.78917 5687.4
0.79 5688.3
0.79083 5689.4
0.79167 5690.2
0.7925 5691.1
0.79333 5691.9
0.79417 5692.9
0.795 5693.8
0.79583 5694.8
0.79667 5695.6
0.7975 5696.7
0.79833 5697.6
0.79917 5698.6
0.8 5699.4
0.80083 5700.3
0.80167 5701.1
0.8025 5702.2
0.80333 5703
0.80417 5704.2
0.805 5705.2
0.80583 5706.5
0.80667 5707.4
0.8075 5708.6
0.80833 5709.6
0.80917 5710.7
0.81 5711.5
0.81083 5712.6
0.81167 5713.3
0.8125 5714.2
0.81333 5714.9
0.81417 5716
0.815 5716.7
0.81583 5717.7
0.81667 5718.4
0.8175 5719.3
0.81833 5720
0.81917 5721
0.82 5721.6
0.82083 5722.6
0.82167 5723.2
0.8225 5724.1
0.82333 5724.7
0.82417 5725.5
0.825 5726.1
0.82583 5727.3
0.82667 5728
0.8275 5729.2
0.82833 5729.9
0.82917 5731
0.83 5731.8
0.83083 5732.9
0.83167 5733.7
0.8325 5734.9
0.83333 5735.6
0.83417 5736.7
0.835 5737.5
0.83583 5738.6
0.83667 5739.3
0.8375 5740.4
0.83833 5741.2
0.83917 5742.3
0.84 5743.2
0.84083 5744.3
0.84167 5745.1
0.8425 5746.4
0.84333 5747.2
0.84417 5748.5
0.845 5749.3
0.84583 5750.6
0.84667 5751.6
0.8475 5753.2
0.84833 5754.5
0.84917 5756.1
0.85 5757.2
0.85083 5758.8
0.85167 5759.8
0.8525 5761.2
0.85333 5762.1
0.85417 5763.4
0.855 5764.3
0.85583 5765.8
0.85667 5766.7
0.8575 5768.1
0.85833 5769
0.85917 5770.4
0.86 5771.3
0.86083 5772.7
0.86167 5773.4
0.8625 5774.7
0.86333 5775.3
0.86417 5776.5
0.865 5777
0.86583 5778.1
0.86667 5778.7
0.8675 5779.9
0.86833 5780.5
0.86917 5781.8
0.87 5782.4
0.87083 5783.6
0.87167 5784.2
0.8725 5785.5
0.87333 5786.2
0.87417 5787.4
0.875 5788.1
0.87583 5789.2
0.87667 5789.9
0.8775 5791
0.87833 5791.8
0.87917 5792.9
0.88 5793.6
0.88083 5794.9
0.88167 5795.7
0.8825 5796.8
0.88333 5797.7
0.88417 5798.9
0.885 5799.7
0.88583 5800.8
0.88667 5801.5
0.8875 5802.4
0.88833 5803.1
0.88917 5804.1
0.89 5804.7
0.89083 5805.6
0.89167 5806.3
0.8925 5807.2
0.89333 5807.8
0.89417 5808.7
0.895 5809.5
0.89583 5810.6
0.89667 5811.4
0.8975 5812.5
0.89833 5813.4
0.89917 5814.4
0.9 5815.2
0.90083 5816.2
0.90167 5817
0.9025 5818
0.90333 5818.7
0.90417 5819.6
0.905 5820.4
0.90583 5821.3
0.90667 5821.9
0.9075 5822.9
0.90833 5823.6
0.90917 5824.6
0.91 5825.5
0.91083 5826.5
0.91167 5827.3
0.9125 5828.3
0.91333 5829
0.91417 5829.9
0.915 5830.5
0.91583 5831.4
0.91667 5832.1
0.9175 5832.9
0.91833 5833.5
0.91917 5834.3
0.92 5834.9
0.92083 5835.7
0.92167 5836.2
0.9225 5836.9
0.92333 5837.4
0.92417 5838.1
0.925 5838.6
0.92583 5839.3
0.92667 5839.7
0.9275 5840.3
0.92833 5840.8
0.92917 5841.6
0.93 5842.2
0.93083 5843
0.93167 5843.6
0.9325 5844.3
0.93333 5845
0.93417 5845.8
0.935 5846.4
0.93583 5847.3
0.93667 5847.8
0.9375 5848.6
0.93833 5849.2
0.93917 5850
0.94 5850.6
0.94083 5851.4
0.94167 5852.1
0.9425 5853
0.94333 5853.7
0.94417 5854.5
0.945 5855.3
0.94583 5856.2
0.94667 5857
0.9475 5857.9
0.94833 5858.7
0.94917 5859.7
0.95 5860.5
0.95083 5861.4
0.95167 5862.1
0.9525 5863
0.95333 5863.6
0.95417 5864.5
0.955 5865.4
0.95583 5866.3
0.95667 5867.1
0.9575 5868
0.95833 5868.7
0.95917 5869.6
0.96 5870.3
0.96083 5871.3
0.96167 5872
0.9625 5872.9
0.96333 5873.5
0.96417 5874.4
0.965 5875.1
0.96583 5875.9
0.96667 5876.7
0.9675 5877.6
0.96833 5878.3
0.96917 5879.2
0.97 5879.9
0.97083 5880.7
0.97167 5881.3
0.9725 5882.2
0.97333 5882.8
0.97417 5883.6
0.975 5884.2
0.97583 5885
0.97667 5885.6
0.9775 5886.3
0.97833 5886.9
0.97917 5887.5
0.98 5888
0.98083 5888.7
0.98167 5889.2
0.9825 5889.9
0.98333 5890.5
0.98417 5891.2
0.985 5891.7
0.98583 5892.3
0.98667 5892.8
0.9875 5893.5
0.98833 5894
0.98917 5894.7
0.99 5895.1
0.99083 5895.9
0.99167 5896.4
0.9925 5897.1
0.99333 5897.5
0.99417 5898.3
0.995 5898.9
0.99583 5899.6
0.99667 5900.2
0.9975 5901
0.99833 5901.6
0.99917 5902.5
1 5903.1


==> data/tomography/objective_plain.dat <==
0.00083333 161.34
0.0016667 158.99
0.0025 236.54
0.0033333 187.86
0.0041667 249.16
0.005 234.63
0.0058333 274.41
0.0066667 275.07
0.0075 301.29
0.0083333 270.36
0.0091667 300.99
0.01 267.03
0.010833 298.82
0.011667 265.66
0.0125 296.89
0.013333 269
0.014167 297.6
0.015 281.27
0.015833 304.25
0.016667 282.33
0.0175 305.37
0.018333 282.4
0.019167 305.61
0.02 283.01
0.020833 306.02
0.021667 283.6
0.0225 306.43
0.023333 283.79
0.024167 306.62
0.025 283.85
0.025833 306.69
0.026667 283.94
0.0275 306.76
0.028333 284.03
0.029167 306.83
0.03 284.09
0.030833 306.88
0.031667 284.13
0.0325 306.91
0.033333 284.16
0.034167 306.93
0.035 284.19
0.035833 306.96
0.036667 284.21
0.0375 306.97
0.038333 284.23
0.039167 306.99
0.04 284.25
0.040833 307
0.041667 284.26
0.0425 307.01
0.043333 284.28
0.044167 307.02
0.045 284.29
0.045833 307.03
0.046667 284.3
0.0475 307.04
0.048333 284.31
0.049167 307.05
0.05 284.32
0.050833 307.05
0.051667 284.32
0.0525 307.06
0.053333 284.33
0.054167 307.07
0.055 284.34
0.055833 307.07
0.056667 284.34
0.0575 307.07
0.058333 284.35
0.059167 307.08
0.06 284.35
0.060833 307.08
0.061667 284.35
0.0625 307.08
0.063333 284.36
0.064167 307.09
0.065 284.36
0.065833 307.09
0.066667 284.36
0.0675 307.09
0.068333 284.37
0.069167 307.09
0.07 284.37
0.070833 307.09
0.071667 284.37
0.0725 307.1
0.073333 284.37
0.074167 307.1
0.075 284.37
0.075833 307.1
0.076667 284.38
0.0775 307.1
0.078333 284.38
0.079167 307.1
0.08 284.38
0.080833 307.1
0.081667 284.38
0.0825 307.1
0.083333 284.38
0.084167 307.11
0.085 284.38
0.085833 307.11
0.086667 284.38
0.0875 307.11
0.088333 284.38
0.089167 307.11
0.09 284.39
0.090833 307.11
0.091667 284.39
0.0925 307.11
0.093333 284.39
0.094167 307.11
0.095 284.39
0.095833 307.11
0.096667 284.39
0.0975 307.11
0.098333 284.39
0.099167 307.11
0.1 284.39
0.10083 307.11
0.10167 284.39
0.1025 307.11
0.10333 284.39
0.10417 307.11
0.105 284.39
0.10583 307.11
0.10667 284.39
0.1075 307.11
0.10833 284.39
0.10917 307.11
0.11 284.39
0.11083 307.11
0.11167 284.39
0.1125 307.11
0.11333 284.39
0.11417 307.11
0.115 284.39
0.11583 307.11
0.11667 284.39
0.1175 307.11
0.11833 284.39
0.11917 307.11
0.12 284.39
0.12083 307.11
0.12167 284.39
0.1225 307.11
0.12333 284.39
0.12417 307.11
0.125 284.39
0.12583 307.11
0.12667 284.39
0.1275 307.11
0.12833 284.39
0.12917 307.11
0.13 284.39
0.13083 307.11
0.13167 284.39
0.1325 307.11
0.13333 284.39
0.13417 307.12
0.135 284.39
0.13583 307.12
0.13667 284.39
0.1375 307.12
0.13833 284.39
0.13917 307.12
0.14 284.4
0.14083 307.12
0.14167 284.4
0.1425 307.12
0.14333 284.87
0.14417 307.99
0.145 285.83
0.14583 309.02
0.14667 287.3
0.1475 310.9
0.14833 289.5
0.14917 313.32
0.15 292.88
0.15083 317.1
0.15167 296.88
0.1525 321.24
0.15333 301.07
0.15417 326.04
0.155 306.41
0.15583 330.71
0.15667 311.24
0.1575 335.95
0.15833 317.5
0.15917 343.05
0.16 324.86
0.16083 350.39
0.16167 331.98
0.1625 357.22
0.16333 340.34
0.16417 366.73
0.165 350.61
0.16583 378.7
0.16667 364.33
0.1675 392.12
0.16833 379.31
0.16917 409.54
0.17 397.91
0.17083 426.93
0.17167 415.37
0.1725 444.14
0.17333 432.47
0.17417 460.7
0.175 450.01
0.17583 478.85
0.17667 469.25
0.1775 497.6
0.17833 488.8
0.17917 518.29
0.18 509.01
0.18083 538.32
0.18167 529.12
0.1825 556.49
0.18333 546.84
0.18417 575.28
0.185 566.9
0.18583 594.6
0.18667 586.12
0.1875 613.2
0.18833 604.5
0.18917 631.81
0.19 625.06
0.19083 654.18
0.19167 647.45
0.1925 676.25
0.19333 670.96
0.19417 699.55
0.195 693.96
0.19583 720.78
0.19667 715.58
0.1975 741.99
0.19833 736.82
0.19917 762.47
0.2 757.78
0.20083 784.49
0.20167 780.67
0.2025 808.04
0.20333 804.07
0.20417 829.26
0.205 825.41
0.20583 850.3
0.20667 845.81
0.2075 870.5
0.20833 865.83
0.20917 891.33
0.21 887.73
0.21083 912.33
0.21167 909.29
0.2125 934.64
0.21333 932.96
0.21417 958.89
0.215 957.38
0.21583 982.23
0.21667 980.48
0.2175 1006.1
0.21833 1005.2
0.21917 1031.6
0.22 1031
0.22083 1059.4
0.22167 1059
0.2225 1086.4
0.22333 1085.5
0.22417 1112
0.225 1112.2
0.22583 1140
0.22667 1142
0.2275 1170.1
0.22833 1172.4
0.22917 1200.1
0.23 1202
0.23083 1229.9
0.23167 1233.3
0.2325 1260.5
0.23333 1264.2
0.23417 1291.3
0.235 1295.5
0.23583 1323.4
0.23667 1329.2
0.2375 1355.1
0.23833 1360.3
0.23917 1384.6
0.24 1389.1
0.24083 1413.5
0.24167 1418.6
0.2425 1443.5
0.24333 1448.8
0.24417 1474.5
0.245 1480.6
0.24583 1505.8
0.24667 1512.5
0.2475 1537.3
0.24833 1543.4
0.24917 1567.9
0.25 1573.8
0.25083 1597.9
0.25167 1603.8
0.2525 1628.2
0.25333 1634.3
0.25417 1658.6
0.255 1664.8
0.25583 1689.7
0.25667 1697
0.2575 1722.4
0.25833 1729.7
0.25917 1754.9
0.26 1761
0.26083 1786.6
0.26167 1794.3
0.2625 1821.3
0.26333 1829
0.26417 1854.9
0.265 1861.6
0.26583 1886.3
0.26667 1892.8
0.2675 1917.5
0.26833 1924
0.26917 1948.9
0.27 1955.3
0.27083 1979.9
0.27167 1987.2
0.2725 2011.7
0.27333 2018.2
0.27417 2042.8
0.275 2049.3
0.27583 2073.6
0.27667 2080
0.2775 2103
0.27833 2108.9
0.27917 2132.9
0.28 2139.3
0.28083 2163.4
0.28167 2170.9
0.2825 2195.6
0.28333 2202.8
0.28417 2226.8
0.285 2233.1
0.28583 2255.2
0.28667 2260.5
0.2875 2283.1
0.28833 2288.3
0.28917 2310.5
0.29 2315.7
0.29083 2337.9
0.29167 2342.3
0.2925 2364
0.29333 2368
0.29417 2388.8
0.295 2392.2
0.29583 2412.8
0.29667 2416.2
0.2975 2436.9
0.29833 2439.6
0.29917 2460
0.3 2462.2
0.30083 2482.3
0.30167 2484.1
0.3025 2504.5
0.30333 2506.3
0.30417 2526.2
0.305 2527
0.30583 2546.5
0.30667 2547.2
0.3075 2566.8
0.30833 2567.3
0.30917 2586.4
0.31 2587.2
0.31083 2606.7
0.31167 2607
0.3125 2626
0.31333 2626.2
0.31417 2645.3
0.315 2644.9
0.31583 2663.6
0.31667 2663.3
0.3175 2682.2
0.31833 2681
0.31917 2699.3
0.32 2697.6
0.32083 2715.1
0.32167 2712.5
0.3225 2729.9
0.32333 2727.1
0.32417 2745.1
0.325 2741.9
0.32583 2759.3
0.32667 2755.9
0.3275 2773.3
0.32833 2769.5
0.32917 2786.6
0.33 2782.2
0.33083 2799
0.33167 2794.3
0.3325 2811.3
0.33333 2806.7
0.33417 2823
0.335 2817.9
0.33583 2834.3
0.33667 2829
0.3375 2845.5
0.33833 2840.3
0.33917 2857.4
0.34 2852.2
0.34083 2869.7
0.34167 2864.7
0.3425 2882.7
0.34333 2877.1
0.34417 2895.2
0.345 2889.5
0.34583 2908.1
0.34667 2902.5
0.3475 2921.6
0.34833 2916.5
0.34917 2935.5
0.35 2930.2
0.35083 2948.5
0.35167 2942.4
0.3525 2960.4
0.35333 2954.3
0.35417 2972.7
0.355 2966.3
0.35583 2984.1
0.35667 2977.6
0.3575 2996.2
0.35833 2990.1
0.35917 3008.6
0.36 3001.8
0.36083 3020.6
0.36167 3014.2
0.3625 3033
0.36333 3026.1
0.36417 3044.8
0.365 3037.8
0.36583 3056.8
0.36667 3049.8
0.3675 3069
0.36833 3061.6
0.36917 3080.6
0.37 3074.3
0.37083 3094.2
0.37167 3088
0.3725 3108.5
0.37333 3102.4
0.37417 3122.6
0.375 3116
0.37583 3136.4
0.37667 3129.7
0.3775 3149.9
0.37833 3143.3
0.37917 3163.6
0.38 3157.1
0.38083 3177.1
0.38167 3169.9
0.3825 3190
0.38333 3183.2
0.38417 3203.8
0.385 3196.8
0.38583 3216.6
0.38667 3208.9
0.3875 3228.2
0.38833 3220.1
0.38917 3239.4
0.39 3231.8
0.39083 3251.3
0.39167 3243.1
0.3925 3262.5
0.39333 3254.9
0.39417 3274.6
0.395 3267.1
0.39583 3286.6
0.39667 3279.1
0.3975 3298.9
0.39833 3292
0.39917 3311.7
0.4 3304.6
0.40083 3324.8
0.40167 3317.7
0.4025 3337.2
0.40333 3330
0.40417 3349.2
0.405 3342.5
0.40583 3361.7
0.40667 3355
0.4075 3374.1
0.40833 3367.1
0.40917 3386.2
0.41 3379.7
0.41083 3398.6
0.41167 3391.9
0.4125 3410.9
0.41333 3404.6
0.41417 3423.6
0.415 3417.7
0.41583 3437.1
0.41667 3431.4
0.4175 3450.3
0.41833 3444.4
0.41917 3463.5
0.42 3457.8
0.42083 3476.4
0.42167 3471
0.4225 3489.5
0.42333 3484.1
0.42417 3502.4
0.425 3496.9
0.42583 3514.7
0.42667 3509
0.4275 3526.6
0.42833 3520.8
0.42917 3537.9
0.43 3532.3
0.43083 3549.2
0.43167 3543.9
0.4325 3560.6
0.43333 3555.2
0.43417 3572.1
0.435 3566.8
0.43583 3583.3
0.43667 3578
0.4375 3594.1
0.43833 3588.8
0.43917 3605
0.44 3599.7
0.44083 3615.8
0.44167 3611.1
0.4425 3627.6
0.44333 3623.4
0.44417 3639.9
0.445 3636.4
0.44583 3654
0.44667 3650.9
0.4475 3668.1
0.44833 3665
0.44917 3681.9
0.45 3678.6
0.45083 3695.1
0.45167 3691.6
0.4525 3707.8
0.45333 3704.6
0.45417 3720.7
0.455 3717.6
0.45583 3733.5
0.45667 3730.5
0.4575 3746.4
0.45833 3743
0.45917 3758.5
0.46 3754.9
0.46083 3769.8
0.46167 3766.1
0.4625 3781.2
0.46333 3777.6
0.46417 3792.5
0.465 3788.7
0.46583 3803.2
0.46667 3799.6
0.4675 3814.1
0.46833 3810.5
0.46917 3824.9
0.47 3821.6
0.47083 3836
0.47167 3832.7
0.4725 3846.9
0.47333 3843.8
0.47417 3858
0.475 3855.1
0.47583 3869.1
0.47667 3865.9
0.4775 3879.7
0.47833 3876.3
0.47917 3889.7
0.48 3886.3
0.48083 3899.5
0.48167 3896.1
0.4825 3909.4
0.48333 3906.4
0.48417 3920.1
0.485 3917.3
0.48583 3931
0.48667 3929.1
0.4875 3943.1
0.48833 3941.1
0.48917 3955
0.49 3953.2
0.49083 3966.8
0.49167 3964.8
0.4925 3978.7
0.49333 3977
0.49417 3990.6
0.495 3989
0.49583 4002.2
0.49667 4000.9
0.4975 4014.4
0.49833 4013.1
0.49917 4026.3
0.5 4025.1
0.50083 4038.1
0.50167 4037
0.5025 4050.1
0.50333 4049.4
0.50417 4062.8
0.505 4062.4
0.50583 4075.3
0.50667 4074.5
0.5075 4087.2
0.50833 4086.6
0.50917 4099
0.51 4098.1
0.51083 4110.1
0.51167 4109
0.5125 4120.9
0.51333 4119.7
0.51417 4131.4
0.515 4130.6
0.51583 4142.3
0.51667 4142
0.5175 4153.9
0.51833 4153.8
0.51917 4166.4
0.52 4167.1
0.52083 4179.2
0.52167 4179.3
0.5225 4190.7
0.52333 4190.5
0.52417 4201.6
0.525 4201.4
0.52583 4212.1
0.52667 4211.8
0.5275 4222.2
0.52833 4222
0.52917 4232.4
0.53 4232.6
0.53083 4242.8
0.53167 4243.2
0.5325 4253.6
0.53333 4254.1
0.53417 4264.2
0.535 4265.4
0.53583 4275.7
0.53667 4277.1
0.5375 4287.4
0.53833 4288.6
0.53917 4298.3
0.54 4299.5
0.54083 4309.2
0.54167 4310.2
0.5425 4319.7
0.54333 4320.8
0.54417 4330.5
0.545 4331.8
0.54583 4341.1
0.54667 4342.3
0.5475 4351.4
0.54833 4352.6
0.54917 4361.5
0.55 4362.9
0.55083 4371.6
0.55167 4373.1
0.5525 4381.8
0.55333 4383.4
0.55417 4391.7
0.555 4393.2
0.55583 4401.5
0.55667 4403.2
0.5575 4411.4
0.55833 4412.9
0.55917 4420.4
0.56 4421.9
0.56083 4429.3
0.56167 4431
0.5625 4438.7
0.56333 4441.1
0.56417 4448.9
0.565 4451.6
0.56583 4459
0.56667 4461.5
0.5675 4468.5
0.56833 4471
0.56917 4477.7
0.57 4480.7
0.57083 4487.3
0.57167 4490.4
0.5725 4496.9
0.57333 4500.4
0.57417 4506
0.575 4509.7
0.57583 4514.8
0.57667 4518.7
0.5775 4523.7
0.57833 4528
0.57917 4532.2
0.58 4536.5
0.58083 4540.1
0.58167 4544.4
0.5825 4547.6
0.58333 4552.2
0.58417 4555.5
0.585 4560.3
0.58583 4563.3
0.58667 4568.2
0.5875 4571.4
0.58833 4576.2
0.58917 4579.1
0.59 4584
0.59083 4587.1
0.59167 4591.7
0.5925 4594.8
0.59333 4599.4
0.59417 4602.3
0.595 4606.6
0.59583 4609.8
0.59667 4614.2
0.5975 4617.4
0.59833 4621.9
0.59917 4625.9
0.6 4630.6
0.60083 4634.5
0.60167 4639
0.6025 4642.6
0.60333 4647
0.60417 4650.6
0.605 4655.1
0.60583 4658.9
0.60667 4663.4
0.6075 4667.3
0.60833 4671.9
0.60917 4675.8
0.61 4680.5
0.61083 4684.3
0.61167 4689.4
0.6125 4693.4
0.61333 4698.4
0.61417 4702.6
0.615 4707.6
0.61583 4711.7
0.61667 4716.4
0.6175 4720.1
0.61833 4724.6
0.61917 4728.5
0.62 4733.1
0.62083 4737.1
0.62167 4741.8
0.6225 4745.5
0.62333 4749.9
0.62417 4753.7
0.625 4757.8
0.62583 4761.3
0.62667 4765.2
0.6275 4768.5
0.62833 4772.5
0.62917 4775.9
0.63 4779.7
0.63083 4782.9
0.63167 4786.5
0.6325 4789.6
0.63333 4793.2
0.63417 4796.7
0.635 4800.9
0.63583 4804.6
0.63667 4808.8
0.6375 4812.3
0.63833 4816.3
0.63917 4819.5
0.64 4823.4
0.64083 4826.4
0.64167 4830.3
0.6425 4833.2
0.64333 4837
0.64417 4839.8
0.645 4843.8
0.64583 4846.9
0.64667 4851.1
0.6475 4854.2
0.64833 4858.3
0.64917 4861.2
0.65 4865.5
0.65083 4868.6
0.65167 4872.7
0.6525 4875.7
0.65333 4879.6
0.65417 4882.5
0.655 4886.4
0.65583 4889.4
0.65667 4893.5
0.6575 4896.6
0.65833 4900.5
0.65917 4903.3
0.66 4906.8
0.66083 4909.5
0.66167 4913.1
0.6625 4915.8
0.66333 4919.3
0.66417 4922.1
0.665 4925.8
0.66583 4928.9
0.66667 4933.1
0.6675 4936.3
0.66833 4940.2
0.66917 4943.3
0.67 4947.2
0.67083 4950
0.67167 4953.9
0.6725 4956.4
0.67333 4960.3
0.67417 4962.9
0.675 4966.9
0.67583 4969.3
0.67667 4973.4
0.6775 4975.7
0.67833 4979.5
0.67917 4981.6
0.68 4985
0.68083 4987.2
0.68167 4991.2
0.6825 4993.5
0.68333 4997.3
0.68417 4999.5
0.685 5003.1
0.68583 5005.2
0.68667 5008.9
0.6875 5011.1
0.68833 5014.9
0.68917 5017
0.69 5020.9
0.69083 5023.2
0.69167 5027.1
0.6925 5029.4
0.69333 5033.1
0.69417 5035.1
0.695 5038.8
0.69583 5041
0.69667 5044.9
0.6975 5047.4
0.69833 5051.6
0.69917 5053.9
0.7 5058
0.70083 5060.3
0.70167 5064.1
0.7025 5066.4
0.70333 5070.3
0.70417 5072.5
0.705 5076.6
0.70583 5078.9
0.70667 5082.8
0.7075 5084.9
0.70833 5088.8
0.70917 5090.9
0.71 5094.9
0.71083 5097.1
0.71167 5100.9
0.7125 5103
0.71333 5106.6
0.71417 5108.5
0.715 5111.9
0.71583 5113.6
0.71667 5117.1
0.7175 5119
0.71833 5122.6
0.71917 5124.6
0.72 5128.1
0.72083 5129.8
0.72167 5133
0.7225 5134.6
0.72333 5137.8
0.72417 5139.4
0.725 5142.6
0.72583 5144.2
0.72667 5147.4
0.7275 5148.9
0.72833 5152.1
0.72917 5153.9
0.73 5157.3
0.73083 5159.2
0.73167 5162.6
0.7325 5164.4
0.73333 5167.6
0.73417 5169.5
0.735 5172.9
0.73583 5174.8
0.73667 5177.9
0.7375 5179.6
0.73833 5182.8
0.73917 5184.7
0.74 5188
0.74083 5189.9
0.74167 5193.2
0.7425 5194.8
0.74333 5197.9
0.74417 5199.3
0.745 5202.3
0.74583 5203.5
0.74667 5206.4
0.7475 5207.6
0.74833 5210.4
0.74917 5211.5
0.75 5214.2
0.75083 5215.4
0.75167 5218.5
0.7525 5220.1
0.75333 5223.3
0.75417 5224.8
0.755 5227.9
0.75583 5229.4
0.75667 5232.5
0.7575 5233.7
0.75833 5236.6
0.75917 5237.9
0.76 5240.7
0.76083 5241.9
0.76167 5244.6
0.7625 5245.8
0.76333 5248.6
0.76417 5249.8
0.765 5252.5
0.76583 5253.7
0.76667 5256.7
0.7675 5258.2
0.76833 5261.5
0.76917 5263.2
0.77 5266.4
0.77083 5268
0.77167 5271
0.7725 5272.5
0.77333 5275.7
0.77417 5277.3
0.775 5280.3
0.77583 5281.7
0.77667 5284.7
0.7775 5286.3
0.77833 5289.3
0.77917 5290.8
0.78 5293.7
0.78083 5295
0.78167 5297.9
0.7825 5299.2
0.78333 5302.2
0.78417 5303.5
0.785 5306.3
0.78583 5307.5
0.78667 5310.3
0.7875 5311.6
0.78833 5314.4
0.78917 5315.6
0.79 5318.4
0.79083 5319.7
0.79167 5322.4
0.7925 5323.7
0.79333 5326.4
0.79417 5327.6
0.795 5330.2
0.79583 5331.2
0.79667 5333.7
0.7975 5334.7
0.79833 5337.2
0.79917 5338.3
0.8 5340.9
0.80083 5342.1
0.80167 5345
0.8025 5346.2
0.80333 5349
0.80417 5350.2
0.805 5352.8
0.80583 5353.9
0.80667 5356.5
0.8075 5357.5
0.80833 5360.1
0.80917 5361
0.81 5363.5
0.81083 5364.4
0.81167 5366.8
0.8125 5367.7
0.81333 5370.1
0.81417 5371.2
0.815 5373.6
0.81583 5374.5
0.81667 5377
0.8175 5378
0.81833 5380.6
0.81917 5381.7
0.82 5384.1
0.82083 5385
0.82167 5387.6
0.8225 5388.6
0.82333 5391.1
0.82417 5392.1
0.825 5394.5
0.82583 5395.4
0.82667 5397.7
0.8275 5398.5
0.82833 5400.8
0.82917 5401.7
0.83 5404
0.83083 5404.9
0.83167 5407.3
0.8325 5408.1
0.83333 5410.3
0.83417 5411.1
0.835 5413.3
0.83583 5414.1
0.83667 5416.3
0.8375 5417
0.83833 5419.1
0.83917 5419.9
0.84 5422
0.84083 5422.6
0.84167 5424.8
0.8425 5425.8
0.84333 5428.1
0.84417 5429
0.845 5431.3
0.84583 5432.1
0.84667 5434.5
0.8475 5435.5
0.84833 5437.8
0.84917 5438.7
0.85 5441.1
0.85083 5442
0.85167 5444.4
0.8525 5445.4
0.85333 5447.7
0.85417 5448.5
0.855 5450.8
0.85583 5451.8
0.85667 5454.1
0.8575 5455.1
0.85833 5457.7
0.85917 5458.7
0.86 5461.1
0.86083 5462.1
0.86167 5464.7
0.8625 5465.9
0.86333 5468.3
0.86417 5469.5
0.865 5471.9
0.86583 5473
0.86667 5475.3
0.8675 5476.6
0.86833 5478.9
0.86917 5480.1
0.87 5482.2
0.87083 5483.4
0.87167 5485.5
0.8725 5486.5
0.87333 5488.5
0.87417 5489.5
0.875 5491.5
0.87583 5492.4
0.87667 5494.4
0.8775 5495.2
0.87833 5497.2
0.87917 5498.1
0.88 5500.1
0.88083 5501
0.88167 5503.2
0.8825 5504.3
0.88333 5506.4
0.88417 5507.5
0.885 5509.6
0.88583 5510.6
0.88667 5512.6
0.8875 5513.6
0.88833 5515.5
0.88917 5516.3
0.89 5518.2
0.89083 5519
0.89167 5520.8
0.8925 5521.6
0.89333 5523.4
0.89417 5524.2
0.895 5526
0.89583 5526.7
0.89667 5528.6
0.8975 5529.5
0.89833 5531.4
0.89917 5532.5
0.9 5534.4
0.90083 5535.3
0.90167 5537.1
0.9025 5537.8
0.90333 5539.5
0.90417 5540.2
0.905 5541.9
0.90583 5542.8
0.90667 5544.6
0.9075 5545.5
0.90833 5547.3
0.90917 5548.1
0.91 5550
0.91083 5551
0.91167 5553
0.9125 5554.1
0.91333 5556.1
0.91417 5557
0.915 5558.9
0.91583 5559.6
0.91667 5561.4
0.9175 5562.2
0.91833 5564
0.91917 5564.8
0.92 5566.6
0.92083 5567.4
0.92167 5569.1
0.9225 5569.8
0.92333 5571.5
0.92417 5572.2
0.925 5573.9
0.92583 5574.7
0.92667 5576.4
0.9275 5577.1
0.92833 5578.8
0.92917 5579.5
0.93 5581.1
0.93083 5581.9
0.93167 5583.7
0.9325 5584.5
0.93333 5586.3
0.93417 5587.1
0.935 5588.9
0.93583 5589.7
0.93667 5591.6
0.9375 5592.4
0.93833 5594.3
0.93917 5595.3
0.94 5597.3
0.94083 5598.3
0.94167 5600.2
0.9425 5601.1
0.94333 5602.8
0.94417 5603.6
0.945 5605.4
0.94583 5606.2
0.94667 5607.9
0.9475 5608.7
0.94833 5610.3
0.94917 5611.1
0.95 5612.7
0.95083 5613.5
0.95167 5615.1
0.9525 5615.8
0.95333 5617.5
0.95417 5618.3
0.955 5620
0.95583 5620.8
0.95667 5622.4
0.9575 5623.1
0.95833 5624.7
0.95917 5625.4
0.96 5626.9
0.96083 5627.4
0.96167 5628.9
0.9625 5629.4
0.96333 5630.9
0.96417 5631.4
0.965 5632.8
0.96583 5633.3
0.96667 5634.7
0.9675 5635.3
0.96833 5636.7
0.96917 5637.3
0.97 5638.7
0.97083 5639.2
0.97167 5640.5
0.9725 5640.9
0.97333 5642.2
0.97417 5642.7
0.975 5644.1
0.97583 5644.5
0.97667 5645.9
0.9775 5646.6
0.97833 5648.1
0.97917 5648.7
0.98 5650.1
0.98083 5650.5
0.98167 5652.1
0.9825 5652.7
0.98333 5654.2
0.98417 5654.7
0.985 5656.1
0.98583 5656.6
0.98667 5658
0.9875 5658.4
0.98833 5659.8
0.98917 5660.2
0.99 5661.5
0.99083 5661.9
0.99167 5663.3
0.9925 5663.8
0.99333 5665.2
0.99417 5665.7
0.995 5666.9
0.99583 5667.4
0.99667 5668.6
0.9975 5669.1
0.99833 5670.3
0.99917 5670.8
1 5672


==> data/tomography/objective_pos.dat <==
0.00083333 161.34
0.0016667 155.38
0.0025 239.71
0.0033333 181.82
0.0041667 256.71
0.005 206.31
0.0058333 276.81
0.0066667 227.15
0.0075 302.68
0.0083333 250.16
0.0091667 324.95
0.01 277.19
0.010833 275.47
0.011667 322.74
0.0125 276.97
0.013333 334.37
0.014167 286.48
0.015 306.03
0.015833 273.39
0.016667 316.73
0.0175 276.19
0.018333 332.15
0.019167 285.33
0.02 311.24
0.020833 275.94
0.021667 321.53
0.0225 279.75
0.023333 334.4
0.024167 289.54
0.025 299.68
0.025833 296.86
0.026667 329.23
0.0275 292.4
0.028333 335.33
0.029167 294.5
0.03 317.03
0.030833 282.82
0.031667 325.63
0.0325 285.33
0.033333 333.17
0.034167 292.04
0.035 309.22
0.035833 281.02
0.036667 323
0.0375 283.87
0.038333 334.45
0.039167 292.31
0.04 301.73
0.040833 303.96
0.041667 298.86
0.0425 337.85
0.043333 298.38
0.044167 319.37
0.045 285.57
0.045833 326.27
0.046667 287.13
0.0475 334.73
0.048333 293.69
0.049167 308.1
0.05 284.86
0.050833 326.18
0.051667 287.6
0.0525 333.25
0.053333 293.44
0.054167 312.41
0.055 281.89
0.055833 322.91
0.056667 284.43
0.0575 334.74
0.058333 293.04
0.059167 300.89
0.06 311.83
0.060833 282
0.061667 318.62
0.0625 281.79
0.063333 332.27
0.064167 288.83
0.065 316.51
0.065833 281.63
0.066667 327.1
0.0675 286.2
0.068333 328.27
0.069167 289.89
0.07 326.14
0.070833 289.02
0.071667 332.97
0.0725 293.14
0.073333 314.12
0.074167 281.75
0.075 323.93
0.075833 284.68
0.076667 333.89
0.0775 292.7
0.078333 303.93
0.079167 295.85
0.08 335.42
0.080833 297.55
0.081667 318.85
0.0825 285.7
0.083333 326.81
0.084167 287.81
0.085 332.32
0.085833 293
0.086667 314.75
0.0875 282.08
0.088333 324.41
0.089167 285.21
0.09 333.19
0.090833 292.68
0.091667 306.55
0.0925 288
0.093333 331.91
0.094167 292.32
0.095 319.34
0.095833 284.94
0.096667 329.3
0.0975 289.09
0.098333 323.38
0.099167 287.33
0.1 333.95
0.10083 293.01
0.10167 306.91
0.1025 288.87
0.10333 333.03
0.10417 293.3
0.105 316.54
0.10583 283.52
0.10667 325.58
0.1075 286.46
0.10833 332.13
0.10917 292.57
0.11 312.31
0.11083 281.56
0.11167 323.2
0.1125 284.5
0.11333 334.13
0.11417 293.1
0.115 303.12
0.11583 309.19
0.11667 294.58
0.1175 333.81
0.11833 297.57
0.11917 346.62
0.12 306.4
0.12083 327.13
0.12167 298.5
0.1225 339.75
0.12333 302.59
0.12417 356.74
0.125 314.93
0.12583 327.54
0.12667 337.79
0.1275 331.62
0.12833 373.61
0.12917 338.39
0.13 372.3
0.13083 343.98
0.13167 394.2
0.1325 360.38
0.13333 395.28
0.13417 367.89
0.135 417.52
0.13583 383.89
0.13667 426.99
0.1375 399.25
0.13833 453.29
0.13917 419.57
0.14 447.24
0.14083 442.7
0.14167 495.5
0.1425 468.33
0.14333 523.35
0.14417 497.56
0.145 546.61
0.14583 521.26
0.14667 576.86
0.1475 548.74
0.14833 590.04
0.14917 572.62
0.15 626.37
0.15083 598.53
0.15167 660.27
0.1525 630.57
0.15333 670.97
0.15417 655.03
0.155 707.25
0.15583 679.09
0.15667 742.74
0.1575 714.01
0.15833 752.24
0.15917 751.76
0.16 807.99
0.16083 783.14
0.16167 841.75
0.1625 820.82
0.16333 885.39
0.16417 861.58
0.165 910.84
0.16583 899.74
0.16667 954.45
0.1675 927.64
0.16833 990.03
0.16917 966.64
0.17 1019.7
0.17083 1004.6
0.17167 1065.1
0.1725 1039.5
0.17333 1094.5
0.17417 1078.5
0.175 1140.3
0.17583 1116.5
0.17667 1170.4
0.1775 1159.5
0.17833 1216.2
0.17917 1192.3
0.18 1253.4
0.18083 1237.6
0.18167 1301.4
0.1825 1281.8
0.18333 1334.3
0.18417 1328.8
0.185 1382.8
0.18583 1360.1
0.18667 1422.5
0.1875 1401.6
0.18833 1460.1
0.18917 1445
0.19 1507.9
0.19083 1487.3
0.19167 1538
0.1925 1534.6
0.19333 1588.4
0.19417 1567
0.195 1631.2
0.19583 1613.7
0.19667 1676.8
0.1975 1659.7
0.19833 1722.1
0.19917 1707
0.2 1770.6
0.20083 1752.8
0.20167 1813.1
0.2025 1799.2
0.20333 1861
0.20417 1840.3
0.205 1897.7
0.20583 1896.3
0.20667 1950.7
0.2075 1930.9
0.20833 1993.9
0.20917 1978.2
0.21 2041.8
0.21083 2023.3
0.21167 2083.4
0.2125 2074
0.21333 2130.6
0.21417 2108.9
0.215 2163
0.21583 2155.3
0.21667 2207.7
0.2175 2186.2
0.21833 2243.1
0.21917 2229
0.22 2283.9
0.22083 2261
0.22167 2312.9
0.2225 2303.6
0.22333 2351.8
0.22417 2329.4
0.225 2382.3
0.22583 2366.3
0.22667 2416.8
0.2275 2394.1
0.22833 2442.2
0.22917 2431
0.23 2476.3
0.23083 2453.9
0.23167 2504.2
0.2325 2491.5
0.23333 2540.6
0.23417 2520
0.235 2567.9
0.23583 2556.5
0.23667 2600.6
0.2375 2578.5
0.23833 2625
0.23917 2611.8
0.24 2655.2
0.24083 2633.2
0.24167 2677.6
0.2425 2665.8
0.24333 2708.7
0.24417 2689.5
0.245 2733.4
0.24583 2722.5
0.24667 2764.2
0.2475 2745
0.24833 2787.3
0.24917 2776.1
0.25 2815.5
0.25083 2796.2
0.25167 2836.5
0.2525 2825.3
0.25333 2862.5
0.25417 2843.8
0.255 2882.9
0.25583 2872
0.25667 2909.3
0.2575 2890.8
0.25833 2928.3
0.25917 2916.6
0.26 2952.3
0.26083 2933.5
0.26167 2969.7
0.2625 2959.1
0.26333 2993.9
0.26417 2976.4
0.265 3011.2
0.26583 3000.7
0.26667 3034
0.2675 3016.9
0.26833 3051.9
0.26917 3042.3
0.27 3075.2
0.27083 3057.6
0.27167 3091.4
0.2725 3082.2
0.27333 3115
0.27417 3098.3
0.275 3131.4
0.27583 3121.3
0.27667 3153.5
0.2775 3136.8
0.27833 3169.4
0.27917 3158.7
0.28 3190.3
0.28083 3174
0.28167 3206.3
0.2825 3196.5
0.28333 3227.6
0.28417 3211.5
0.285 3243.1
0.28583 3233.2
0.28667 3263.4
0.2875 3247.5
0.28833 3277.2
0.28917 3265.8
0.29 3295.1
0.29083 3280.7
0.29167 3311.1
0.2925 3301.1
0.29333 3331
0.29417 3316.9
0.295 3347.2
0.29583 3338.2
0.29667 3367.2
0.2975 3353.3
0.29833 3383.4
0.29917 3375.3
0.3 3404.9
0.30083 3392.6
0.30167 3422
0.3025 3413.6
0.30333 3442
0.30417 3429.6
0.305 3457.7
0.30583 3448.5
0.30667 3476
0.3075 3463.3
0.30833 3490.2
0.30917 3480.3
0.31 3507.2
0.31083 3495
0.31167 3522.7
0.3125 3514.2
0.31333 3541
0.31417 3530
0.315 3556.9
0.31583 3548.6
0.31667 3575.1
0.3175 3564.8
0.31833 3591.1
0.31917 3582.5
0.32 3609.2
0.32083 3599.4
0.32167 3625.1
0.3225 3616.4
0.32333 3641.6
0.32417 3632
0.325 3657.2
0.32583 3648.6
0.32667 3673.2
0.3275 3663.7
0.32833 3688.6
0.32917 3680.2
0.33 3704.9
0.33083 3696.1
0.33167 3720.4
0.3325 3711.6
0.33333 3735.8
0.33417 3726.6
0.335 3750.2
0.33583 3741
0.33667 3764.3
0.3375 3755.3
0.33833 3778.4
0.33917 3769.3
0.34 3792.1
0.34083 3783.2
0.34167 3806.1
0.3425 3797.1
0.34333 3819.2
0.34417 3810.1
0.345 3832
0.34583 3823.1
0.34667 3844.7
0.3475 3835.4
0.34833 3856.6
0.34917 3847
0.35 3867.8
0.35083 3858.5
0.35167 3879.3
0.3525 3869.8
0.35333 3890.3
0.35417 3881.2
0.355 3901.5
0.35583 3892.3
0.35667 3912.4
0.3575 3903.5
0.35833 3923.4
0.35917 3914.7
0.36 3934.3
0.36083 3926.1
0.36167 3946.9
0.3625 3940.1
0.36333 3961.4
0.36417 3954.4
0.365 3974.8
0.36583 3967.6
0.36667 3987.4
0.3675 3979.9
0.36833 3999.1
0.36917 3992.1
0.37 4011.7
0.37083 4004.6
0.37167 4023.7
0.3725 4016.7
0.37333 4035.5
0.37417 4028.7
0.375 4047.7
0.37583 4040.8
0.37667 4059.3
0.3775 4053
0.37833 4071.7
0.37917 4066.3
0.38 4085.1
0.38083 4080
0.38167 4098.4
0.3825 4093.8
0.38333 4112.1
0.38417 4107.2
0.385 4124.8
0.38583 4119.8
0.38667 4137.1
0.3875 4131.9
0.38833 4149.4
0.38917 4144.7
0.39 4161.9
0.39083 4157.3
0.39167 4174
0.3925 4168.9
0.39333 4185.4
0.39417 4180.7
0.395 4196.9
0.39583 4192.6
0.39667 4208.3
0.3975 4203.9
0.39833 4219.5
0.39917 4215.7
0.4 4231.6
0.40083 4229.1
0.40167 4245.1
0.4025 4242.4
0.40333 4258.1
0.40417 4255.1
0.405 4270.1
0.40583 4267
0.40667 4281.7
0.4075 4279.1
0.40833 4293.5
0.40917 4290.7
0.41 4304.4
0.41083 4301.8
0.41167 4315.5
0.4125 4313.1
0.41333 4326.5
0.41417 4324.2
0.415 4337.5
0.41583 4335.6
0.41667 4348.6
0.4175 4346.8
0.41833 4359.4
0.41917 4358.2
0.42 4370.6
0.42083 4369.4
0.42167 4381.4
0.4225 4380.4
0.42333 4391.8
0.42417 4390.7
0.425 4402
0.42583 4401.6
0.42667 4412.6
0.4275 4412.8
0.42833 4423.6
0.42917 4423.9
0.43 4434.1
0.43083 4434.2
0.43167 4444
0.4325 4444.8
0.43333 4454.3
0.43417 4455.6
0.435 4465
0.43583 4466.7
0.43667 4475.8
0.4375 4477.5
0.43833 4486.5
0.43917 4488.8
0.44 4497.7
0.44083 4500
0.44167 4508.2
0.4425 4510.8
0.44333 4518.8
0.44417 4521.3
0.445 4528.8
0.44583 4531.5
0.44667 4538.2
0.4475 4541
0.44833 4547.4
0.44917 4551.2
0.45 4557.3
0.45083 4561.7
0.45167 4566.9
0.4525 4571.5
0.45333 4575.9
0.45417 4580.9
0.455 4585
0.45583 4591
0.45667 4594.6
0.4575 4601.6
0.45833 4604.2
0.45917 4611.6
0.46 4613.4
0.46083 4621.3
0.46167 4623.4
0.4625 4631.8
0.46333 4633.5
0.46417 4641.7
0.465 4643.1
0.46583 4651
0.46667 4652.2
0.4675 4660
0.46833 4661.7
0.46917 4669.6
0.47 4671.7
0.47083 4679.7
0.47167 4681.9
0.4725 4689
0.47333 4690.8
0.47417 4697.2
0.475 4698.8
0.47583 4704.7
0.47667 4706.2
0.4775 4712.3
0.47833 4714.8
0.47917 4721.1
0.48 4723.9
0.48083 4729.9
0.48167 4732.6
0.4825 4738.6
0.48333 4741.4
0.48417 4747
0.485 4749.7
0.48583 4755.7
0.48667 4758.7
0.4875 4765.4
0.48833 4768.4
0.48917 4775.1
0.49 4777.9
0.49083 4784.5
0.49167 4787.2
0.4925 4793.5
0.49333 4796.3
0.49417 4803.1
0.495 4805.9
0.49583 4812.2
0.49667 4814.5
0.4975 4820.3
0.49833 4822.3
0.49917 4827.8
0.5 4829.5
0.50083 4834.7
0.50167 4836.1
0.5025 4841.2
0.50333 4842.9
0.50417 4848.3
0.505 4850.1
0.50583 4855.6
0.50667 4857.9
0.5075 4863.3
0.50833 4866.1
0.50917 4871.7
0.51 4874.6
0.51083 4880.3
0.51167 4883.5
0.5125 4889.5
0.51333 4892.8
0.51417 4898.7
0.515 4901.9
0.51583 4907.4
0.51667 4910.5
0.5175 4916.4
0.51833 4919.6
0.51917 4925.6
0.52 4928.4
0.52083 4934.2
0.52167 4936.8
0.5225 4942.1
0.52333 4944.3
0.52417 4949.6
0.525 4951.9
0.52583 4956.9
0.52667 4958.9
0.5275 4963.9
0.52833 4966.2
0.52917 4971.2
0.53 4973.4
0.53083 4978.2
0.53167 4980.3
0.5325 4985.2
0.53333 4987.4
0.53417 4992.4
0.535 4994.9
0.53583 4999.9
0.53667 5002.3
0.5375 5007
0.53833 5009.2
0.53917 5013.7
0.54 5015.6
0.54083 5019.7
0.54167 5021.3
0.5425 5025.4
0.54333 5027.2
0.54417 5031.4
0.545 5033.6
0.54583 5038.2
0.54667 5040.5
0.5475 5044.9
0.54833 5047
0.54917 5051.3
0.55 5053.4
0.55083 5057.5
0.55167 5059.4
0.5525 5063.5
0.55333 5065.6
0.55417 5069.9
0.555 5071.8
0.55583 5075.9
0.55667 5077.9
0.5575 5082.1
0.55833 5084.2
0.55917 5088.2
0.56 5090.2
0.56083 5094.2
0.56167 5096.3
0.5625 5100.8
0.56333 5103.2
0.56417 5107.6
0.565 5110.1
0.56583 5114.5
0.56667 5117
0.5675 5121.6
0.56833 5124.1
0.56917 5128.5
0.57 5130.8
0.57083 5135.1
0.57167 5137.4
0.5725 5141.8
0.57333 5144
0.57417 5148.2
0.575 5150.4
0.57583 5154.7
0.57667 5157.2
0.5775 5161.4
0.57833 5163.8
0.57917 5168
0.58 5170.3
0.58083 5174.3
0.58167 5176.5
0.5825 5180.4
0.58333 5182.5
0.58417 5186.4
0.585 5188.4
0.58583 5192.2
0.58667 5194.2
0.5875 5198
0.58833 5199.8
0.58917 5203.3
0.59 5205
0.59083 5208.6
0.59167 5210.2
0.5925 5213.8
0.59333 5215.5
0.59417 5219.1
0.595 5220.6
0.59583 5224.1
0.59667 5225.5
0.5975 5229.1
0.59833 5230.3
0.59917 5233.8
0.6 5235
0.60083 5238.5
0.60167 5239.9
0.6025 5243.8
0.60333 5245.4
0.60417 5249.1
0.605 5250.7
0.60583 5254.2
0.60667 5255.9
0.6075 5259.4
0.60833 5261.2
0.60917 5264.7
0.61 5266.5
0.61083 5269.8
0.61167 5271.3
0.6125 5274.4
0.61333 5275.8
0.61417 5278.9
0.615 5280.4
0.61583 5283.6
0.61667 5284.9
0.6175 5287.9
0.61833 5289.2
0.61917 5292.2
0.62 5293.5
0.62083 5296.5
0.62167 5298.1
0.6225 5301.3
0.62333 5302.9
0.62417 5306.2
0.625 5307.7
0.62583 5310.9
0.62667 5312.4
0.6275 5315.6
0.62833 5317
0.62917 5320.3
0.63 5321.9
0.63083 5325.2
0.63167 5326.7
0.6325 5329.7
0.63333 5331
0.63417 5333.9
0.635 5335
0.63583 5337.8
0.63667 5339
0.6375 5342
0.63833 5343.1
0.63917 5346
0.64 5347.2
0.64083 5350.2
0.64167 5351.5
0.6425 5354.3
0.64333 5355.5
0.64417 5358.4
0.645 5359.8
0.64583 5362.7
0.64667 5364
0.6475 5367.1
0.64833 5368.4
0.64917 5371.4
0.65 5372.7
0.65083 5375.5
0.65167 5376.5
0.6525 5379.2
0.65333 5380.3
0.65417 5382.9
0.655 5383.9
0.65583 5386.4
0.65667 5387.3
0.6575 5389.8
0.65833 5390.7
0.65917 5393.3
0.66 5394.1
0.66083 5396.5
0.66167 5397.3
0.6625 5399.7
0.66333 5400.5
0.66417 5403
0.665 5403.9
0.66583 5406.4
0.66667 5407.3
0.6675 5409.8
0.66833 5410.6
0.66917 5413.3
0.67 5414.3
0.67083 5416.9
0.67167 5417.8
0.6725 5420.4
0.67333 5421.3
0.67417 5423.7
0.675 5424.5
0.67583 5426.8
0.67667 5427.4
0.6775 5429.6
0.67833 5430.3
0.67917 5432.6
0.68 5433.3
0.68083 5435.7
0.68167 5436.5
0.6825 5439.1
0.68333 5440
0.68417 5442.7
0.685 5443.6
0.68583 5446.1
0.68667 5447
0.6875 5449.4
0.68833 5450.1
0.68917 5452.6
0.69 5453.5
0.69083 5456.1
0.69167 5457.1
0.6925 5459.7
0.69333 5460.7
0.69417 5463.3
0.695 5464.2
0.69583 5466.8
0.69667 5467.8
0.6975 5470.4
0.69833 5471.5
0.69917 5474.4
0.7 5475.5
0.70083 5478.4
0.70167 5479.4
0.7025 5482
0.70333 5482.8
0.70417 5485.4
0.705 5486.1
0.70583 5488.6
0.70667 5489.4
0.7075 5491.9
0.70833 5492.7
0.70917 5495.2
0.71 5495.8
0.71083 5498.2
0.71167 5498.8
0.7125 5501.1
0.71333 5501.6
0.71417 5504
0.715 5504.5
0.71583 5506.9
0.71667 5507.6
0.7175 5509.9
0.71833 5510.7
0.71917 5513
0.72 5513.7
0.72083 5515.9
0.72167 5516.8
0.7225 5518.9
0.72333 5519.7
0.72417 5521.7
0.725 5522.6
0.72583 5524.7
0.72667 5525.5
0.7275 5527.7
0.72833 5528.5
0.72917 5530.7
0.73 5531.5
0.73083 5533.5
0.73167 5534.2
0.7325 5536.1
0.73333 5536.7
0.73417 5538.6
0.735 5539.2
0.73583 5541.1
0.73667 5541.7
0.7375 5543.5
0.73833 5544.1
0.73917 5545.9
0.74 5546.6
0.74083 5548.6
0.74167 5549.3
0.7425 5551.2
0.74333 5551.9
0.74417 5553.9
0.745 5554.6
0.74583 5556.5
0.74667 5557.1
0.7475 5558.9
0.74833 5559.5
0.74917 5561.4
0.75 5562.1
0.75083 5563.9
0.75167 5564.5
0.7525 5566.2
0.75333 5566.8
0.75417 5568.6
0.755 5569.2
0.75583 5570.9
0.75667 5571.4
0.7575 5573.1
0.75833 5573.6
0.75917 5575.2
0.76 5575.6
0.76083 5577.1
0.76167 5577.5
0.7625 5579
0.76333 5579.3
0.76417 5580.7
0.765 5581
0.76583 5582.4
0.76667 5582.9
0.7675 5584.2
0.76833 5584.6
0.76917 5585.9
0.77 5586.3
0.77083 5587.6
0.77167 5588
0.7725 5589.4
0.77333 5589.9
0.77417 5591.4
0.775 5592
0.77583 5593.6
0.77667 5594.3
0.7775 5596
0.77833 5596.7
0.77917 5598.4
0.78 5599.2
0.78083 5600.9
0.78167 5601.7
0.7825 5603.4
0.78333 5604.2
0.78417 5605.9
0.785 5606.7
0.78583 5608.3
0.78667 5609.2
0.7875 5610.9
0.78833 5611.7
0.78917 5613.3
0.79 5614
0.79083 5615.6
0.79167 5616.3
0.7925 5617.9
0.79333 5618.5
0.79417 5620
0.795 5620.6
0.79583 5622.1
0.79667 5622.7
0.7975 5624.1
0.79833 5624.7
0.79917 5626.2
0.8 5626.8
0.80083 5628.1
0.80167 5628.7
0.8025 5630.2
0.80333 5631
0.80417 5632.5
0.805 5633.1
0.80583 5634.5
0.80667 5635
0.8075 5636.4
0.80833 5636.9
0.80917 5638.4
0.81 5639.1
0.81083 5640.7
0.81167 5641.4
0.8125 5643.1
0.81333 5643.8
0.81417 5645.4
0.815 5646
0.81583 5647.6
0.81667 5648.3
0.8175 5650
0.81833 5650.7
0.81917 5652.4
0.82 5653.3
0.82083 5655
0.82167 5655.7
0.8225 5657.3
0.82333 5657.9
0.82417 5659.5
0.825 5660.1
0.82583 5661.7
0.82667 5662.3
0.8275 5663.9
0.82833 5664.5
0.82917 5666.1
0.83 5666.7
0.83083 5668.3
0.83167 5669
0.8325 5670.7
0.83333 5671.4
0.83417 5673.1
0.835 5673.8
0.83583 5675.3
0.83667 5675.9
0.8375 5677.3
0.83833 5677.9
0.83917 5679.7
0.84 5680.6
0.84083 5682.3
0.84167 5682.9
0.8425 5684.6
0.84333 5685.2
0.84417 5686.8
0.845 5687.3
0.84583 5688.9
0.84667 5689.3
0.8475 5690.9
0.84833 5691.5
0.84917 5693.3
0.85 5694.2
0.85083 5696
0.85167 5696.7
0.8525 5698.4
0.85333 5699
0.85417 5700.9
0.855 5701.7
0.85583 5703.6
0.85667 5704.3
0.8575 5706
0.85833 5706.7
0.85917 5708.3
0.86 5708.8
0.86083 5710.3
0.86167 5710.7
0.8625 5712.2
0.86333 5712.5
0.86417 5713.9
0.865 5714.3
0.86583 5715.8
0.86667 5716.2
0.8675 5717.7
0.86833 5718.2
0.86917 5719.8
0.87 5720.2
0.87083 5721.9
0.87167 5722.4
0.8725 5724
0.87333 5724.4
0.87417 5726
0.875 5726.4
0.87583 5727.9
0.87667 5728.2
0.8775 5729.8
0.87833 5729.9
0.87917 5731.5
0.88 5731.5
0.88083 5733.1
0.88167 5733.1
0.8825 5734.7
0.88333 5734.6
0.88417 5736.2
0.885 5736.2
0.88583 5737.7
0.88667 5737.7
0.8875 5739.3
0.88833 5739.2
0.88917 5740.9
0.89 5741
0.89083 5742.7
0.89167 5743
0.8925 5744.9
0.89333 5745.2
0.89417 5747
0.895 5747.2
0.89583 5749
0.89667 5749.1
0.8975 5750.8
0.89833 5750.9
0.89917 5752.6
0.9 5752.7
0.90083 5754.5
0.90167 5754.7
0.9025 5756.5
0.90333 5756.7
0.90417 5758.3
0.905 5758.4
0.90583 5760
0.90667 5760.2
0.9075 5762
0.90833 5762.2
0.90917 5764
0.91 5764.5
0.91083 5766.4
0.91167 5766.7
0.9125 5768.4
0.91333 5768.6
0.91417 5770.4
0.915 5770.6
0.91583 5772.3
0.91667 5772.4
0.9175 5774.2
0.91833 5774.6
0.91917 5776.4
0.92 5776.7
0.92083 5778.6
0.92167 5779.1
0.9225 5780.9
0.92333 5781.2
0.92417 5782.9
0.925 5783.1
0.92583 5784.7
0.92667 5784.8
0.9275 5786.3
0.92833 5786.5
0.92917 5788.1
0.93 5788.3
0.93083 5789.8
0.93167 5789.9
0.9325 5791.4
0.93333 5791.5
0.93417 5793.1
0.935 5793.1
0.93583 5794.6
0.93667 5794.8
0.9375 5796.4
0.93833 5796.5
0.93917 5798.1
0.94 5798.1
0.94083 5799.6
0.94167 5799.7
0.9425 5801.2
0.94333 5801.3
0.94417 5802.7
0.945 5802.7
0.94583 5804.1
0.94667 5804.1
0.9475 5805.5
0.94833 5805.5
0.94917 5806.9
0.95 5807
0.95083 5808.5
0.95167 5808.6
0.9525 5810.1
0.95333 5810.2
0.95417 5811.8
0.955 5811.9
0.95583 5813.3
0.95667 5813.4
0.9575 5814.8
0.95833 5814.9
0.95917 5816.3
0.96 5816.4
0.96083 5817.8
0.96167 5817.8
0.9625 5819.2
0.96333 5819.2
0.96417 5820.5
0.965 5820.6
0.96583 5822
0.96667 5822.1
0.9675 5823.6
0.96833 5823.7
0.96917 5825.1
0.97 5825.1
0.97083 5826.6
0.97167 5826.6
0.9725 5828
0.97333 5828
0.97417 5829.6
0.975 5829.7
0.97583 5831.2
0.97667 5831.2
0.9775 5832.6
0.97833 5832.7
0.97917 5834.1
0.98 5834.3
0.98083 5835.5
0.98167 5835.7
0.9825 5837
0.98333 5837.2
0.98417 5838.4
0.985 5838.7
0.98583 5839.8
0.98667 5840.1
0.9875 5841.2
0.98833 5841.5
0.98917 5842.7
0.99 5843
0.99083 5844.1
0.99167 5844.4
0.9925 5845.6
0.99333 5845.8
0.99417 5847
0.995 5847.5
0.99583 5848.7
0.99667 5849.1
0.9975 5850.3
0.99833 5850.7
0.99917 5851.9
1 5852.3


==> data/tomography/res1_one.dat <==
0.00083333 2.2916
0.0016667 1.9804
0.0025 1.9088
0.0033333 1.7783
0.0041667 1.7282
0.005 1.6801
0.0058333 1.635
0.0066667 1.6186
0.0075 1.5853
0.0083333 1.5695
0.0091667 1.5507
0.01 1.5362
0.010833 1.5245
0.011667 1.5123
0.0125 1.5051
0.013333 1.4993
0.014167 1.5079
0.015 1.5363
0.015833 1.5637
0.016667 1.5819
0.0175 1.5918
0.018333 1.5966
0.019167 1.5993
0.02 1.5977
0.020833 1.5972
0.021667 1.593
0.0225 1.5906
0.023333 1.5855
0.024167 1.582
0.025 1.5768
0.025833 1.5728
0.026667 1.5679
0.0275 1.5638
0.028333 1.5594
0.029167 1.5555
0.03 1.5516
0.030833 1.548
0.031667 1.5446
0.0325 1.5413
0.033333 1.5385
0.034167 1.5355
0.035 1.5332
0.035833 1.5306
0.036667 1.5286
0.0375 1.5263
0.038333 1.5247
0.039167 1.5227
0.04 1.5214
0.040833 1.5196
0.041667 1.5186
0.0425 1.517
0.043333 1.5162
0.044167 1.5148
0.045 1.5142
0.045833 1.513
0.046667 1.5126
0.0475 1.5115
0.048333 1.5112
0.049167 1.5103
0.05 1.5101
0.050833 1.5093
0.051667 1.5093
0.0525 1.5086
0.053333 1.5086
0.054167 1.508
0.055 1.5082
0.055833 1.5077
0.056667 1.5079
0.0575 1.5074
0.058333 1.5077
0.059167 1.5073
0.06 1.5076
0.060833 1.5073
0.061667 1.5076
0.0625 1.5073
0.063333 1.5076
0.064167 1.5072
0.065 1.5076
0.065833 1.5072
0.066667 1.5075
0.0675 1.5071
0.068333 1.5074
0.069167 1.5071
0.07 1.5074
0.070833 1.507
0.071667 1.5073
0.0725 1.5069
0.073333 1.5072
0.074167 1.5068
0.075 1.5071
0.075833 1.5067
0.076667 1.5071
0.0775 1.5067
0.078333 1.5071
0.079167 1.5067
0.08 1.5071
0.080833 1.5067
0.081667 1.5071
0.0825 1.5067
0.083333 1.5071
0.084167 1.5067
0.085 1.5071
0.085833 1.5067
0.086667 1.5071
0.0875 1.5067
0.088333 1.5071
0.089167 1.5067
0.09 1.507
0.090833 1.5066
0.091667 1.507
0.0925 1.5066
0.093333 1.5069
0.094167 1.5065
0.095 1.5069
0.095833 1.5065
0.096667 1.5068
0.0975 1.5065
0.098333 1.5068
0.099167 1.5064
0.1 1.5066
0.10083 1.5063
0.10167 1.5064
0.1025 1.5059
0.10333 1.5059
0.10417 1.5054
0.105 1.5051
0.10583 1.5045
0.10667 1.5043
0.1075 1.5036
0.10833 1.5031
0.10917 1.5024
0.11 1.5019
0.11083 1.5011
0.11167 1.5005
0.1125 1.4996
0.11333 1.499
0.11417 1.4981
0.115 1.4971
0.11583 1.4963
0.11667 1.4952
0.1175 1.4943
0.11833 1.4931
0.11917 1.4919
0.12 1.4903
0.12083 1.4888
0.12167 1.4872
0.1225 1.4853
0.12333 1.4836
0.12417 1.4814
0.125 1.4793
0.12583 1.4771
0.12667 1.4742
0.1275 1.4721
0.12833 1.469
0.12917 1.467
0.13 1.4635
0.13083 1.4612
0.13167 1.4576
0.1325 1.455
0.13333 1.4511
0.13417 1.4486
0.135 1.4446
0.13583 1.4425
0.13667 1.4383
0.1375 1.4362
0.13833 1.4319
0.13917 1.4292
0.14 1.4248
0.14083 1.4222
0.14167 1.4179
0.1425 1.4147
0.14333 1.4096
0.14417 1.4067
0.145 1.4015
0.14583 1.3983
0.14667 1.3933
0.1475 1.3897
0.14833 1.385
0.14917 1.3812
0.15 1.3766
0.15083 1.3723
0.15167 1.3675
0.1525 1.3628
0.15333 1.3582
0.15417 1.3532
0.155 1.3486
0.15583 1.3435
0.15667 1.3391
0.1575 1.3345
0.15833 1.3305
0.15917 1.3269
0.16 1.3237
0.16083 1.3209
0.16167 1.3195
0.1625 1.3168
0.16333 1.3161
0.16417 1.3129
0.165 1.311
0.16583 1.3069
0.16667 1.3036
0.1675 1.2992
0.16833 1.2951
0.16917 1.2904
0.17 1.2853
0.17083 1.2805
0.17167 1.2757
0.1725 1.2709
0.17333 1.2665
0.17417 1.2633
0.175 1.2588
0.17583 1.2567
0.17667 1.2524
0.1775 1.2502
0.17833 1.246
0.17917 1.2429
0.18 1.2382
0.18083 1.2339
0.18167 1.2284
0.1825 1.2244
0.18333 1.2196
0.18417 1.2159
0.185 1.2115
0.18583 1.2076
0.18667 1.2033
0.1875 1.1996
0.18833 1.1959
0.18917 1.1922
0.19 1.1889
0.19083 1.1852
0.19167 1.1819
0.1925 1.1786
0.19333 1.1756
0.19417 1.1722
0.195 1.1697
0.19583 1.166
0.19667 1.1637
0.1975 1.1602
0.19833 1.1581
0.19917 1.1547
0.2 1.1526
0.20083 1.1493
0.20167 1.1475
0.2025 1.1435
0.20333 1.1422
0.20417 1.1385
0.205 1.1373
0.20583 1.1337
0.20667 1.1317
0.2075 1.1288
0.20833 1.1268
0.20917 1.1241
0.21 1.1219
0.21083 1.1194
0.21167 1.1174
0.2125 1.1147
0.21333 1.1129
0.21417 1.1099
0.215 1.1084
0.21583 1.1055
0.21667 1.1042
0.2175 1.1014
0.21833 1.1001
0.21917 1.0973
0.22 1.0961
0.22083 1.0933
0.22167 1.0923
0.2225 1.0896
0.22333 1.088
0.22417 1.0859
0.225 1.0842
0.22583 1.0823
0.22667 1.0808
0.2275 1.0789
0.22833 1.0773
0.22917 1.0751
0.23 1.0732
0.23083 1.0708
0.23167 1.0692
0.2325 1.0666
0.23333 1.0652
0.23417 1.0622
0.235 1.0607
0.23583 1.0578
0.23667 1.0566
0.2375 1.0539
0.23833 1.0529
0.23917 1.0501
0.24 1.049
0.24083 1.0463
0.24167 1.0456
0.2425 1.0427
0.24333 1.042
0.24417 1.0389
0.245 1.0384
0.24583 1.0353
0.24667 1.035
0.2475 1.0316
0.24833 1.0312
0.24917 1.028
0.25 1.0277
0.25083 1.0243
0.25167 1.0236
0.2525 1.0205
0.25333 1.0191
0.25417 1.0164
0.255 1.0152
0.25583 1.0127
0.25667 1.0113
0.2575 1.0088
0.25833 1.0072
0.25917 1.0048
0.26 1.0035
0.26083 1.001
0.26167 0.99937
0.2625 0.99719
0.26333 0.99567
0.26417 0.99337
0.265 0.99213
0.26583 0.99002
0.26667 0.98888
0.2675 0.98694
0.26833 0.98593
0.26917 0.98399
0.27 0.98257
0.27083 0.98047
0.27167 0.97938
0.2725 0.97725
0.27333 0.976
0.27417 0.97336
0.275 0.97236
0.27583 0.96975
0.27667 0.96875
0.2775 0.96597
0.27833 0.96497
0.27917 0.96244
0.28 0.96104
0.28083 0.9584
0.28167 0.9573
0.2825 0.95447
0.28333 0.95354
0.28417 0.95063
0.285 0.94952
0.28583 0.94673
0.28667 0.94567
0.2875 0.94307
0.28833 0.94211
0.28917 0.93922
0.29 0.93865
0.29083 0.93568
0.29167 0.93514
0.2925 0.93216
0.29333 0.93159
0.29417 0.92876
0.295 0.92809
0.29583 0.92518
0.29667 0.92449
0.2975 0.92156
0.29833 0.92065
0.29917 0.91778
0.3 0.91726
0.30083 0.91399
0.30167 0.91349
0.3025 0.91055
0.30333 0.91015
0.30417 0.907
0.305 0.90669
0.30583 0.90348
0.30667 0.90344
0.3075 0.90021
0.30833 0.90021
0.30917 0.89693
0.31 0.89697
0.31083 0.89383
0.31167 0.89382
0.3125 0.8907
0.31333 0.89057
0.31417 0.88745
0.315 0.88737
0.31583 0.88415
0.31667 0.88424
0.3175 0.88108
0.31833 0.88124
0.31917 0.8779
0.32 0.8781
0.32083 0.87456
0.32167 0.87471
0.3225 0.87124
0.32333 0.87114
0.32417 0.86752
0.325 0.86781
0.32583 0.8642
0.32667 0.86452
0.3275 0.86089
0.32833 0.86128
0.32917 0.85784
0.33 0.85829
0.33083 0.85497
0.33167 0.85549
0.3325 0.85187
0.33333 0.85253
0.33417 0.84898
0.335 0.84957
0.33583 0.84572
0.33667 0.84658
0.3375 0.84292
0.33833 0.84383
0.33917 0.84021
0.34 0.84104
0.34083 0.83747
0.34167 0.83843
0.3425 0.83487
0.34333 0.83575
0.34417 0.83203
0.345 0.83309
0.34583 0.82912
0.34667 0.83007
0.3475 0.82613
0.34833 0.82684
0.34917 0.82261
0.35 0.82324
0.35083 0.81929
0.35167 0.81978
0.3525 0.81596
0.35333 0.81643
0.35417 0.8126
0.355 0.81306
0.35583 0.80947
0.35667 0.8101
0.3575 0.80652
0.35833 0.80711
0.35917 0.80356
0.36 0.80428
0.36083 0.80085
0.36167 0.80169
0.3625 0.79797
0.36333 0.79879
0.36417 0.79505
0.365 0.79582
0.36583 0.7922
0.36667 0.79294
0.3675 0.78929
0.36833 0.79003
0.36917 0.78632
0.37 0.78727
0.37083 0.78343
0.37167 0.78471
0.3725 0.78081
0.37333 0.78204
0.37417 0.77808
0.375 0.77917
0.37583 0.77516
0.37667 0.77626
0.3775 0.77207
0.37833 0.77332
0.37917 0.76934
0.38 0.77064
0.38083 0.7668
0.38167 0.76809
0.3825 0.76402
0.38333 0.76519
0.38417 0.76113
0.385 0.76214
0.38583 0.7577
0.38667 0.75866
0.3875 0.75441
0.38833 0.75521
0.38917 0.75116
0.39 0.75188
0.39083 0.74775
0.39167 0.74854
0.3925 0.74436
0.39333 0.74475
0.39417 0.74086
0.395 0.74125
0.39583 0.73765
0.39667 0.73793
0.3975 0.73445
0.39833 0.73451
0.39917 0.73129
0.4 0.73119
0.40083 0.72833
0.40167 0.72786
0.4025 0.72542
0.40333 0.7248
0.40417 0.72267
0.405 0.72168
0.40583 0.71966
0.40667 0.71866
0.4075 0.71675
0.40833 0.71564
0.40917 0.71368
0.41 0.71261
0.41083 0.71081
0.41167 0.70963
0.4125 0.70797
0.41333 0.70686
0.41417 0.70533
0.415 0.70421
0.41583 0.70273
0.41667 0.7014
0.4175 0.69992
0.41833 0.69873
0.41917 0.69733
0.42 0.69613
0.42083 0.69465
0.42167 0.69314
0.4225 0.69189
0.42333 0.69043
0.42417 0.68874
0.425 0.68738
0.42583 0.68599
0.42667 0.68459
0.4275 0.68325
0.42833 0.68205
0.42917 0.6807
0.43 0.67965
0.43083 0.67826
0.43167 0.67706
0.4325 0.67563
0.43333 0.67442
0.43417 0.67316
0.435 0.67207
0.43583 0.67074
0.43667 0.66962
0.4375 0.66847
0.43833 0.66728
0.43917 0.66618
0.44 0.665
0.44083 0.66366
0.44167 0.66237
0.4425 0.66125
0.44333 0.65957
0.44417 0.65848
0.445 0.65689
0.44583 0.65573
0.44667 0.65423
0.4475 0.65323
0.44833 0.65164
0.44917 0.65088
0.45 0.64915
0.45083 0.64844
0.45167 0.64667
0.4525 0.64608
0.45333 0.64373
0.45417 0.64367
0.455 0.64107
0.45583 0.64134
0.45667 0.63829
0.4575 0.63841
0.45833 0.63523
0.45917 0.63572
0.46 0.63243
0.46083 0.63301
0.46167 0.62957
0.4625 0.63019
0.46333 0.62674
0.46417 0.62739
0.465 0.62405
0.46583 0.62449
0.46667 0.62125
0.4675 0.62169
0.46833 0.61843
0.46917 0.61895
0.47 0.6155
0.47083 0.61617
0.47167 0.61282
0.4725 0.61355
0.47333 0.61031
0.47417 0.61111
0.475 0.60796
0.47583 0.60865
0.47667 0.60571
0.4775 0.60646
0.47833 0.60331
0.47917 0.60393
0.48 0.60091
0.48083 0.60154
0.48167 0.59862
0.4825 0.59931
0.48333 0.5964
0.48417 0.59713
0.485 0.59424
0.48583 0.59465
0.48667 0.59175
0.4875 0.59223
0.48833 0.58939
0.48917 0.58952
0.49 0.5867
0.49083 0.58686
0.49167 0.58391
0.4925 0.58418
0.49333 0.58143
0.49417 0.58177
0.495 0.57906
0.49583 0.57942
0.49667 0.57666
0.4975 0.57718
0.49833 0.57451
0.49917 0.57502
0.5 0.57238
0.50083 0.57277
0.50167 0.57024
0.5025 0.57057
0.50333 0.56808
0.50417 0.56843
0.505 0.56599
0.50583 0.56636
0.50667 0.56345
0.5075 0.56412
0.50833 0.56112
0.50917 0.5614
0.51 0.55866
0.51083 0.55898
0.51167 0.55619
0.5125 0.5566
0.51333 0.55375
0.51417 0.55412
0.515 0.55134
0.51583 0.5515
0.51667 0.54881
0.5175 0.54909
0.51833 0.54634
0.51917 0.54659
0.52 0.54362
0.52083 0.5439
0.52167 0.54094
0.5225 0.54119
0.52333 0.53822
0.52417 0.53855
0.525 0.53562
0.52583 0.53605
0.52667 0.53318
0.5275 0.5335
0.52833 0.53065
0.52917 0.53085
0.53 0.52807
0.53083 0.52843
0.53167 0.52568
0.5325 0.52615
0.53333 0.52345
0.53417 0.52376
0.535 0.52091
0.53583 0.52135
0.53667 0.51865
0.5375 0.51907
0.53833 0.51644
0.53917 0.51688
0.54 0.51435
0.54083 0.51484
0.54167 0.5124
0.5425 0.51296
0.54333 0.51058
0.54417 0.51102
0.545 0.5086
0.54583 0.5091
0.54667 0.50663
0.5475 0.50708
0.54833 0.50461
0.54917 0.50514
0.55 0.50271
0.55083 0.5032
0.55167 0.50084
0.5525 0.50135
0.55333 0.499
0.55417 0.49955
0.555 0.49709
0.55583 0.49743
0.55667 0.49505
0.5575 0.49552
0.55833 0.49307
0.55917 0.49357
0.56 0.49114
0.56083 0.49169
0.56167 0.4893
0.5625 0.48987
0.56333 0.48736
0.56417 0.48789
0.565 0.48535
0.56583 0.48582
0.56667 0.48337
0.5675 0.48388
0.56833 0.48128
0.56917 0.48173
0.57 0.47933
0.57083 0.47965
0.57167 0.47723
0.5725 0.4777
0.57333 0.47516
0.57417 0.47564
0.575 0.47301
0.57583 0.47348
0.57667 0.47095
0.5775 0.47151
0.57833 0.46887
0.57917 0.46947
0.58 0.4669
0.58083 0.46752
0.58167 0.46483
0.5825 0.46527
0.58333 0.46277
0.58417 0.46324
0.585 0.46071
0.58583 0.46121
0.58667 0.45866
0.5875 0.45904
0.58833 0.45635
0.58917 0.45677
0.59 0.45412
0.59083 0.4546
0.59167 0.45199
0.5925 0.45243
0.59333 0.44978
0.59417 0.45025
0.595 0.44764
0.59583 0.44813
0.59667 0.44539
0.5975 0.44591
0.59833 0.44327
0.59917 0.44378
0.6 0.44125
0.60083 0.44181
0.60167 0.43935
0.6025 0.43998
0.60333 0.43755
0.60417 0.43812
0.605 0.43574
0.60583 0.4364
0.60667 0.43396
0.6075 0.4347
0.60833 0.43229
0.60917 0.43296
0.61 0.43042
0.61083 0.43108
0.61167 0.42859
0.6125 0.42919
0.61333 0.42658
0.61417 0.42726
0.615 0.42453
0.61583 0.42529
0.61667 0.42261
0.6175 0.42326
0.61833 0.42063
0.61917 0.42133
0.62 0.41872
0.62083 0.41942
0.62167 0.41691
0.6225 0.41765
0.62333 0.41514
0.62417 0.41588
0.625 0.41343
0.62583 0.4142
0.62667 0.41179
0.6275 0.41259
0.62833 0.41014
0.62917 0.41097
0.63 0.40852
0.63083 0.40927
0.63167 0.40687
0.6325 0.40767
0.63333 0.40527
0.63417 0.406
0.635 0.40352
0.63583 0.40436
0.63667 0.40181
0.6375 0.40276
0.63833 0.40015
0.63917 0.40119
0.64 0.39857
0.64083 0.39964
0.64167 0.39697
0.6425 0.39815
0.64333 0.39547
0.64417 0.39672
0.645 0.39401
0.64583 0.39535
0.64667 0.39257
0.6475 0.3939
0.64833 0.39116
0.64917 0.39239
0.65 0.38959
0.65083 0.39084
0.65167 0.38808
0.6525 0.38937
0.65333 0.38661
0.65417 0.38788
0.655 0.38513
0.65583 0.38646
0.65667 0.38383
0.6575 0.3851
0.65833 0.38254
0.65917 0.38387
0.66 0.38119
0.66083 0.38251
0.66167 0.3798
0.6625 0.38094
0.66333 0.37836
0.66417 0.37953
0.665 0.37688
0.66583 0.37797
0.66667 0.37535
0.6675 0.37653
0.66833 0.37391
0.66917 0.37514
0.67 0.37253
0.67083 0.37381
0.67167 0.37115
0.6725 0.37243
0.67333 0.36972
0.67417 0.37094
0.675 0.36817
0.67583 0.36943
0.67667 0.36671
0.6775 0.36792
0.67833 0.36515
0.67917 0.3663
0.68 0.36358
0.68083 0.36476
0.68167 0.36202
0.6825 0.36326
0.68333 0.36058
0.68417 0.3616
0.685 0.35878
0.68583 0.3601
0.68667 0.35741
0.6875 0.35866
0.68833 0.35597
0.68917 0.35726
0.69 0.35446
0.69083 0.35561
0.69167 0.35286
0.6925 0.35403
0.69333 0.35118
0.69417 0.3524
0.695 0.3495
0.69583 0.35072
0.69667 0.34793
0.6975 0.34919
0.69833 0.34644
0.69917 0.34773
0.7 0.34504
0.70083 0.34608
0.70167 0.34367
0.7025 0.3443
0.70333 0.34211
0.70417 0.34253
0.705 0.34031
0.70583 0.34056
0.70667 0.3385
0.7075 0.33848
0.70833 0.33647
0.70917 0.33645
0.71 0.3346
0.71083 0.33454
0.71167 0.33259
0.7125 0.33252
0.71333 0.33061
0.71417 0.33055
0.715 0.32867
0.71583 0.32865
0.71667 0.32667
0.7175 0.32676
0.71833 0.32483
0.71917 0.32502
0.72 0.32312
0.72083 0.32339
0.72167 0.32148
0.7225 0.32182
0.72333 0.31991
0.72417 0.32034
0.725 0.31843
0.72583 0.31888
0.72667 0.31687
0.7275 0.31728
0.72833 0.31527
0.72917 0.31581
0.73 0.31378
0.73083 0.31442
0.73167 0.31239
0.7325 0.31302
0.73333 0.31105
0.73417 0.31171
0.735 0.30975
0.73583 0.31042
0.73667 0.3084
0.7375 0.30914
0.73833 0.30712
0.73917 0.30793
0.74 0.30589
0.74083 0.30676
0.74167 0.3045
0.7425 0.30531
0.74333 0.30301
0.74417 0.3038
0.745 0.30154
0.74583 0.30231
0.74667 0.29993
0.7475 0.30058
0.74833 0.29821
0.74917 0.29889
0.75 0.29627
0.75083 0.29707
0.75167 0.29439
0.7525 0.29515
0.75333 0.29241
0.75417 0.29323
0.755 0.29055
0.75583 0.2912
0.75667 0.28851
0.7575 0.28925
0.75833 0.2866
0.75917 0.28745
0.76 0.28475
0.76083 0.28558
0.76167 0.28295
0.7625 0.28374
0.76333 0.28115
0.76417 0.28198
0.765 0.27926
0.76583 0.2801
0.76667 0.27746
0.7675 0.27842
0.76833 0.27582
0.76917 0.27688
0.77 0.2743
0.77083 0.27528
0.77167 0.27262
0.7725 0.2737
0.77333 0.27106
0.77417 0.27218
0.775 0.2696
0.77583 0.27082
0.77667 0.26822
0.7775 0.26948
0.77833 0.26692
0.77917 0.26803
0.78 0.26545
0.78083 0.26651
0.78167 0.26395
0.7825 0.26518
0.78333 0.26259
0.78417 0.26392
0.785 0.26129
0.78583 0.26273
0.78667 0.26012
0.7875 0.2616
0.78833 0.25891
0.78917 0.26025
0.79 0.25743
0.79083 0.25885
0.79167 0.25612
0.7925 0.25758
0.79333 0.25488
0.79417 0.25637
0.795 0.25353
0.79583 0.25505
0.79667 0.25215
0.7975 0.2537
0.79833 0.25063
0.79917 0.25216
0.8 0.24922
0.80083 0.25066
0.80167 0.24779
0.8025 0.24917
0.80333 0.24634
0.80417 0.24766
0.805 0.24464
0.80583 0.24581
0.80667 0.2428
0.8075 0.24407
0.80833 0.241
0.80917 0.24229
0.81 0.23923
0.81083 0.24058
0.81167 0.23756
0.8125 0.23897
0.81333 0.23599
0.81417 0.23743
0.815 0.23446
0.81583 0.23597
0.81667 0.23301
0.8175 0.23455
0.81833 0.23161
0.81917 0.23317
0.82 0.23023
0.82083 0.23185
0.82167 0.2289
0.8225 0.23058
0.82333 0.22767
0.82417 0.22937
0.825 0.22647
0.82583 0.22807
0.82667 0.22509
0.8275 0.22676
0.82833 0.22381
0.82917 0.22547
0.83 0.22244
0.83083 0.22399
0.83167 0.22098
0.8325 0.22239
0.83333 0.21931
0.83417 0.22083
0.835 0.21768
0.83583 0.21917
0.83667 0.21599
0.8375 0.21738
0.83833 0.21427
0.83917 0.21572
0.84 0.21253
0.84083 0.21393
0.84167 0.21084
0.8425 0.21229
0.84333 0.2089
0.84417 0.21048
0.845 0.20702
0.84583 0.20863
0.84667 0.20524
0.8475 0.20656
0.84833 0.20302
0.84917 0.20429
0.85 0.20086
0.85083 0.20214
0.85167 0.19873
0.8525 0.20015
0.85333 0.19669
0.85417 0.19807
0.855 0.19462
0.85583 0.19601
0.85667 0.19248
0.8575 0.19404
0.85833 0.19044
0.85917 0.19185
0.86 0.18829
0.86083 0.18969
0.86167 0.18612
0.8625 0.18768
0.86333 0.18411
0.86417 0.1858
0.865 0.18226
0.86583 0.18404
0.86667 0.1805
0.8675 0.18226
0.86833 0.17885
0.86917 0.18052
0.87 0.17703
0.87083 0.17882
0.87167 0.17531
0.8725 0.177
0.87333 0.17346
0.87417 0.1752
0.875 0.17175
0.87583 0.17347
0.87667 0.17002
0.8775 0.17164
0.87833 0.16821
0.87917 0.16968
0.88 0.16632
0.88083 0.16784
0.88167 0.16423
0.8825 0.16586
0.88333 0.16233
0.88417 0.16383
0.885 0.16039
0.88583 0.16197
0.88667 0.15858
0.8875 0.16023
0.88833 0.15689
0.88917 0.15852
0.89 0.15525
0.89083 0.15694
0.89167 0.15368
0.8925 0.15537
0.89333 0.1521
0.89417 0.15388
0.895 0.15059
0.89583 0.15235
0.89667 0.14898
0.8975 0.15076
0.89833 0.1474
0.89917 0.14899
0.9 0.14576
0.90083 0.14747
0.90167 0.14402
0.9025 0.14584
0.90333 0.14244
0.90417 0.1443
0.905 0.14084
0.90583 0.14261
0.90667 0.13916
0.9075 0.14099
0.90833 0.13742
0.90917 0.13931
0.91 0.13577
0.91083 0.13757
0.91167 0.13397
0.9125 0.13579
0.91333 0.13221
0.91417 0.13412
0.915 0.13053
0.91583 0.13251
0.91667 0.12884
0.9175 0.13082
0.91833 0.12717
0.91917 0.12921
0.92 0.1256
0.92083 0.12764
0.92167 0.12404
0.9225 0.12615
0.92333 0.12258
0.92417 0.12474
0.925 0.12118
0.92583 0.12339
0.92667 0.11984
0.9275 0.12209
0.92833 0.11857
0.92917 0.12068
0.93 0.11707
0.93083 0.11934
0.93167 0.11576
0.9325 0.11805
0.93333 0.11435
0.93417 0.11648
0.935 0.11284
0.93583 0.11491
0.93667 0.11129
0.9375 0.11347
0.93833 0.1098
0.93917 0.11202
0.94 0.10823
0.94083 0.1105
0.94167 0.10649
0.9425 0.10859
0.94333 0.10474
0.94417 0.10686
0.945 0.10304
0.94583 0.10514
0.94667 0.10122
0.9475 0.10332
0.94833 0.099295
0.94917 0.10135
0.95 0.097427
0.95083 0.099489
0.95167 0.095525
0.9525 0.097681
0.95333 0.093765
0.95417 0.095974
0.955 0.091806
0.95583 0.093946
0.95667 0.090025
0.9575 0.092132
0.95833 0.088183
0.95917 0.090293
0.96 0.086349
0.96083 0.088341
0.96167 0.084442
0.9625 0.08654
0.96333 0.082613
0.96417 0.084759
0.965 0.080772
0.96583 0.082968
0.96667 0.078929
0.9675 0.081003
0.96833 0.076971
0.96917 0.079113
0.97 0.075142
0.97083 0.077338
0.97167 0.073367
0.9725 0.075498
0.97333 0.071512
0.97417 0.073688
0.975 0.0697
0.97583 0.071987
0.97667 0.068006
0.9775 0.07039
0.97833 0.066439
0.97917 0.068854
0.98 0.064935
0.98083 0.067386
0.98167 0.063416
0.9825 0.06583
0.98333 0.061836
0.98417 0.064316
0.985 0.060344
0.98583 0.062831
0.98667 0.058901
0.9875 0.061416
0.98833 0.057512
0.98917 0.060072
0.99 0.056064
0.99083 0.058653
0.99167 0.054542
0.9925 0.057148
0.99333 0.053102
0.99417 0.0557
0.995 0.051413
0.99583 0.053934
0.99667 0.049785
0.9975 0.05224
0.99833 0.048128
0.99917 0.050459
1 0.046475


==> data/tomography/res1_plain.dat <==
0.00083333 2.301
0.0016667 2.2509
0.0025 1.9716
0.0033333 2.1184
0.0041667 1.8115
0.005 1.9742
0.0058333 1.6653
0.0066667 1.6573
0.0075 1.6074
0.0083333 1.7156
0.0091667 1.6453
0.01 1.7555
0.010833 1.6433
0.011667 1.7882
0.0125 1.6184
0.013333 1.7903
0.014167 1.5768
0.015 1.6931
0.015833 1.5355
0.016667 1.6912
0.0175 1.5382
0.018333 1.6963
0.019167 1.539
0.02 1.6942
0.020833 1.5367
0.021667 1.6909
0.0225 1.5353
0.023333 1.6906
0.024167 1.5354
0.025 1.6911
0.025833 1.5355
0.026667 1.691
0.0275 1.5353
0.028333 1.6907
0.029167 1.5351
0.03 1.6906
0.030833 1.535
0.031667 1.6906
0.0325 1.535
0.033333 1.6905
0.034167 1.535
0.035 1.6905
0.035833 1.5349
0.036667 1.6905
0.0375 1.5349
0.038333 1.6905
0.039167 1.5349
0.04 1.6904
0.040833 1.5348
0.041667 1.6904
0.0425 1.5348
0.043333 1.6904
0.044167 1.5348
0.045 1.6904
0.045833 1.5348
0.046667 1.6904
0.0475 1.5347
0.048333 1.6904
0.049167 1.5347
0.05 1.6904
0.050833 1.5347
0.051667 1.6904
0.0525 1.5347
0.053333 1.6904
0.054167 1.5347
0.055 1.6904
0.055833 1.5347
0.056667 1.6904
0.0575 1.5347
0.058333 1.6904
0.059167 1.5347
0.06 1.6904
0.060833 1.5346
0.061667 1.6904
0.0625 1.5346
0.063333 1.6904
0.064167 1.5346
0.065 1.6904
0.065833 1.5346
0.066667 1.6904
0.0675 1.5346
0.068333 1.6904
0.069167 1.5346
0.07 1.6904
0.070833 1.5346
0.071667 1.6904
0.0725 1.5346
0.073333 1.6904
0.074167 1.5346
0.075 1.6904
0.075833 1.5346
0.076667 1.6904
0.0775 1.5346
0.078333 1.6904
0.079167 1.5346
0.08 1.6904
0.080833 1.5346
0.081667 1.6904
0.0825 1.5346
0.083333 1.6904
0.084167 1.5346
0.085 1.6904
0.085833 1.5346
0.086667 1.6904
0.0875 1.5346
0.088333 1.6904
0.089167 1.5346
0.09 1.6904
0.090833 1.5346
0.091667 1.6904
0.0925 1.5346
0.093333 1.6904
0.094167 1.5346
0.095 1.6904
0.095833 1.5346
0.096667 1.6904
0.0975 1.5346
0.098333 1.6904
0.099167 1.5346
0.1 1.6904
0.10083 1.5346
0.10167 1.6904
0.1025 1.5346
0.10333 1.6904
0.10417 1.5346
0.105 1.6904
0.10583 1.5346
0.10667 1.6904
0.1075 1.5346
0.10833 1.6904
0.10917 1.5346
0.11 1.6904
0.11083 1.5346
0.11167 1.6904
0.1125 1.5346
0.11333 1.6904
0.11417 1.5346
0.115 1.6904
0.11583 1.5346
0.11667 1.6904
0.1175 1.5346
0.11833 1.6904
0.11917 1.5346
0.12 1.6904
0.12083 1.5346
0.12167 1.6904
0.1225 1.5346
0.12333 1.6904
0.12417 1.5345
0.125 1.6904
0.12583 1.5345
0.12667 1.6904
0.1275 1.5345
0.12833 1.6904
0.12917 1.5345
0.13 1.6904
0.13083 1.5345
0.13167 1.6904
0.1325 1.5345
0.13333 1.6904
0.13417 1.5345
0.135 1.6904
0.13583 1.5345
0.13667 1.6904
0.1375 1.5345
0.13833 1.6904
0.13917 1.5345
0.14 1.6904
0.14083 1.5345
0.14167 1.6904
0.1425 1.5345
0.14333 1.6904
0.14417 1.5344
0.145 1.6903
0.14583 1.5343
0.14667 1.6901
0.1475 1.534
0.14833 1.6898
0.14917 1.5337
0.15 1.6893
0.15083 1.5331
0.15167 1.6887
0.1525 1.5326
0.15333 1.688
0.15417 1.5321
0.155 1.6872
0.15583 1.5314
0.15667 1.6863
0.1575 1.5307
0.15833 1.6856
0.15917 1.53
0.16 1.6846
0.16083 1.5292
0.16167 1.6834
0.1625 1.5283
0.16333 1.6822
0.16417 1.5272
0.165 1.6809
0.16583 1.5261
0.16667 1.6794
0.1675 1.5246
0.16833 1.6775
0.16917 1.5228
0.17 1.6753
0.17083 1.5209
0.17167 1.6728
0.1725 1.519
0.17333 1.6706
0.17417 1.5174
0.175 1.6683
0.17583 1.5155
0.17667 1.6658
0.1775 1.5135
0.17833 1.6632
0.17917 1.5114
0.18 1.6607
0.18083 1.5096
0.18167 1.658
0.1825 1.5076
0.18333 1.6555
0.18417 1.5058
0.185 1.6531
0.18583 1.504
0.18667 1.6508
0.1875 1.502
0.18833 1.6484
0.18917 1.5003
0.19 1.6461
0.19083 1.4984
0.19167 1.6436
0.1925 1.4963
0.19333 1.6407
0.19417 1.4937
0.195 1.6374
0.19583 1.491
0.19667 1.6344
0.1975 1.4886
0.19833 1.6317
0.19917 1.4864
0.2 1.6292
0.20083 1.4842
0.20167 1.6265
0.2025 1.4818
0.20333 1.6234
0.20417 1.4792
0.205 1.6204
0.20583 1.4767
0.20667 1.6177
0.2075 1.4745
0.20833 1.6151
0.20917 1.4723
0.21 1.6125
0.21083 1.4697
0.21167 1.6096
0.2125 1.4668
0.21333 1.6065
0.21417 1.4639
0.215 1.6035
0.21583 1.461
0.21667 1.6004
0.2175 1.4582
0.21833 1.5972
0.21917 1.4551
0.22 1.5937
0.22083 1.4518
0.22167 1.5898
0.2225 1.4482
0.22333 1.5857
0.22417 1.4446
0.225 1.5818
0.22583 1.4413
0.22667 1.5781
0.2275 1.4377
0.22833 1.5741
0.22917 1.4341
0.23 1.5701
0.23083 1.4306
0.23167 1.5659
0.2325 1.4266
0.23333 1.5615
0.23417 1.4228
0.235 1.5571
0.23583 1.4191
0.23667 1.5527
0.2375 1.4151
0.23833 1.548
0.23917 1.4114
0.24 1.5437
0.24083 1.4081
0.24167 1.5397
0.2425 1.4048
0.24333 1.5354
0.24417 1.4013
0.245 1.5308
0.24583 1.3975
0.24667 1.5259
0.2475 1.3934
0.24833 1.5208
0.24917 1.3897
0.25 1.516
0.25083 1.3859
0.25167 1.5111
0.2525 1.3822
0.25333 1.5061
0.25417 1.3783
0.255 1.5011
0.25583 1.3744
0.25667 1.496
0.2575 1.3702
0.25833 1.4907
0.25917 1.3663
0.26 1.4855
0.26083 1.3625
0.26167 1.4803
0.2625 1.3582
0.26333 1.4746
0.26417 1.3536
0.265 1.4687
0.26583 1.3491
0.26667 1.4629
0.2675 1.345
0.26833 1.4575
0.26917 1.3409
0.27 1.452
0.27083 1.337
0.27167 1.4467
0.2725 1.333
0.27333 1.4414
0.27417 1.3292
0.275 1.4362
0.27583 1.3253
0.27667 1.4309
0.2775 1.3213
0.27833 1.4256
0.27917 1.3176
0.28 1.4204
0.28083 1.3139
0.28167 1.4151
0.2825 1.3098
0.28333 1.4094
0.28417 1.3059
0.285 1.4039
0.28583 1.3019
0.28667 1.3985
0.2875 1.2984
0.28833 1.3933
0.28917 1.2951
0.29 1.3883
0.29083 1.2917
0.29167 1.3833
0.2925 1.2885
0.29333 1.3785
0.29417 1.2852
0.295 1.3737
0.29583 1.2822
0.29667 1.3691
0.2975 1.2793
0.29833 1.3644
0.29917 1.2766
0.3 1.3599
0.30083 1.2739
0.30167 1.3557
0.3025 1.2711
0.30333 1.3514
0.30417 1.2684
0.305 1.3471
0.30583 1.2659
0.30667 1.343
0.3075 1.2634
0.30833 1.339
0.30917 1.261
0.31 1.3353
0.31083 1.2587
0.31167 1.3314
0.3125 1.2565
0.31333 1.3277
0.31417 1.2542
0.315 1.3239
0.31583 1.2521
0.31667 1.3202
0.3175 1.25
0.31833 1.3164
0.31917 1.2481
0.32 1.3129
0.32083 1.2463
0.32167 1.3096
0.3225 1.2447
0.32333 1.3065
0.32417 1.2432
0.325 1.3033
0.32583 1.2418
0.32667 1.3004
0.3275 1.2405
0.32833 1.2974
0.32917 1.2392
0.33 1.2946
0.33083 1.238
0.33167 1.2919
0.3325 1.237
0.33333 1.2892
0.33417 1.236
0.335 1.2868
0.33583 1.2352
0.33667 1.2844
0.3375 1.2345
0.33833 1.2821
0.33917 1.2338
0.34 1.2797
0.34083 1.2329
0.34167 1.2773
0.3425 1.2319
0.34333 1.2747
0.34417 1.2308
0.345 1.2722
0.34583 1.2297
0.34667 1.2696
0.3475 1.2282
0.34833 1.2667
0.34917 1.2266
0.35 1.2636
0.35083 1.2249
0.35167 1.2606
0.3525 1.2235
0.35333 1.2577
0.35417 1.2222
0.355 1.2546
0.35583 1.2209
0.35667 1.2516
0.3575 1.2196
0.35833 1.2485
0.35917 1.2183
0.36 1.2454
0.36083 1.217
0.36167 1.2422
0.3625 1.2156
0.36333 1.239
0.36417 1.2142
0.365 1.2357
0.36583 1.2128
0.36667 1.2321
0.3675 1.2111
0.36833 1.2285
0.36917 1.2095
0.37 1.2248
0.37083 1.2077
0.37167 1.2208
0.3725 1.2058
0.37333 1.2165
0.37417 1.2037
0.375 1.2122
0.37583 1.2016
0.37667 1.208
0.3775 1.1995
0.37833 1.2038
0.37917 1.1972
0.38 1.1995
0.38083 1.1948
0.38167 1.1952
0.3825 1.1924
0.38333 1.1909
0.38417 1.1898
0.385 1.1865
0.38583 1.1871
0.38667 1.1823
0.3875 1.1844
0.38833 1.1784
0.38917 1.1818
0.39 1.1745
0.39083 1.1789
0.39167 1.1705
0.3925 1.1761
0.39333 1.1668
0.39417 1.1731
0.395 1.163
0.39583 1.1699
0.39667 1.1593
0.3975 1.1666
0.39833 1.1554
0.39917 1.1631
0.4 1.1516
0.40083 1.1596
0.40167 1.1477
0.4025 1.1559
0.40333 1.144
0.40417 1.1522
0.405 1.1405
0.40583 1.1484
0.40667 1.137
0.4075 1.1447
0.40833 1.1333
0.40917 1.141
0.41 1.1297
0.41083 1.1371
0.41167 1.1262
0.4125 1.1332
0.41333 1.1225
0.41417 1.129
0.415 1.1187
0.41583 1.1247
0.41667 1.1146
0.4175 1.1201
0.41833 1.1104
0.41917 1.1156
0.42 1.106
0.42083 1.111
0.42167 1.1019
0.4225 1.1065
0.42333 1.0978
0.42417 1.1021
0.425 1.0937
0.42583 1.0977
0.42667 1.0898
0.4275 1.0935
0.42833 1.0859
0.42917 1.0893
0.43 1.0821
0.43083 1.0852
0.43167 1.0785
0.4325 1.0813
0.43333 1.0747
0.43417 1.0774
0.435 1.071
0.43583 1.0736
0.43667 1.0674
0.4375 1.0699
0.43833 1.0639
0.43917 1.0662
0.44 1.0603
0.44083 1.0625
0.44167 1.0567
0.4425 1.0586
0.44333 1.0529
0.44417 1.0545
0.445 1.0489
0.44583 1.0502
0.44667 1.0442
0.4475 1.0454
0.44833 1.0396
0.44917 1.0405
0.45 1.0349
0.45083 1.0357
0.45167 1.0303
0.4525 1.031
0.45333 1.0258
0.45417 1.0263
0.455 1.0213
0.45583 1.0217
0.45667 1.0168
0.4575 1.0172
0.45833 1.0123
0.45917 1.0126
0.46 1.0079
0.46083 1.0082
0.46167 1.0037
0.4625 1.004
0.46333 0.99958
0.46417 0.99979
0.465 0.99555
0.46583 0.99571
0.46667 0.99151
0.4675 0.99149
0.46833 0.98741
0.46917 0.98731
0.47 0.98321
0.47083 0.98302
0.47167 0.97896
0.4725 0.97873
0.47333 0.97474
0.47417 0.97439
0.475 0.97047
0.47583 0.97003
0.47667 0.96617
0.4775 0.96573
0.47833 0.96185
0.47917 0.96146
0.48 0.95782
0.48083 0.95731
0.48167 0.95381
0.4825 0.95331
0.48333 0.94975
0.48417 0.94918
0.485 0.94556
0.48583 0.94494
0.48667 0.94122
0.4875 0.94009
0.48833 0.93635
0.48917 0.93518
0.49 0.93132
0.49083 0.93004
0.49167 0.92628
0.4925 0.92491
0.49333 0.92091
0.49417 0.91944
0.495 0.91551
0.49583 0.9139
0.49667 0.91005
0.4975 0.90817
0.49833 0.90424
0.49917 0.90238
0.5 0.89854
0.50083 0.89656
0.50167 0.89287
0.5025 0.89086
0.50333 0.88713
0.50417 0.88502
0.505 0.88123
0.50583 0.87913
0.50667 0.87554
0.5075 0.87347
0.50833 0.8699
0.50917 0.86785
0.51 0.86443
0.51083 0.86245
0.51167 0.85901
0.5125 0.8571
0.51333 0.85361
0.51417 0.85163
0.515 0.84811
0.51583 0.84604
0.51667 0.84264
0.5175 0.84035
0.51833 0.83696
0.51917 0.83461
0.52 0.83081
0.52083 0.82823
0.52167 0.82448
0.5225 0.82193
0.52333 0.81833
0.52417 0.8158
0.525 0.81228
0.52583 0.80966
0.52667 0.8063
0.5275 0.80373
0.52833 0.80036
0.52917 0.79778
0.53 0.79435
0.53083 0.79162
0.53167 0.78825
0.5325 0.78536
0.53333 0.7819
0.53417 0.77908
0.535 0.77557
0.53583 0.7724
0.53667 0.7687
0.5375 0.76547
0.53833 0.76169
0.53917 0.75861
0.54 0.7548
0.54083 0.75172
0.54167 0.74791
0.5425 0.74505
0.54333 0.74107
0.54417 0.73831
0.545 0.7341
0.54583 0.73138
0.54667 0.72722
0.5475 0.72443
0.54833 0.72036
0.54917 0.71763
0.55 0.71354
0.55083 0.71082
0.55167 0.70685
0.5525 0.70391
0.55333 0.69982
0.55417 0.69691
0.555 0.69307
0.55583 0.69008
0.55667 0.68616
0.5575 0.68315
0.55833 0.67925
0.55917 0.67636
0.56 0.67262
0.56083 0.66969
0.56167 0.66604
0.5625 0.66295
0.56333 0.659
0.56417 0.65567
0.565 0.65187
0.56583 0.6486
0.56667 0.64495
0.5675 0.64161
0.56833 0.63788
0.56917 0.63472
0.57 0.63103
0.57083 0.62783
0.57167 0.62436
0.5725 0.62135
0.57333 0.61792
0.57417 0.61543
0.575 0.61251
0.57583 0.61032
0.57667 0.60804
0.5775 0.60616
0.57833 0.60422
0.57917 0.60294
0.58 0.60164
0.58083 0.60075
0.58167 0.59995
0.5825 0.59925
0.58333 0.59855
0.58417 0.59791
0.585 0.59713
0.58583 0.59626
0.58667 0.59556
0.5875 0.59425
0.58833 0.59326
0.58917 0.59205
0.59 0.59076
0.59083 0.58906
0.59167 0.58752
0.5925 0.58593
0.59333 0.58408
0.59417 0.58263
0.595 0.58088
0.59583 0.57943
0.59667 0.5775
0.5975 0.5762
0.59833 0.5743
0.59917 0.57296
0.6 0.57072
0.60083 0.56973
0.60167 0.56771
0.6025 0.56675
0.60333 0.56506
0.60417 0.56389
0.605 0.56196
0.60583 0.5608
0.60667 0.55851
0.6075 0.55757
0.60833 0.5552
0.60917 0.55444
0.61 0.55209
0.61083 0.55076
0.61167 0.54895
0.6125 0.54693
0.61333 0.54555
0.61417 0.54362
0.615 0.54167
0.61583 0.54041
0.61667 0.53809
0.6175 0.53715
0.61833 0.53464
0.61917 0.53402
0.62 0.53114
0.62083 0.53087
0.62167 0.5278
0.6225 0.52777
0.62333 0.52484
0.62417 0.52476
0.625 0.52136
0.62583 0.52197
0.62667 0.5183
0.6275 0.51928
0.62833 0.51545
0.62917 0.51664
0.63 0.51268
0.63083 0.5141
0.63167 0.51003
0.6325 0.51165
0.63333 0.50744
0.63417 0.50914
0.635 0.5047
0.63583 0.50603
0.63667 0.50171
0.6375 0.50296
0.63833 0.49871
0.63917 0.49999
0.64 0.49586
0.64083 0.4972
0.64167 0.49307
0.6425 0.49445
0.64333 0.4903
0.64417 0.4918
0.645 0.48771
0.64583 0.48871
0.64667 0.48483
0.6475 0.48564
0.64833 0.4818
0.64917 0.48274
0.65 0.47903
0.65083 0.47949
0.65167 0.47597
0.6525 0.47695
0.65333 0.47314
0.65417 0.47438
0.655 0.47049
0.65583 0.47182
0.65667 0.46757
0.6575 0.46883
0.65833 0.46466
0.65917 0.4662
0.66 0.46206
0.66083 0.46378
0.66167 0.45948
0.6625 0.46118
0.66333 0.4569
0.66417 0.45854
0.665 0.45417
0.66583 0.45591
0.66667 0.45135
0.6675 0.45276
0.66833 0.44826
0.66917 0.44977
0.67 0.44513
0.67083 0.44661
0.67167 0.44245
0.6725 0.44355
0.67333 0.43998
0.67417 0.44063
0.675 0.43748
0.67583 0.43767
0.67667 0.43499
0.6775 0.43472
0.67833 0.43242
0.67917 0.43224
0.68 0.43001
0.68083 0.43
0.68167 0.42743
0.6825 0.42712
0.68333 0.42497
0.68417 0.42451
0.685 0.42236
0.68583 0.42208
0.68667 0.41976
0.6875 0.41963
0.68833 0.4172
0.68917 0.41711
0.69 0.41467
0.69083 0.41454
0.69167 0.4118
0.6925 0.41191
0.69333 0.40916
0.69417 0.40944
0.695 0.40672
0.69583 0.40688
0.69667 0.40396
0.6975 0.40401
0.69833 0.40103
0.69917 0.40121
0.7 0.39824
0.70083 0.39831
0.70167 0.3953
0.7025 0.39544
0.70333 0.39226
0.70417 0.39244
0.705 0.38934
0.70583 0.38921
0.70667 0.38634
0.7075 0.38627
0.70833 0.38339
0.70917 0.3832
0.71 0.38048
0.71083 0.38029
0.71167 0.37749
0.7125 0.37767
0.71333 0.37484
0.71417 0.37525
0.715 0.3724
0.71583 0.373
0.71667 0.37008
0.7175 0.37062
0.71833 0.36761
0.71917 0.36819
0.72 0.36518
0.72083 0.36582
0.72167 0.36282
0.7225 0.3636
0.72333 0.36063
0.72417 0.36143
0.725 0.35832
0.72583 0.35913
0.72667 0.35607
0.7275 0.35689
0.72833 0.35388
0.72917 0.3546
0.73 0.35124
0.73083 0.35203
0.73167 0.34864
0.7325 0.34966
0.73333 0.34636
0.73417 0.34737
0.735 0.34382
0.73583 0.34488
0.73667 0.34133
0.7375 0.3427
0.73833 0.3391
0.73917 0.34025
0.74 0.33641
0.74083 0.3375
0.74167 0.3339
0.7425 0.33509
0.74333 0.33158
0.74417 0.33282
0.745 0.32942
0.74583 0.3307
0.74667 0.32739
0.7475 0.32867
0.74833 0.32542
0.74917 0.32672
0.75 0.32354
0.75083 0.32483
0.75167 0.32147
0.7525 0.32256
0.75333 0.31891
0.75417 0.32011
0.755 0.31662
0.75583 0.31786
0.75667 0.31424
0.7575 0.31544
0.75833 0.31219
0.75917 0.31349
0.76 0.30997
0.76083 0.31139
0.76167 0.30803
0.7625 0.30937
0.76333 0.30594
0.76417 0.30738
0.765 0.30398
0.76583 0.30537
0.76667 0.30199
0.7675 0.30316
0.76833 0.29941
0.76917 0.30071
0.77 0.29723
0.77083 0.29851
0.77167 0.29488
0.7725 0.29618
0.77333 0.29253
0.77417 0.2936
0.775 0.28998
0.77583 0.29117
0.77667 0.28754
0.7775 0.28862
0.77833 0.28493
0.77917 0.2862
0.78 0.28259
0.78083 0.28373
0.78167 0.28024
0.7825 0.28141
0.78333 0.27787
0.78417 0.27898
0.785 0.27558
0.78583 0.27689
0.78667 0.27344
0.7875 0.2747
0.78833 0.27127
0.78917 0.27263
0.79 0.26917
0.79083 0.27046
0.79167 0.26698
0.7925 0.26828
0.79333 0.26473
0.79417 0.26611
0.795 0.2627
0.79583 0.26414
0.79667 0.26072
0.7975 0.26223
0.79833 0.25875
0.79917 0.26025
0.8 0.2567
0.80083 0.2582
0.80167 0.25442
0.8025 0.25588
0.80333 0.2523
0.80417 0.25363
0.805 0.25001
0.80583 0.25144
0.80667 0.24779
0.8075 0.24925
0.80833 0.24573
0.80917 0.24712
0.81 0.24367
0.81083 0.24511
0.81167 0.24161
0.8125 0.24317
0.81333 0.2396
0.81417 0.24115
0.815 0.23736
0.81583 0.23907
0.81667 0.23546
0.8175 0.23716
0.81833 0.23356
0.81917 0.23515
0.82 0.23153
0.82083 0.23329
0.82167 0.22968
0.8225 0.23117
0.82333 0.22785
0.82417 0.22938
0.825 0.22601
0.82583 0.22769
0.82667 0.22426
0.8275 0.22602
0.82833 0.2226
0.82917 0.22435
0.83 0.22068
0.83083 0.22259
0.83167 0.21889
0.8325 0.22082
0.83333 0.21725
0.83417 0.2191
0.835 0.21553
0.83583 0.21732
0.83667 0.21378
0.8375 0.21565
0.83833 0.21219
0.83917 0.21398
0.84 0.21051
0.84083 0.2124
0.84167 0.20887
0.8425 0.21069
0.84333 0.20708
0.84417 0.20899
0.845 0.20546
0.84583 0.20744
0.84667 0.20396
0.8475 0.20576
0.84833 0.20239
0.84917 0.20417
0.85 0.2007
0.85083 0.2024
0.85167 0.19893
0.8525 0.20068
0.85333 0.19707
0.85417 0.19886
0.855 0.1953
0.85583 0.19697
0.85667 0.19325
0.8575 0.19501
0.85833 0.19111
0.85917 0.19284
0.86 0.18923
0.86083 0.19095
0.86167 0.18721
0.8625 0.18858
0.86333 0.18509
0.86417 0.18667
0.865 0.18275
0.86583 0.18466
0.86667 0.18007
0.8675 0.18268
0.86833 0.17739
0.86917 0.18049
0.87 0.17524
0.87083 0.17842
0.87167 0.17327
0.8725 0.17643
0.87333 0.17157
0.87417 0.17439
0.875 0.16971
0.87583 0.17247
0.87667 0.1679
0.8775 0.17056
0.87833 0.16611
0.87917 0.16858
0.88 0.16423
0.88083 0.16659
0.88167 0.16231
0.8825 0.16431
0.88333 0.16004
0.88417 0.16229
0.885 0.15789
0.88583 0.16034
0.88667 0.15605
0.8875 0.1583
0.88833 0.15419
0.88917 0.15647
0.89 0.15238
0.89083 0.15466
0.89167 0.15076
0.8925 0.15305
0.89333 0.14902
0.89417 0.15124
0.895 0.14727
0.89583 0.14964
0.89667 0.14559
0.8975 0.14783
0.89833 0.14361
0.89917 0.14607
0.9 0.14173
0.90083 0.14428
0.90167 0.1402
0.9025 0.14263
0.90333 0.13856
0.90417 0.14094
0.905 0.13698
0.90583 0.13932
0.90667 0.13505
0.9075 0.13755
0.90833 0.13334
0.90917 0.13577
0.91 0.13161
0.91083 0.13391
0.91167 0.12958
0.9125 0.13198
0.91333 0.12755
0.91417 0.12974
0.915 0.12551
0.91583 0.12772
0.91667 0.1236
0.9175 0.12579
0.91833 0.12187
0.91917 0.12373
0.92 0.11985
0.92083 0.12181
0.92167 0.11779
0.9225 0.11996
0.92333 0.11599
0.92417 0.1182
0.925 0.11408
0.92583 0.11639
0.92667 0.11229
0.9275 0.11476
0.92833 0.11073
0.92917 0.11304
0.93 0.109
0.93083 0.11134
0.93167 0.10711
0.9325 0.10919
0.93333 0.10516
0.93417 0.10738
0.935 0.10314
0.93583 0.10538
0.93667 0.10123
0.9375 0.10341
0.93833 0.099273
0.93917 0.10134
0.94 0.096941
0.94083 0.099094
0.94167 0.094794
0.9425 0.096966
0.94333 0.09279
0.94417 0.094992
0.945 0.090743
0.94583 0.092808
0.94667 0.088609
0.9475 0.090842
0.94833 0.086693
0.94917 0.088962
0.95 0.084764
0.95083 0.086922
0.95167 0.082661
0.9525 0.084957
0.95333 0.080445
0.95417 0.082854
0.955 0.078448
0.95583 0.080771
0.95667 0.076614
0.9575 0.07897
0.95833 0.074644
0.95917 0.077099
0.96 0.07298
0.96083 0.07541
0.96167 0.07137
0.9625 0.073811
0.96333 0.069902
0.96417 0.072232
0.965 0.068287
0.96583 0.070666
0.96667 0.066563
0.9675 0.069016
0.96833 0.064836
0.96917 0.067239
0.97 0.063293
0.97083 0.065715
0.97167 0.061729
0.9725 0.064187
0.97333 0.06022
0.97417 0.062663
0.975 0.0586
0.97583 0.061047
0.97667 0.056971
0.9775 0.059332
0.97833 0.054903
0.97917 0.057795
0.98 0.053501
0.98083 0.056211
0.98167 0.05201
0.9825 0.054291
0.98333 0.050322
0.98417 0.052822
0.985 0.048818
0.98583 0.051201
0.98667 0.047274
0.9875 0.049772
0.98833 0.045681
0.98917 0.048223
0.99 0.044109
0.99083 0.046769
0.99167 0.042539
0.9925 0.045223
0.99333 0.041006
0.99417 0.043818
0.995 0.039578
0.99583 0.042436
0.99667 0.038077
0.9975 0.040719
0.99833 0.036346
0.99917 0.039117
1 0.034731


==> data/tomography/res1_pos.dat <==
0.00083333 2.301
0.0016667 2.1864
0.0025 2.0347
0.0033333 2.0535
0.0041667 1.9654
0.005 1.9456
0.0058333 1.9505
0.0066667 1.8515
0.0075 1.9803
0.0083333 1.7621
0.0091667 1.8986
0.01 1.6663
0.010833 1.6574
0.011667 1.8754
0.0125 1.6814
0.013333 1.8853
0.014167 1.6396
0.015 1.5983
0.015833 1.709
0.016667 1.7945
0.0175 1.6767
0.018333 1.8865
0.019167 1.643
0.02 1.6188
0.020833 1.6759
0.021667 1.8091
0.0225 1.6547
0.023333 1.848
0.024167 1.6216
0.025 1.5696
0.025833 1.5891
0.026667 1.6751
0.0275 1.5794
0.028333 1.7718
0.029167 1.5854
0.03 1.5894
0.030833 1.6359
0.031667 1.777
0.0325 1.6274
0.033333 1.78
0.034167 1.6001
0.035 1.5664
0.035833 1.6531
0.036667 1.7615
0.0375 1.6308
0.038333 1.8048
0.039167 1.6034
0.04 1.56
0.040833 1.5699
0.041667 1.5638
0.0425 1.759
0.043333 1.5757
0.044167 1.5868
0.045 1.6252
0.045833 1.7595
0.046667 1.6206
0.0475 1.7838
0.048333 1.5951
0.049167 1.5543
0.05 1.6325
0.050833 1.7521
0.051667 1.6147
0.0525 1.7581
0.053333 1.59
0.054167 1.5651
0.055 1.6435
0.055833 1.7467
0.056667 1.6285
0.0575 1.799
0.058333 1.6011
0.059167 1.5568
0.06 1.5792
0.060833 1.6686
0.061667 1.726
0.0625 1.6513
0.063333 1.843
0.064167 1.6244
0.065 1.6204
0.065833 1.638
0.066667 1.7948
0.0675 1.627
0.068333 1.7223
0.069167 1.5989
0.07 1.6811
0.070833 1.5973
0.071667 1.7519
0.0725 1.5911
0.073333 1.5733
0.074167 1.6419
0.075 1.7609
0.075833 1.6283
0.076667 1.787
0.0775 1.5997
0.078333 1.555
0.079167 1.5778
0.08 1.7139
0.080833 1.5638
0.081667 1.5757
0.0825 1.616
0.083333 1.7524
0.084167 1.6141
0.085 1.745
0.085833 1.5902
0.086667 1.5763
0.0875 1.6377
0.088333 1.7592
0.089167 1.6256
0.09 1.7726
0.090833 1.5969
0.091667 1.5552
0.0925 1.6119
0.093333 1.7683
0.094167 1.5955
0.095 1.6035
0.095833 1.6151
0.096667 1.7752
0.0975 1.6112
0.098333 1.6515
0.099167 1.6018
0.1 1.7793
0.10083 1.597
0.10167 1.5527
0.1025 1.6073
0.10333 1.7691
0.10417 1.5917
0.105 1.5818
0.10583 1.627
0.10667 1.7566
0.1075 1.6199
0.10833 1.7512
0.10917 1.5929
0.11 1.5677
0.11083 1.6431
0.11167 1.7505
0.1125 1.6276
0.11333 1.7889
0.11417 1.5994
0.115 1.5558
0.11583 1.5656
0.11667 1.6174
0.1175 1.7434
0.11833 1.6125
0.11917 1.8005
0.12 1.5923
0.12083 1.5662
0.12167 1.6495
0.1225 1.7437
0.12333 1.6336
0.12417 1.8238
0.125 1.6053
0.12583 1.5535
0.12667 1.5549
0.1275 1.5655
0.12833 1.7462
0.12917 1.5758
0.13 1.6164
0.13083 1.5925
0.13167 1.7753
0.1325 1.5917
0.13333 1.597
0.13417 1.6081
0.135 1.7726
0.13583 1.6007
0.13667 1.6389
0.1375 1.5899
0.13833 1.7696
0.13917 1.5827
0.14 1.5372
0.14083 1.608
0.14167 1.7377
0.1425 1.5873
0.14333 1.683
0.14417 1.5642
0.145 1.6423
0.14583 1.5646
0.14667 1.7114
0.1475 1.5581
0.14833 1.5432
0.14917 1.6013
0.15 1.7221
0.15083 1.5857
0.15167 1.7134
0.1525 1.5552
0.15333 1.5307
0.15417 1.5999
0.155 1.7066
0.15583 1.5798
0.15667 1.7206
0.1575 1.5485
0.15833 1.5073
0.15917 1.5714
0.16 1.6997
0.16083 1.5476
0.16167 1.606
0.1625 1.5323
0.16333 1.6756
0.16417 1.5238
0.165 1.5069
0.16583 1.5627
0.16667 1.6789
0.1675 1.5444
0.16833 1.6493
0.16917 1.515
0.17 1.5242
0.17083 1.5356
0.17167 1.6846
0.1725 1.5219
0.17333 1.5244
0.17417 1.5262
0.175 1.6785
0.17583 1.5117
0.17667 1.4955
0.1775 1.5285
0.17833 1.6592
0.17917 1.5097
0.18 1.5528
0.18083 1.4905
0.18167 1.6246
0.1825 1.4774
0.18333 1.4548
0.18417 1.5118
0.185 1.6228
0.18583 1.4885
0.18667 1.568
0.1875 1.4612
0.18833 1.5141
0.18917 1.46
0.19 1.5922
0.19083 1.4485
0.19167 1.4273
0.1925 1.4815
0.19333 1.5927
0.19417 1.4585
0.195 1.5214
0.19583 1.434
0.19667 1.5175
0.1975 1.4244
0.19833 1.492
0.19917 1.4186
0.2 1.5154
0.20083 1.4087
0.20167 1.444
0.2025 1.4128
0.20333 1.5453
0.20417 1.4
0.205 1.3777
0.20583 1.4251
0.20667 1.5325
0.2075 1.4017
0.20833 1.4459
0.20917 1.3825
0.21 1.4858
0.21083 1.3692
0.21167 1.3822
0.2125 1.3794
0.21333 1.5051
0.21417 1.3634
0.215 1.3508
0.21583 1.3767
0.21667 1.4897
0.2175 1.3565
0.21833 1.3694
0.21917 1.3518
0.22 1.4713
0.22083 1.3364
0.22167 1.3232
0.2225 1.3514
0.22333 1.4586
0.22417 1.3317
0.225 1.3444
0.22583 1.3274
0.22667 1.4397
0.2275 1.313
0.22833 1.3033
0.22917 1.3259
0.23 1.4311
0.23083 1.3081
0.23167 1.314
0.2325 1.3083
0.23333 1.4157
0.23417 1.2932
0.235 1.287
0.23583 1.3019
0.23667 1.4042
0.2375 1.2852
0.23833 1.2859
0.23917 1.2889
0.24 1.3903
0.24083 1.274
0.24167 1.2704
0.2425 1.2806
0.24333 1.3789
0.24417 1.2651
0.245 1.2631
0.24583 1.2701
0.24667 1.3661
0.2475 1.2551
0.24833 1.2526
0.24917 1.2608
0.25 1.3541
0.25083 1.2461
0.25167 1.2441
0.2525 1.2517
0.25333 1.3424
0.25417 1.2374
0.255 1.2353
0.25583 1.2429
0.25667 1.3313
0.2575 1.229
0.25833 1.2276
0.25917 1.2344
0.26 1.3205
0.26083 1.2209
0.26167 1.2203
0.2625 1.2263
0.26333 1.3099
0.26417 1.2129
0.265 1.2128
0.26583 1.2181
0.26667 1.2995
0.2675 1.2054
0.26833 1.2059
0.26917 1.2103
0.27 1.2893
0.27083 1.1977
0.27167 1.199
0.2725 1.2025
0.27333 1.2791
0.27417 1.19
0.275 1.192
0.27583 1.1945
0.27667 1.2685
0.2775 1.1823
0.27833 1.1854
0.27917 1.1863
0.28 1.2577
0.28083 1.1747
0.28167 1.1791
0.2825 1.1783
0.28333 1.2467
0.28417 1.167
0.285 1.1724
0.28583 1.1703
0.28667 1.2358
0.2875 1.1596
0.28833 1.1664
0.28917 1.1629
0.29 1.2256
0.29083 1.153
0.29167 1.1609
0.2925 1.1553
0.29333 1.2145
0.29417 1.1454
0.295 1.1546
0.29583 1.1473
0.29667 1.2032
0.2975 1.1379
0.29833 1.1483
0.29917 1.1392
0.3 1.1917
0.30083 1.1301
0.30167 1.1415
0.3025 1.1308
0.30333 1.1797
0.30417 1.1223
0.305 1.135
0.30583 1.1226
0.30667 1.1678
0.3075 1.1147
0.30833 1.1292
0.30917 1.1148
0.31 1.1567
0.31083 1.1078
0.31167 1.1239
0.3125 1.1072
0.31333 1.1453
0.31417 1.1009
0.315 1.1177
0.31583 1.0997
0.31667 1.1341
0.3175 1.0937
0.31833 1.1112
0.31917 1.0918
0.32 1.1228
0.32083 1.0862
0.32167 1.1045
0.3225 1.0841
0.32333 1.1119
0.32417 1.0794
0.325 1.098
0.32583 1.0772
0.32667 1.1022
0.3275 1.0731
0.32833 1.0916
0.32917 1.0706
0.33 1.0932
0.33083 1.0666
0.33167 1.0847
0.3325 1.0637
0.33333 1.0843
0.33417 1.06
0.335 1.0777
0.33583 1.0572
0.33667 1.0761
0.3375 1.0538
0.33833 1.0707
0.33917 1.0508
0.34 1.068
0.34083 1.0475
0.34167 1.0634
0.3425 1.0445
0.34333 1.0604
0.34417 1.0414
0.345 1.0563
0.34583 1.0384
0.34667 1.0529
0.3475 1.0354
0.34833 1.0492
0.34917 1.0324
0.35 1.046
0.35083 1.0296
0.35167 1.0425
0.3525 1.0268
0.35333 1.0393
0.35417 1.0241
0.355 1.036
0.35583 1.0213
0.35667 1.0328
0.3575 1.0185
0.35833 1.0294
0.35917 1.0158
0.36 1.0261
0.36083 1.0131
0.36167 1.0227
0.3625 1.0099
0.36333 1.0186
0.36417 1.0063
0.365 1.0143
0.36583 1.0029
0.36667 1.0103
0.3675 0.99961
0.36833 1.0065
0.36917 0.9965
0.37 1.0027
0.37083 0.99329
0.37167 0.99898
0.3725 0.99025
0.37333 0.99538
0.37417 0.98708
0.375 0.99159
0.37583 0.98381
0.37667 0.98784
0.3775 0.98057
0.37833 0.98378
0.37917 0.97719
0.38 0.97947
0.38083 0.97358
0.38167 0.97511
0.3825 0.96983
0.38333 0.97054
0.38417 0.9658
0.385 0.96588
0.38583 0.96185
0.38667 0.96123
0.3875 0.95791
0.38833 0.95667
0.38917 0.95379
0.39 0.95199
0.39083 0.9498
0.39167 0.9472
0.3925 0.94584
0.39333 0.94273
0.39417 0.94195
0.395 0.93826
0.39583 0.93819
0.39667 0.93386
0.3975 0.93461
0.39833 0.92965
0.39917 0.93083
0.4 0.92524
0.40083 0.9268
0.40167 0.92025
0.4025 0.92237
0.40333 0.91509
0.40417 0.91772
0.405 0.90997
0.40583 0.91313
0.40667 0.90483
0.4075 0.90849
0.40833 0.89958
0.40917 0.90386
0.41 0.89454
0.41083 0.89945
0.41167 0.88964
0.4125 0.89507
0.41333 0.88488
0.41417 0.89079
0.415 0.88029
0.41583 0.88655
0.41667 0.87562
0.4175 0.88223
0.41833 0.87093
0.41917 0.87792
0.42 0.86612
0.42083 0.87349
0.42167 0.86138
0.4225 0.86914
0.42333 0.85681
0.42417 0.86497
0.425 0.85242
0.42583 0.86072
0.42667 0.84783
0.4275 0.85634
0.42833 0.84292
0.42917 0.85165
0.43 0.8381
0.43083 0.84705
0.43167 0.83344
0.4325 0.84237
0.43333 0.82836
0.43417 0.83732
0.435 0.82316
0.43583 0.83205
0.43667 0.81781
0.4375 0.82659
0.43833 0.81263
0.43917 0.8211
0.44 0.80733
0.44083 0.81556
0.44167 0.8022
0.4425 0.80985
0.44333 0.79698
0.44417 0.80402
0.445 0.79198
0.44583 0.79825
0.44667 0.78724
0.4475 0.79267
0.44833 0.78279
0.44917 0.78711
0.45 0.77836
0.45083 0.78146
0.45167 0.77445
0.4525 0.77612
0.45333 0.77126
0.45417 0.77124
0.455 0.76884
0.45583 0.76665
0.45667 0.76672
0.4575 0.76278
0.45833 0.76518
0.45917 0.75985
0.46 0.76388
0.46083 0.75725
0.46167 0.76235
0.4625 0.75437
0.46333 0.7601
0.46417 0.75134
0.465 0.75725
0.46583 0.74803
0.46667 0.75378
0.4675 0.74447
0.46833 0.74987
0.46917 0.74066
0.47 0.74562
0.47083 0.73669
0.47167 0.7411
0.4725 0.7328
0.47333 0.7369
0.47417 0.72926
0.475 0.73293
0.47583 0.72602
0.47667 0.72927
0.4775 0.72306
0.47833 0.7256
0.47917 0.71973
0.48 0.72206
0.48083 0.71646
0.48167 0.71865
0.4825 0.71351
0.48333 0.71522
0.48417 0.71061
0.485 0.71197
0.48583 0.70768
0.48667 0.7082
0.4875 0.70436
0.48833 0.70413
0.48917 0.70085
0.49 0.70025
0.49083 0.69745
0.49167 0.69659
0.4925 0.69412
0.49333 0.69324
0.49417 0.69069
0.495 0.68963
0.49583 0.68733
0.49667 0.68628
0.4975 0.68417
0.49833 0.68315
0.49917 0.6812
0.5 0.68023
0.50083 0.67844
0.50167 0.67752
0.5025 0.67587
0.50333 0.67488
0.50417 0.67313
0.505 0.67205
0.50583 0.67014
0.50667 0.6688
0.5075 0.66653
0.50833 0.66542
0.50917 0.66259
0.51 0.66168
0.51083 0.65881
0.51167 0.65793
0.5125 0.65512
0.51333 0.65414
0.51417 0.65139
0.515 0.65051
0.51583 0.64784
0.51667 0.64701
0.5175 0.64434
0.51833 0.64288
0.51917 0.64057
0.52 0.63898
0.52083 0.6371
0.52167 0.63542
0.5225 0.63383
0.52333 0.63222
0.52417 0.63078
0.525 0.62901
0.52583 0.62759
0.52667 0.62592
0.5275 0.62457
0.52833 0.62287
0.52917 0.62153
0.53 0.61986
0.53083 0.61851
0.53167 0.61701
0.5325 0.61564
0.53333 0.61406
0.53417 0.6127
0.535 0.61105
0.53583 0.60957
0.53667 0.60801
0.5375 0.60668
0.53833 0.60526
0.53917 0.60392
0.54 0.60261
0.54083 0.60144
0.54167 0.60015
0.5425 0.59911
0.54333 0.59773
0.54417 0.59659
0.545 0.59529
0.54583 0.59392
0.54667 0.59259
0.5475 0.59127
0.54833 0.58995
0.54917 0.58867
0.55 0.58736
0.55083 0.58619
0.55167 0.58489
0.5525 0.58384
0.55333 0.58242
0.55417 0.58129
0.555 0.57986
0.55583 0.57883
0.55667 0.57735
0.5575 0.57624
0.55833 0.57471
0.55917 0.57368
0.56 0.57217
0.56083 0.57115
0.56167 0.56952
0.5625 0.56841
0.56333 0.56661
0.56417 0.56574
0.565 0.564
0.56583 0.56306
0.56667 0.5614
0.5675 0.56037
0.56833 0.55856
0.56917 0.55767
0.57 0.55584
0.57083 0.55492
0.57167 0.55312
0.5725 0.55217
0.57333 0.55034
0.57417 0.54959
0.575 0.54757
0.57583 0.54678
0.57667 0.54476
0.5775 0.5439
0.57833 0.54194
0.57917 0.54095
0.58 0.53891
0.58083 0.53808
0.58167 0.53607
0.5825 0.5353
0.58333 0.53335
0.58417 0.53261
0.585 0.53075
0.58583 0.53012
0.58667 0.52819
0.5875 0.5276
0.58833 0.52562
0.58917 0.52507
0.59 0.52312
0.59083 0.52264
0.59167 0.5206
0.5925 0.52026
0.59333 0.51808
0.59417 0.5179
0.595 0.51563
0.59583 0.51553
0.59667 0.5132
0.5975 0.51315
0.59833 0.51075
0.59917 0.51089
0.6 0.50845
0.60083 0.50859
0.60167 0.50587
0.6025 0.506
0.60333 0.50314
0.60417 0.50314
0.605 0.50057
0.60583 0.50047
0.60667 0.49802
0.6075 0.49786
0.60833 0.49546
0.60917 0.49524
0.61 0.49292
0.61083 0.4927
0.61167 0.49054
0.6125 0.49048
0.61333 0.48834
0.61417 0.4884
0.615 0.48609
0.61583 0.48611
0.61667 0.48382
0.6175 0.48393
0.61833 0.48165
0.61917 0.48177
0.62 0.47944
0.62083 0.47966
0.62167 0.47727
0.6225 0.47713
0.62333 0.47491
0.62417 0.4749
0.625 0.47255
0.62583 0.47258
0.62667 0.47017
0.6275 0.47017
0.62833 0.46763
0.62917 0.46783
0.63 0.46501
0.63083 0.46526
0.63167 0.46255
0.6325 0.46285
0.63333 0.46019
0.63417 0.46051
0.635 0.45793
0.63583 0.45831
0.63667 0.45567
0.6375 0.45602
0.63833 0.45336
0.63917 0.45382
0.64 0.45113
0.64083 0.45143
0.64167 0.44868
0.6425 0.44897
0.64333 0.44637
0.64417 0.4467
0.645 0.44383
0.64583 0.44408
0.64667 0.44129
0.6475 0.44139
0.64833 0.43861
0.64917 0.4389
0.65 0.43592
0.65083 0.43633
0.65167 0.43344
0.6525 0.43395
0.65333 0.43112
0.65417 0.43166
0.655 0.42885
0.65583 0.42944
0.65667 0.42668
0.6575 0.42738
0.65833 0.4246
0.65917 0.42528
0.66 0.42247
0.66083 0.4233
0.66167 0.42053
0.6625 0.42142
0.66333 0.41866
0.66417 0.41951
0.665 0.41671
0.66583 0.41765
0.66667 0.41476
0.6675 0.41577
0.66833 0.41296
0.66917 0.41391
0.67 0.41093
0.67083 0.41196
0.67167 0.40904
0.6725 0.40982
0.67333 0.40694
0.67417 0.40778
0.675 0.40491
0.67583 0.40584
0.67667 0.40301
0.6775 0.40401
0.67833 0.40122
0.67917 0.40215
0.68 0.39922
0.68083 0.40018
0.68167 0.39721
0.6825 0.39816
0.68333 0.39523
0.68417 0.39618
0.685 0.39329
0.68583 0.39432
0.68667 0.39142
0.6875 0.39244
0.68833 0.38962
0.68917 0.39064
0.69 0.38763
0.69083 0.38855
0.69167 0.38562
0.6925 0.38649
0.69333 0.38355
0.69417 0.38455
0.695 0.38154
0.69583 0.38253
0.69667 0.3795
0.6975 0.38034
0.69833 0.37719
0.69917 0.37802
0.7 0.3748
0.70083 0.37569
0.70167 0.3724
0.7025 0.37334
0.70333 0.37011
0.70417 0.37106
0.705 0.3678
0.70583 0.36885
0.70667 0.36559
0.7075 0.36659
0.70833 0.36334
0.70917 0.36427
0.71 0.36102
0.71083 0.36204
0.71167 0.35881
0.7125 0.35995
0.71333 0.35676
0.71417 0.358
0.715 0.35473
0.71583 0.35606
0.71667 0.35265
0.7175 0.35384
0.71833 0.35053
0.71917 0.35162
0.72 0.34852
0.72083 0.34957
0.72167 0.34634
0.7225 0.34742
0.72333 0.3444
0.72417 0.34544
0.725 0.3426
0.72583 0.34349
0.72667 0.34064
0.7275 0.34148
0.72833 0.33853
0.72917 0.3395
0.73 0.33656
0.73083 0.33763
0.73167 0.33466
0.7325 0.33578
0.73333 0.33283
0.73417 0.33402
0.735 0.33099
0.73583 0.33223
0.73667 0.32922
0.7375 0.33056
0.73833 0.32753
0.73917 0.32886
0.74 0.32582
0.74083 0.32705
0.74167 0.32393
0.7425 0.32524
0.74333 0.32218
0.74417 0.32337
0.745 0.32026
0.74583 0.32153
0.74667 0.31844
0.7475 0.31978
0.74833 0.31667
0.74917 0.31788
0.75 0.31468
0.75083 0.31594
0.75167 0.31274
0.7525 0.3141
0.75333 0.31086
0.75417 0.31214
0.755 0.3089
0.75583 0.31032
0.75667 0.3071
0.7575 0.3086
0.75833 0.30537
0.75917 0.30692
0.76 0.30375
0.76083 0.30529
0.76167 0.30217
0.7625 0.30376
0.76333 0.30066
0.76417 0.30232
0.765 0.29921
0.76583 0.30091
0.76667 0.29778
0.7675 0.29933
0.76833 0.29633
0.76917 0.29791
0.77 0.29493
0.77083 0.29657
0.77167 0.29352
0.7725 0.29521
0.77333 0.29208
0.77417 0.29384
0.775 0.29055
0.77583 0.29209
0.77667 0.28879
0.7775 0.29029
0.77833 0.28696
0.77917 0.28848
0.78 0.28508
0.78083 0.28663
0.78167 0.28321
0.7825 0.28482
0.78333 0.28137
0.78417 0.28287
0.785 0.27939
0.78583 0.28087
0.78667 0.27747
0.7875 0.2789
0.78833 0.27544
0.78917 0.27697
0.79 0.27346
0.79083 0.27505
0.79167 0.27148
0.7925 0.27321
0.79333 0.26965
0.79417 0.2714
0.795 0.2679
0.79583 0.26966
0.79667 0.26618
0.7975 0.26788
0.79833 0.26432
0.79917 0.26603
0.8 0.26245
0.80083 0.26431
0.80167 0.26077
0.8025 0.26258
0.80333 0.259
0.80417 0.26075
0.805 0.25718
0.80583 0.25902
0.80667 0.25546
0.8075 0.25738
0.80833 0.25382
0.80917 0.25564
0.81 0.25194
0.81083 0.25368
0.81167 0.25011
0.8125 0.25184
0.81333 0.24809
0.81417 0.24983
0.815 0.2461
0.81583 0.24794
0.81667 0.24414
0.8175 0.24587
0.81833 0.24204
0.81917 0.24381
0.82 0.23982
0.82083 0.2416
0.82167 0.23767
0.8225 0.23959
0.82333 0.23567
0.82417 0.23766
0.825 0.23373
0.82583 0.23566
0.82667 0.23174
0.8275 0.23375
0.82833 0.22967
0.82917 0.23162
0.83 0.22772
0.83083 0.22953
0.83167 0.22553
0.8325 0.22747
0.83333 0.22333
0.83417 0.22537
0.835 0.22132
0.83583 0.22337
0.83667 0.21939
0.8375 0.22148
0.83833 0.21752
0.83917 0.21943
0.84 0.21517
0.84083 0.2171
0.84167 0.21305
0.8425 0.21511
0.84333 0.21102
0.84417 0.21309
0.845 0.20907
0.84583 0.21116
0.84667 0.20718
0.8475 0.20938
0.84833 0.20527
0.84917 0.20735
0.85 0.20312
0.85083 0.20517
0.85167 0.20108
0.8525 0.20323
0.85333 0.1991
0.85417 0.20128
0.855 0.19682
0.85583 0.19903
0.85667 0.19464
0.8575 0.19691
0.85833 0.1926
0.85917 0.19492
0.86 0.19064
0.86083 0.193
0.86167 0.18875
0.8625 0.19117
0.86333 0.18695
0.86417 0.18943
0.865 0.1852
0.86583 0.18766
0.86667 0.18338
0.8675 0.18588
0.86833 0.18165
0.86917 0.18394
0.87 0.17967
0.87083 0.18212
0.87167 0.17766
0.8725 0.18013
0.87333 0.17574
0.87417 0.17815
0.875 0.17383
0.87583 0.17632
0.87667 0.17177
0.8775 0.17454
0.87833 0.16968
0.87917 0.17278
0.88 0.16771
0.88083 0.17106
0.88167 0.16579
0.8825 0.16929
0.88333 0.16394
0.88417 0.16762
0.885 0.16218
0.88583 0.16593
0.88667 0.16058
0.8875 0.16424
0.88833 0.15903
0.88917 0.16259
0.89 0.15724
0.89083 0.16065
0.89167 0.15545
0.8925 0.15858
0.89333 0.15342
0.89417 0.15664
0.895 0.15152
0.89583 0.15483
0.89667 0.14966
0.8975 0.15302
0.89833 0.14783
0.89917 0.1513
0.9 0.14618
0.90083 0.1496
0.90167 0.14438
0.9025 0.14777
0.90333 0.14254
0.90417 0.146
0.905 0.14092
0.90583 0.14437
0.90667 0.13935
0.9075 0.14253
0.90833 0.13738
0.90917 0.14067
0.91 0.13534
0.91083 0.1384
0.91167 0.13314
0.9125 0.13629
0.91333 0.13103
0.91417 0.13422
0.915 0.1289
0.91583 0.13221
0.91667 0.12688
0.9175 0.13019
0.91833 0.1247
0.91917 0.128
0.92 0.12245
0.92083 0.12586
0.92167 0.12032
0.9225 0.1236
0.92333 0.11836
0.92417 0.12171
0.925 0.11648
0.92583 0.1199
0.92667 0.11464
0.9275 0.118
0.92833 0.11278
0.92917 0.11597
0.93 0.11077
0.93083 0.11414
0.93167 0.10893
0.9325 0.11238
0.93333 0.10712
0.93417 0.11052
0.935 0.10534
0.93583 0.10881
0.93667 0.10355
0.9375 0.10693
0.93833 0.10161
0.93917 0.10513
0.94 0.099829
0.94083 0.10338
0.94167 0.098083
0.9425 0.10155
0.94333 0.096249
0.94417 0.099873
0.945 0.094621
0.94583 0.098266
0.94667 0.093063
0.9475 0.096728
0.94833 0.091524
0.94917 0.095141
0.95 0.089908
0.95083 0.093614
0.95167 0.088258
0.9525 0.09197
0.95333 0.086525
0.95417 0.09014
0.955 0.084701
0.95583 0.088327
0.95667 0.082943
0.9575 0.086563
0.95833 0.081137
0.95917 0.084747
0.96 0.079289
0.96083 0.082843
0.96167 0.077409
0.9625 0.08103
0.96333 0.07563
0.96417 0.079342
0.965 0.073953
0.96583 0.077474
0.96667 0.072226
0.9675 0.075834
0.96833 0.070358
0.96917 0.074156
0.97 0.06869
0.97083 0.072495
0.97167 0.066997
0.9725 0.070841
0.97333 0.065297
0.97417 0.06906
0.975 0.063438
0.97583 0.067383
0.97667 0.061796
0.9775 0.065409
0.97833 0.060063
0.97917 0.063355
0.98 0.058066
0.98083 0.061292
0.98167 0.056257
0.9825 0.059311
0.98333 0.05423
0.98417 0.057284
0.985 0.052379
0.98583 0.055214
0.98667 0.050447
0.9875 0.053297
0.98833 0.048727
0.98917 0.051508
0.99 0.047
0.99083 0.049823
0.99167 0.045333
0.9925 0.048217
0.99333 0.043756
0.99417 0.046773
0.995 0.04201
0.99583 0.044854
0.99667 0.040471
0.9975 0.043438
0.99833 0.038749
0.99917 0.041626
1 0.036986


==> data/tomography/res2_one.dat <==
0.00083333 0.219
0.0016667 0.565
0.0025 0.645
0.0033333 0.68
0.0041667 0.746
0.005 0.778
0.0058333 0.796
0.0066667 0.825
0.0075 0.835
0.0083333 0.852
0.0091667 0.861
0.01 0.87
0.010833 0.878
0.011667 0.884
0.0125 0.89
0.013333 0.894
0.014167 0.898
0.015 0.896
0.015833 0.888
0.016667 0.877
0.0175 0.871
0.018333 0.866
0.019167 0.863
0.02 0.86
0.020833 0.859
0.021667 0.858
0.0225 0.859
0.023333 0.859
0.024167 0.86
0.025 0.862
0.025833 0.863
0.026667 0.865
0.0275 0.867
0.028333 0.869
0.029167 0.87
0.03 0.872
0.030833 0.874
0.031667 0.875
0.0325 0.877
0.033333 0.878
0.034167 0.879
0.035 0.881
0.035833 0.882
0.036667 0.883
0.0375 0.884
0.038333 0.885
0.039167 0.885
0.04 0.886
0.040833 0.887
0.041667 0.887
0.0425 0.888
0.043333 0.889
0.044167 0.889
0.045 0.889
0.045833 0.89
0.046667 0.89
0.0475 0.891
0.048333 0.891
0.049167 0.891
0.05 0.891
0.050833 0.892
0.051667 0.892
0.0525 0.892
0.053333 0.892
0.054167 0.892
0.055 0.892
0.055833 0.893
0.056667 0.893
0.0575 0.893
0.058333 0.893
0.059167 0.893
0.06 0.893
0.060833 0.893
0.061667 0.893
0.0625 0.893
0.063333 0.893
0.064167 0.893
0.065 0.893
0.065833 0.893
0.066667 0.893
0.0675 0.893
0.068333 0.893
0.069167 0.893
0.07 0.893
0.070833 0.893
0.071667 0.893
0.0725 0.893
0.073333 0.893
0.074167 0.893
0.075 0.893
0.075833 0.893
0.076667 0.893
0.0775 0.893
0.078333 0.893
0.079167 0.893
0.08 0.893
0.080833 0.893
0.081667 0.893
0.0825 0.893
0.083333 0.893
0.084167 0.893
0.085 0.893
0.085833 0.893
0.086667 0.893
0.0875 0.893
0.088333 0.893
0.089167 0.893
0.09 0.893
0.090833 0.893
0.091667 0.893
0.0925 0.893
0.093333 0.893
0.094167 0.893
0.095 0.893
0.095833 0.893
0.096667 0.893
0.0975 0.893
0.098333 0.893
0.099167 0.893
0.1 0.893
0.10083 0.893
0.10167 0.893
0.1025 0.893
0.10333 0.892
0.10417 0.892
0.105 0.892
0.10583 0.892
0.10667 0.891
0.1075 0.891
0.10833 0.891
0.10917 0.891
0.11 0.89
0.11083 0.89
0.11167 0.89
0.1125 0.89
0.11333 0.889
0.11417 0.889
0.115 0.888
0.11583 0.888
0.11667 0.888
0.1175 0.887
0.11833 0.886
0.11917 0.886
0.12 0.884
0.12083 0.883
0.12167 0.882
0.1225 0.881
0.12333 0.88
0.12417 0.879
0.125 0.877
0.12583 0.876
0.12667 0.874
0.1275 0.873
0.12833 0.872
0.12917 0.871
0.13 0.87
0.13083 0.868
0.13167 0.867
0.1325 0.865
0.13333 0.864
0.13417 0.863
0.135 0.861
0.13583 0.861
0.13667 0.86
0.1375 0.86
0.13833 0.858
0.13917 0.857
0.14 0.856
0.14083 0.855
0.14167 0.854
0.1425 0.852
0.14333 0.851
0.14417 0.85
0.145 0.849
0.14583 0.848
0.14667 0.847
0.1475 0.846
0.14833 0.844
0.14917 0.844
0.15 0.843
0.15083 0.841
0.15167 0.839
0.1525 0.837
0.15333 0.836
0.15417 0.834
0.155 0.832
0.15583 0.83
0.15667 0.828
0.1575 0.826
0.15833 0.824
0.15917 0.823
0.16 0.82
0.16083 0.818
0.16167 0.816
0.1625 0.814
0.16333 0.812
0.16417 0.81
0.165 0.808
0.16583 0.807
0.16667 0.805
0.1675 0.804
0.16833 0.802
0.16917 0.801
0.17 0.799
0.17083 0.797
0.17167 0.795
0.1725 0.793
0.17333 0.79
0.17417 0.789
0.175 0.786
0.17583 0.785
0.17667 0.782
0.1775 0.78
0.17833 0.777
0.17917 0.774
0.18 0.771
0.18083 0.769
0.18167 0.765
0.1825 0.764
0.18333 0.762
0.18417 0.76
0.185 0.758
0.18583 0.757
0.18667 0.755
0.1875 0.754
0.18833 0.752
0.18917 0.751
0.19 0.749
0.19083 0.747
0.19167 0.745
0.1925 0.743
0.19333 0.742
0.19417 0.74
0.195 0.739
0.19583 0.737
0.19667 0.736
0.1975 0.734
0.19833 0.733
0.19917 0.731
0.2 0.73
0.20083 0.729
0.20167 0.727
0.2025 0.725
0.20333 0.724
0.20417 0.722
0.205 0.721
0.20583 0.719
0.20667 0.716
0.2075 0.714
0.20833 0.712
0.20917 0.71
0.21 0.708
0.21083 0.707
0.21167 0.705
0.2125 0.704
0.21333 0.702
0.21417 0.7
0.215 0.699
0.21583 0.698
0.21667 0.697
0.2175 0.695
0.21833 0.694
0.21917 0.693
0.22 0.691
0.22083 0.69
0.22167 0.689
0.2225 0.688
0.22333 0.686
0.22417 0.685
0.225 0.684
0.22583 0.683
0.22667 0.681
0.2275 0.681
0.22833 0.679
0.22917 0.678
0.23 0.676
0.23083 0.674
0.23167 0.673
0.2325 0.671
0.23333 0.67
0.23417 0.668
0.235 0.666
0.23583 0.665
0.23667 0.663
0.2375 0.662
0.23833 0.661
0.23917 0.659
0.24 0.658
0.24083 0.657
0.24167 0.656
0.2425 0.655
0.24333 0.653
0.24417 0.652
0.245 0.651
0.24583 0.65
0.24667 0.649
0.2475 0.647
0.24833 0.646
0.24917 0.644
0.25 0.643
0.25083 0.641
0.25167 0.64
0.2525 0.638
0.25333 0.636
0.25417 0.635
0.255 0.633
0.25583 0.632
0.25667 0.631
0.2575 0.629
0.25833 0.627
0.25917 0.626
0.26 0.624
0.26083 0.622
0.26167 0.62
0.2625 0.619
0.26333 0.617
0.26417 0.616
0.265 0.615
0.26583 0.615
0.26667 0.613
0.2675 0.613
0.26833 0.612
0.26917 0.611
0.27 0.609
0.27083 0.608
0.27167 0.607
0.2725 0.606
0.27333 0.604
0.27417 0.603
0.275 0.602
0.27583 0.601
0.27667 0.599
0.2775 0.598
0.27833 0.597
0.27917 0.596
0.28 0.594
0.28083 0.592
0.28167 0.59
0.2825 0.589
0.28333 0.587
0.28417 0.585
0.285 0.584
0.28583 0.582
0.28667 0.581
0.2875 0.579
0.28833 0.577
0.28917 0.576
0.29 0.574
0.29083 0.572
0.29167 0.571
0.2925 0.57
0.29333 0.568
0.29417 0.567
0.295 0.566
0.29583 0.565
0.29667 0.564
0.2975 0.562
0.29833 0.561
0.29917 0.559
0.3 0.558
0.30083 0.555
0.30167 0.553
0.3025 0.552
0.30333 0.55
0.30417 0.549
0.305 0.547
0.30583 0.546
0.30667 0.545
0.3075 0.544
0.30833 0.543
0.30917 0.542
0.31 0.541
0.31083 0.54
0.31167 0.539
0.3125 0.538
0.31333 0.537
0.31417 0.535
0.315 0.535
0.31583 0.533
0.31667 0.533
0.3175 0.531
0.31833 0.53
0.31917 0.529
0.32 0.528
0.32083 0.526
0.32167 0.525
0.3225 0.523
0.32333 0.522
0.32417 0.519
0.325 0.519
0.32583 0.517
0.32667 0.516
0.3275 0.515
0.32833 0.514
0.32917 0.513
0.33 0.513
0.33083 0.511
0.33167 0.511
0.3325 0.509
0.33333 0.509
0.33417 0.507
0.335 0.507
0.33583 0.504
0.33667 0.504
0.3375 0.502
0.33833 0.502
0.33917 0.5
0.34 0.5
0.34083 0.498
0.34167 0.498
0.3425 0.496
0.34333 0.496
0.34417 0.494
0.345 0.494
0.34583 0.492
0.34667 0.491
0.3475 0.489
0.34833 0.488
0.34917 0.485
0.35 0.485
0.35083 0.483
0.35167 0.482
0.3525 0.481
0.35333 0.48
0.35417 0.478
0.355 0.478
0.35583 0.476
0.35667 0.476
0.3575 0.475
0.35833 0.475
0.35917 0.473
0.36 0.473
0.36083 0.472
0.36167 0.472
0.3625 0.47
0.36333 0.47
0.36417 0.468
0.365 0.468
0.36583 0.467
0.36667 0.467
0.3675 0.465
0.36833 0.465
0.36917 0.464
0.37 0.464
0.37083 0.462
0.37167 0.462
0.3725 0.46
0.37333 0.46
0.37417 0.458
0.375 0.458
0.37583 0.456
0.37667 0.456
0.3775 0.454
0.37833 0.455
0.37917 0.453
0.38 0.454
0.38083 0.452
0.38167 0.452
0.3825 0.45
0.38333 0.45
0.38417 0.447
0.385 0.447
0.38583 0.444
0.38667 0.444
0.3875 0.441
0.38833 0.441
0.38917 0.438
0.39 0.438
0.39083 0.435
0.39167 0.435
0.3925 0.432
0.39333 0.431
0.39417 0.429
0.395 0.429
0.39583 0.427
0.39667 0.427
0.3975 0.425
0.39833 0.424
0.39917 0.423
0.4 0.422
0.40083 0.421
0.40167 0.42
0.4025 0.419
0.40333 0.419
0.40417 0.418
0.405 0.417
0.40583 0.416
0.40667 0.415
0.4075 0.414
0.40833 0.412
0.40917 0.411
0.41 0.41
0.41083 0.409
0.41167 0.408
0.4125 0.408
0.41333 0.407
0.41417 0.406
0.415 0.406
0.41583 0.405
0.41667 0.404
0.4175 0.403
0.41833 0.402
0.41917 0.402
0.42 0.401
0.42083 0.4
0.42167 0.399
0.4225 0.398
0.42333 0.396
0.42417 0.394
0.425 0.393
0.42583 0.392
0.42667 0.391
0.4275 0.39
0.42833 0.39
0.42917 0.389
0.43 0.389
0.43083 0.388
0.43167 0.387
0.4325 0.386
0.43333 0.386
0.43417 0.385
0.435 0.384
0.43583 0.383
0.43667 0.383
0.4375 0.382
0.43833 0.381
0.43917 0.38
0.44 0.38
0.44083 0.378
0.44167 0.377
0.4425 0.376
0.44333 0.374
0.44417 0.372
0.445 0.371
0.44583 0.37
0.44667 0.369
0.4475 0.367
0.44833 0.367
0.44917 0.366
0.45 0.365
0.45083 0.364
0.45167 0.363
0.4525 0.363
0.45333 0.361
0.45417 0.361
0.455 0.359
0.45583 0.359
0.45667 0.357
0.4575 0.356
0.45833 0.354
0.45917 0.354
0.46 0.352
0.46083 0.352
0.46167 0.35
0.4625 0.349
0.46333 0.348
0.46417 0.348
0.465 0.346
0.46583 0.345
0.46667 0.344
0.4675 0.343
0.46833 0.342
0.46917 0.341
0.47 0.339
0.47083 0.339
0.47167 0.338
0.4725 0.338
0.47333 0.336
0.47417 0.336
0.475 0.335
0.47583 0.335
0.47667 0.334
0.4775 0.333
0.47833 0.332
0.47917 0.331
0.48 0.33
0.48083 0.33
0.48167 0.329
0.4825 0.329
0.48333 0.327
0.48417 0.327
0.485 0.326
0.48583 0.325
0.48667 0.324
0.4875 0.323
0.48833 0.322
0.48917 0.321
0.49 0.32
0.49083 0.319
0.49167 0.317
0.4925 0.316
0.49333 0.315
0.49417 0.314
0.495 0.313
0.49583 0.313
0.49667 0.311
0.4975 0.311
0.49833 0.31
0.49917 0.31
0.5 0.309
0.50083 0.308
0.50167 0.307
0.5025 0.307
0.50333 0.306
0.50417 0.306
0.505 0.305
0.50583 0.304
0.50667 0.302
0.5075 0.301
0.50833 0.299
0.50917 0.297
0.51 0.295
0.51083 0.295
0.51167 0.293
0.5125 0.292
0.51333 0.291
0.51417 0.29
0.515 0.288
0.51583 0.287
0.51667 0.285
0.5175 0.284
0.51833 0.283
0.51917 0.282
0.52 0.28
0.52083 0.28
0.52167 0.278
0.5225 0.277
0.52333 0.276
0.52417 0.275
0.525 0.274
0.52583 0.273
0.52667 0.272
0.5275 0.271
0.52833 0.269
0.52917 0.269
0.53 0.267
0.53083 0.266
0.53167 0.265
0.5325 0.265
0.53333 0.264
0.53417 0.263
0.535 0.262
0.53583 0.261
0.53667 0.26
0.5375 0.26
0.53833 0.259
0.53917 0.259
0.54 0.258
0.54083 0.258
0.54167 0.257
0.5425 0.257
0.54333 0.256
0.54417 0.255
0.545 0.254
0.54583 0.254
0.54667 0.253
0.5475 0.252
0.54833 0.251
0.54917 0.25
0.55 0.249
0.55083 0.249
0.55167 0.248
0.5525 0.247
0.55333 0.247
0.55417 0.246
0.555 0.245
0.55583 0.244
0.55667 0.243
0.5575 0.243
0.55833 0.242
0.55917 0.241
0.56 0.24
0.56083 0.24
0.56167 0.239
0.5625 0.239
0.56333 0.238
0.56417 0.237
0.565 0.235
0.56583 0.235
0.56667 0.234
0.5675 0.233
0.56833 0.232
0.56917 0.231
0.57 0.23
0.57083 0.229
0.57167 0.228
0.5725 0.227
0.57333 0.226
0.57417 0.226
0.575 0.224
0.57583 0.224
0.57667 0.222
0.5775 0.222
0.57833 0.22
0.57917 0.22
0.58 0.219
0.58083 0.219
0.58167 0.217
0.5825 0.216
0.58333 0.215
0.58417 0.215
0.585 0.213
0.58583 0.213
0.58667 0.212
0.5875 0.211
0.58833 0.21
0.58917 0.21
0.59 0.209
0.59083 0.208
0.59167 0.207
0.5925 0.207
0.59333 0.206
0.59417 0.205
0.595 0.204
0.59583 0.204
0.59667 0.203
0.5975 0.202
0.59833 0.201
0.59917 0.201
0.6 0.2
0.60083 0.2
0.60167 0.199
0.6025 0.199
0.60333 0.198
0.60417 0.198
0.605 0.197
0.60583 0.197
0.60667 0.196
0.6075 0.196
0.60833 0.195
0.60917 0.195
0.61 0.193
0.61083 0.193
0.61167 0.192
0.6125 0.192
0.61333 0.191
0.61417 0.19
0.615 0.189
0.61583 0.188
0.61667 0.187
0.6175 0.187
0.61833 0.185
0.61917 0.185
0.62 0.184
0.62083 0.184
0.62167 0.183
0.6225 0.183
0.62333 0.182
0.62417 0.182
0.625 0.181
0.62583 0.181
0.62667 0.18
0.6275 0.18
0.62833 0.179
0.62917 0.179
0.63 0.178
0.63083 0.178
0.63167 0.177
0.6325 0.177
0.63333 0.176
0.63417 0.175
0.635 0.174
0.63583 0.174
0.63667 0.173
0.6375 0.174
0.63833 0.173
0.63917 0.173
0.64 0.172
0.64083 0.172
0.64167 0.171
0.6425 0.171
0.64333 0.17
0.64417 0.17
0.645 0.169
0.64583 0.169
0.64667 0.168
0.6475 0.168
0.64833 0.167
0.64917 0.167
0.65 0.166
0.65083 0.166
0.65167 0.165
0.6525 0.165
0.65333 0.164
0.65417 0.165
0.655 0.163
0.65583 0.164
0.65667 0.162
0.6575 0.163
0.65833 0.161
0.65917 0.162
0.66 0.16
0.66083 0.16
0.66167 0.159
0.6625 0.159
0.66333 0.158
0.66417 0.158
0.665 0.156
0.66583 0.156
0.66667 0.155
0.6675 0.155
0.66833 0.154
0.66917 0.154
0.67 0.153
0.67083 0.153
0.67167 0.152
0.6725 0.152
0.67333 0.151
0.67417 0.151
0.675 0.15
0.67583 0.15
0.67667 0.149
0.6775 0.149
0.67833 0.148
0.67917 0.148
0.68 0.147
0.68083 0.147
0.68167 0.146
0.6825 0.147
0.68333 0.145
0.68417 0.145
0.685 0.143
0.68583 0.143
0.68667 0.142
0.6875 0.142
0.68833 0.141
0.68917 0.141
0.69 0.139
0.69083 0.139
0.69167 0.138
0.6925 0.138
0.69333 0.136
0.69417 0.136
0.695 0.135
0.69583 0.135
0.69667 0.134
0.6975 0.134
0.69833 0.133
0.69917 0.133
0.7 0.132
0.70083 0.132
0.70167 0.131
0.7025 0.131
0.70333 0.13
0.70417 0.13
0.705 0.129
0.70583 0.129
0.70667 0.128
0.7075 0.127
0.70833 0.127
0.70917 0.126
0.71 0.126
0.71083 0.125
0.71167 0.124
0.7125 0.123
0.71333 0.123
0.71417 0.122
0.715 0.121
0.71583 0.121
0.71667 0.12
0.7175 0.12
0.71833 0.12
0.71917 0.119
0.72 0.119
0.72083 0.119
0.72167 0.118
0.7225 0.118
0.72333 0.118
0.72417 0.117
0.725 0.117
0.72583 0.117
0.72667 0.116
0.7275 0.116
0.72833 0.115
0.72917 0.115
0.73 0.115
0.73083 0.114
0.73167 0.114
0.7325 0.114
0.73333 0.114
0.73417 0.113
0.735 0.113
0.73583 0.113
0.73667 0.113
0.7375 0.112
0.73833 0.112
0.73917 0.112
0.74 0.111
0.74083 0.111
0.74167 0.111
0.7425 0.11
0.74333 0.11
0.74417 0.109
0.745 0.109
0.74583 0.108
0.74667 0.107
0.7475 0.107
0.74833 0.106
0.74917 0.105
0.75 0.104
0.75083 0.104
0.75167 0.103
0.7525 0.103
0.75333 0.102
0.75417 0.102
0.755 0.101
0.75583 0.1
0.75667 0.099
0.7575 0.099
0.75833 0.098
0.75917 0.098
0.76 0.097
0.76083 0.097
0.76167 0.096
0.7625 0.096
0.76333 0.095
0.76417 0.095
0.765 0.094
0.76583 0.094
0.76667 0.093
0.7675 0.093
0.76833 0.093
0.76917 0.093
0.77 0.092
0.77083 0.092
0.77167 0.091
0.7725 0.091
0.77333 0.09
0.77417 0.09
0.775 0.089
0.77583 0.089
0.77667 0.088
0.7775 0.088
0.77833 0.088
0.77917 0.088
0.78 0.087
0.78083 0.086
0.78167 0.086
0.7825 0.085
0.78333 0.085
0.78417 0.085
0.785 0.084
0.78583 0.084
0.78667 0.083
0.7875 0.083
0.78833 0.082
0.78917 0.082
0.79 0.081
0.79083 0.081
0.79167 0.08
0.7925 0.08
0.79333 0.079
0.79417 0.079
0.795 0.078
0.79583 0.078
0.79667 0.077
0.7975 0.077
0.79833 0.076
0.79917 0.076
0.8 0.075
0.80083 0.075
0.80167 0.074
0.8025 0.074
0.80333 0.073
0.80417 0.073
0.805 0.071
0.80583 0.071
0.80667 0.07
0.8075 0.07
0.80833 0.069
0.80917 0.069
0.81 0.068
0.81083 0.068
0.81167 0.067
0.8125 0.067
0.81333 0.066
0.81417 0.066
0.815 0.065
0.81583 0.066
0.81667 0.065
0.8175 0.065
0.81833 0.064
0.81917 0.064
0.82 0.063
0.82083 0.063
0.82167 0.062
0.8225 0.063
0.82333 0.062
0.82417 0.062
0.825 0.061
0.82583 0.061
0.82667 0.06
0.8275 0.06
0.82833 0.058
0.82917 0.058
0.83 0.057
0.83083 0.057
0.83167 0.056
0.8325 0.056
0.83333 0.055
0.83417 0.055
0.835 0.054
0.83583 0.054
0.83667 0.053
0.8375 0.053
0.83833 0.051
0.83917 0.052
0.84 0.05
0.84083 0.05
0.84167 0.049
0.8425 0.049
0.84333 0.047
0.84417 0.047
0.845 0.046
0.84583 0.046
0.84667 0.044
0.8475 0.044
0.84833 0.042
0.84917 0.041
0.85 0.039
0.85083 0.039
0.85167 0.037
0.8525 0.037
0.85333 0.035
0.85417 0.035
0.855 0.034
0.85583 0.034
0.85667 0.032
0.8575 0.032
0.85833 0.03
0.85917 0.03
0.86 0.029
0.86083 0.029
0.86167 0.027
0.8625 0.028
0.86333 0.026
0.86417 0.027
0.865 0.026
0.86583 0.026
0.86667 0.025
0.8675 0.025
0.86833 0.024
0.86917 0.024
0.87 0.022
0.87083 0.022
0.87167 0.021
0.8725 0.021
0.87333 0.02
0.87417 0.02
0.875 0.018
0.87583 0.018
0.87667 0.017
0.8775 0.017
0.87833 0.016
0.87917 0.016
0.88 0.015
0.88083 0.015
0.88167 0.013
0.8825 0.013
0.88333 0.012
0.88417 0.012
0.885 0.011
0.88583 0.011
0.88667 0.01
0.8875 0.01
0.88833 0.009
0.88917 0.009
0.89 0.008
0.89083 0.008
0.89167 0.007
0.8925 0.007
0.89333 0.006
0.89417 0.006
0.895 0.005
0.89583 0.005
0.89667 0.004
0.8975 0.003
0.89833 0.002
0.89917 0.001
0.9 0
0.90083 -0
0.90167 -0.002
0.9025 -0.002
0.90333 -0.003
0.90417 -0.003
0.905 -0.004
0.90583 -0.004
0.90667 -0.005
0.9075 -0.005
0.90833 -0.006
0.90917 -0.006
0.91 -0.008
0.91083 -0.008
0.91167 -0.009
0.9125 -0.009
0.91333 -0.01
0.91417 -0.01
0.915 -0.011
0.91583 -0.011
0.91667 -0.012
0.9175 -0.012
0.91833 -0.013
0.91917 -0.012
0.92 -0.013
0.92083 -0.013
0.92167 -0.014
0.9225 -0.014
0.92333 -0.015
0.92417 -0.014
0.925 -0.015
0.92583 -0.015
0.92667 -0.016
0.9275 -0.015
0.92833 -0.016
0.92917 -0.016
0.93 -0.018
0.93083 -0.017
0.93167 -0.019
0.9325 -0.018
0.93333 -0.02
0.93417 -0.02
0.935 -0.021
0.93583 -0.021
0.93667 -0.022
0.9375 -0.022
0.93833 -0.023
0.93917 -0.023
0.94 -0.024
0.94083 -0.024
0.94167 -0.025
0.9425 -0.025
0.94333 -0.027
0.94417 -0.026
0.945 -0.028
0.94583 -0.028
0.94667 -0.03
0.9475 -0.03
0.94833 -0.031
0.94917 -0.031
0.95 -0.033
0.95083 -0.033
0.95167 -0.034
0.9525 -0.034
0.95333 -0.035
0.95417 -0.035
0.955 -0.037
0.95583 -0.037
0.95667 -0.038
0.9575 -0.038
0.95833 -0.04
0.95917 -0.039
0.96 -0.041
0.96083 -0.041
0.96167 -0.042
0.9625 -0.042
0.96333 -0.044
0.96417 -0.043
0.965 -0.045
0.96583 -0.044
0.96667 -0.046
0.9675 -0.046
0.96833 -0.048
0.96917 -0.048
0.97 -0.049
0.97083 -0.049
0.97167 -0.051
0.9725 -0.05
0.97333 -0.052
0.97417 -0.051
0.975 -0.053
0.97583 -0.052
0.97667 -0.054
0.9775 -0.053
0.97833 -0.055
0.97917 -0.054
0.98 -0.055
0.98083 -0.055
0.98167 -0.056
0.9825 -0.056
0.98333 -0.057
0.98417 -0.056
0.985 -0.058
0.98583 -0.057
0.98667 -0.058
0.9875 -0.058
0.98833 -0.059
0.98917 -0.058
0.99 -0.06
0.99083 -0.059
0.99167 -0.061
0.9925 -0.06
0.99333 -0.062
0.99417 -0.061
0.995 -0.063
0.99583 -0.063
0.99667 -0.064
0.9975 -0.064
0.99833 -0.066
0.99917 -0.066
1 -0.068


==> data/tomography/res2_plain.dat <==
0.00083333 0.219
0.0016667 0.545
0.0025 0.486
0.0033333 0.617
0.0041667 0.623
0.005 0.739
0.0058333 0.74
0.0066667 0.813
0.0075 0.819
0.0083333 0.768
0.0091667 0.794
0.01 0.757
0.010833 0.78
0.011667 0.765
0.0125 0.779
0.013333 0.789
0.014167 0.795
0.015 0.822
0.015833 0.825
0.016667 0.819
0.0175 0.827
0.018333 0.818
0.019167 0.827
0.02 0.82
0.020833 0.828
0.021667 0.821
0.0225 0.829
0.023333 0.821
0.024167 0.829
0.025 0.82
0.025833 0.829
0.026667 0.821
0.0275 0.829
0.028333 0.821
0.029167 0.829
0.03 0.821
0.030833 0.829
0.031667 0.821
0.0325 0.83
0.033333 0.821
0.034167 0.83
0.035 0.821
0.035833 0.83
0.036667 0.821
0.0375 0.83
0.038333 0.821
0.039167 0.83
0.04 0.821
0.040833 0.83
0.041667 0.821
0.0425 0.83
0.043333 0.821
0.044167 0.83
0.045 0.821
0.045833 0.83
0.046667 0.821
0.0475 0.83
0.048333 0.821
0.049167 0.83
0.05 0.821
0.050833 0.83
0.051667 0.821
0.0525 0.83
0.053333 0.821
0.054167 0.83
0.055 0.821
0.055833 0.83
0.056667 0.821
0.0575 0.83
0.058333 0.821
0.059167 0.83
0.06 0.821
0.060833 0.83
0.061667 0.821
0.0625 0.83
0.063333 0.821
0.064167 0.83
0.065 0.821
0.065833 0.83
0.066667 0.821
0.0675 0.83
0.068333 0.821
0.069167 0.83
0.07 0.821
0.070833 0.83
0.071667 0.821
0.0725 0.83
0.073333 0.821
0.074167 0.83
0.075 0.821
0.075833 0.83
0.076667 0.821
0.0775 0.83
0.078333 0.821
0.079167 0.83
0.08 0.821
0.080833 0.83
0.081667 0.821
0.0825 0.83
0.083333 0.821
0.084167 0.83
0.085 0.821
0.085833 0.83
0.086667 0.821
0.0875 0.83
0.088333 0.821
0.089167 0.83
0.09 0.821
0.090833 0.83
0.091667 0.821
0.0925 0.83
0.093333 0.821
0.094167 0.83
0.095 0.821
0.095833 0.83
0.096667 0.821
0.0975 0.83
0.098333 0.821
0.099167 0.83
0.1 0.821
0.10083 0.83
0.10167 0.821
0.1025 0.83
0.10333 0.821
0.10417 0.83
0.105 0.821
0.10583 0.83
0.10667 0.821
0.1075 0.83
0.10833 0.821
0.10917 0.83
0.11 0.821
0.11083 0.83
0.11167 0.821
0.1125 0.83
0.11333 0.821
0.11417 0.83
0.115 0.821
0.11583 0.83
0.11667 0.821
0.1175 0.83
0.11833 0.821
0.11917 0.83
0.12 0.821
0.12083 0.83
0.12167 0.821
0.1225 0.83
0.12333 0.821
0.12417 0.83
0.125 0.821
0.12583 0.83
0.12667 0.821
0.1275 0.83
0.12833 0.821
0.12917 0.83
0.13 0.821
0.13083 0.83
0.13167 0.821
0.1325 0.83
0.13333 0.821
0.13417 0.83
0.135 0.821
0.13583 0.83
0.13667 0.821
0.1375 0.83
0.13833 0.821
0.13917 0.83
0.14 0.821
0.14083 0.83
0.14167 0.821
0.1425 0.83
0.14333 0.821
0.14417 0.83
0.145 0.821
0.14583 0.83
0.14667 0.821
0.1475 0.829
0.14833 0.82
0.14917 0.829
0.15 0.82
0.15083 0.828
0.15167 0.819
0.1525 0.828
0.15333 0.819
0.15417 0.827
0.155 0.818
0.15583 0.827
0.15667 0.817
0.1575 0.826
0.15833 0.817
0.15917 0.825
0.16 0.816
0.16083 0.825
0.16167 0.815
0.1625 0.824
0.16333 0.814
0.16417 0.823
0.165 0.813
0.16583 0.822
0.16667 0.811
0.1675 0.82
0.16833 0.809
0.16917 0.817
0.17 0.807
0.17083 0.815
0.17167 0.805
0.1725 0.813
0.17333 0.803
0.17417 0.812
0.175 0.801
0.17583 0.81
0.17667 0.799
0.1775 0.808
0.17833 0.797
0.17917 0.806
0.18 0.795
0.18083 0.804
0.18167 0.793
0.1825 0.802
0.18333 0.791
0.18417 0.801
0.185 0.789
0.18583 0.799
0.18667 0.788
0.1875 0.797
0.18833 0.786
0.18917 0.796
0.19 0.784
0.19083 0.793
0.19167 0.782
0.1925 0.791
0.19333 0.78
0.19417 0.789
0.195 0.778
0.19583 0.788
0.19667 0.777
0.1975 0.787
0.19833 0.776
0.19917 0.786
0.2 0.775
0.20083 0.784
0.20167 0.773
0.2025 0.782
0.20333 0.771
0.20417 0.781
0.205 0.77
0.20583 0.78
0.20667 0.769
0.2075 0.779
0.20833 0.768
0.20917 0.778
0.21 0.767
0.21083 0.776
0.21167 0.766
0.2125 0.775
0.21333 0.764
0.21417 0.773
0.215 0.763
0.21583 0.771
0.21667 0.762
0.2175 0.77
0.21833 0.76
0.21917 0.769
0.22 0.759
0.22083 0.767
0.22167 0.757
0.2225 0.765
0.22333 0.755
0.22417 0.763
0.225 0.753
0.22583 0.761
0.22667 0.751
0.2275 0.758
0.22833 0.748
0.22917 0.755
0.23 0.746
0.23083 0.753
0.23167 0.743
0.2325 0.75
0.23333 0.741
0.23417 0.747
0.235 0.738
0.23583 0.744
0.23667 0.735
0.2375 0.741
0.23833 0.733
0.23917 0.739
0.24 0.731
0.24083 0.737
0.24167 0.728
0.2425 0.734
0.24333 0.726
0.24417 0.732
0.245 0.723
0.24583 0.729
0.24667 0.721
0.2475 0.726
0.24833 0.718
0.24917 0.724
0.25 0.716
0.25083 0.722
0.25167 0.714
0.2525 0.72
0.25333 0.711
0.25417 0.718
0.255 0.709
0.25583 0.715
0.25667 0.706
0.2575 0.713
0.25833 0.703
0.25917 0.71
0.26 0.701
0.26083 0.708
0.26167 0.698
0.2625 0.704
0.26333 0.694
0.26417 0.702
0.265 0.692
0.26583 0.699
0.26667 0.69
0.2675 0.697
0.26833 0.687
0.26917 0.694
0.27 0.684
0.27083 0.691
0.27167 0.681
0.2725 0.688
0.27333 0.678
0.27417 0.685
0.275 0.675
0.27583 0.682
0.27667 0.672
0.2775 0.679
0.27833 0.669
0.27917 0.676
0.28 0.666
0.28083 0.673
0.28167 0.663
0.2825 0.669
0.28333 0.659
0.28417 0.666
0.285 0.656
0.28583 0.663
0.28667 0.654
0.2875 0.661
0.28833 0.651
0.28917 0.658
0.29 0.649
0.29083 0.656
0.29167 0.646
0.2925 0.653
0.29333 0.644
0.29417 0.651
0.295 0.642
0.29583 0.648
0.29667 0.64
0.2975 0.646
0.29833 0.638
0.29917 0.644
0.3 0.636
0.30083 0.642
0.30167 0.634
0.3025 0.64
0.30333 0.632
0.30417 0.638
0.305 0.63
0.30583 0.636
0.30667 0.628
0.3075 0.634
0.30833 0.626
0.30917 0.632
0.31 0.624
0.31083 0.63
0.31167 0.622
0.3125 0.628
0.31333 0.621
0.31417 0.626
0.315 0.619
0.31583 0.624
0.31667 0.617
0.3175 0.622
0.31833 0.615
0.31917 0.62
0.32 0.614
0.32083 0.619
0.32167 0.613
0.3225 0.618
0.32333 0.612
0.32417 0.617
0.325 0.611
0.32583 0.615
0.32667 0.61
0.3275 0.614
0.32833 0.608
0.32917 0.613
0.33 0.607
0.33083 0.612
0.33167 0.606
0.3325 0.61
0.33333 0.605
0.33417 0.609
0.335 0.604
0.33583 0.608
0.33667 0.603
0.3375 0.607
0.33833 0.602
0.33917 0.606
0.34 0.601
0.34083 0.604
0.34167 0.599
0.3425 0.602
0.34333 0.597
0.34417 0.601
0.345 0.596
0.34583 0.599
0.34667 0.594
0.3475 0.597
0.34833 0.593
0.34917 0.595
0.35 0.591
0.35083 0.594
0.35167 0.59
0.3525 0.593
0.35333 0.589
0.35417 0.591
0.355 0.587
0.35583 0.59
0.35667 0.586
0.3575 0.589
0.35833 0.585
0.35917 0.587
0.36 0.584
0.36083 0.586
0.36167 0.582
0.3625 0.584
0.36333 0.581
0.36417 0.583
0.365 0.58
0.36583 0.582
0.36667 0.579
0.3675 0.581
0.36833 0.578
0.36917 0.58
0.37 0.576
0.37083 0.578
0.37167 0.574
0.3725 0.575
0.37333 0.572
0.37417 0.573
0.375 0.571
0.37583 0.572
0.37667 0.569
0.3775 0.57
0.37833 0.568
0.37917 0.569
0.38 0.567
0.38083 0.568
0.38167 0.566
0.3825 0.567
0.38333 0.565
0.38417 0.565
0.385 0.563
0.38583 0.564
0.38667 0.563
0.3875 0.563
0.38833 0.562
0.38917 0.563
0.39 0.561
0.39083 0.562
0.39167 0.561
0.3925 0.561
0.39333 0.56
0.39417 0.56
0.395 0.559
0.39583 0.559
0.39667 0.558
0.3975 0.558
0.39833 0.557
0.39917 0.556
0.4 0.556
0.40083 0.555
0.40167 0.555
0.4025 0.554
0.40333 0.554
0.40417 0.553
0.405 0.553
0.40583 0.552
0.40667 0.552
0.4075 0.551
0.40833 0.551
0.40917 0.55
0.41 0.55
0.41083 0.549
0.41167 0.549
0.4125 0.548
0.41333 0.548
0.41417 0.547
0.415 0.546
0.41583 0.545
0.41667 0.545
0.4175 0.543
0.41833 0.544
0.41917 0.542
0.42 0.542
0.42083 0.541
0.42167 0.541
0.4225 0.539
0.42333 0.539
0.42417 0.538
0.425 0.538
0.42583 0.537
0.42667 0.537
0.4275 0.536
0.42833 0.536
0.42917 0.535
0.43 0.536
0.43083 0.535
0.43167 0.535
0.4325 0.534
0.43333 0.534
0.43417 0.532
0.435 0.532
0.43583 0.531
0.43667 0.531
0.4375 0.53
0.43833 0.53
0.43917 0.529
0.44 0.529
0.44083 0.528
0.44167 0.528
0.4425 0.527
0.44333 0.526
0.44417 0.525
0.445 0.524
0.44583 0.523
0.44667 0.522
0.4475 0.52
0.44833 0.519
0.44917 0.518
0.45 0.518
0.45083 0.517
0.45167 0.516
0.4525 0.515
0.45333 0.515
0.45417 0.514
0.455 0.514
0.45583 0.513
0.45667 0.513
0.4575 0.512
0.45833 0.511
0.45917 0.511
0.46 0.511
0.46083 0.51
0.46167 0.51
0.4625 0.509
0.46333 0.509
0.46417 0.509
0.465 0.509
0.46583 0.508
0.46667 0.508
0.4675 0.507
0.46833 0.507
0.46917 0.506
0.47 0.506
0.47083 0.505
0.47167 0.505
0.4725 0.504
0.47333 0.504
0.47417 0.503
0.475 0.503
0.47583 0.502
0.47667 0.502
0.4775 0.501
0.47833 0.501
0.47917 0.5
0.48 0.5
0.48083 0.5
0.48167 0.499
0.4825 0.499
0.48333 0.498
0.48417 0.497
0.485 0.497
0.48583 0.496
0.48667 0.496
0.4875 0.495
0.48833 0.494
0.48917 0.493
0.49 0.493
0.49083 0.492
0.49167 0.492
0.4925 0.491
0.49333 0.491
0.49417 0.49
0.495 0.489
0.49583 0.489
0.49667 0.488
0.4975 0.487
0.49833 0.486
0.49917 0.485
0.5 0.485
0.50083 0.484
0.50167 0.484
0.5025 0.483
0.50333 0.482
0.50417 0.481
0.505 0.48
0.50583 0.479
0.50667 0.479
0.5075 0.478
0.50833 0.478
0.50917 0.477
0.51 0.477
0.51083 0.477
0.51167 0.476
0.5125 0.476
0.51333 0.476
0.51417 0.476
0.515 0.475
0.51583 0.475
0.51667 0.474
0.5175 0.473
0.51833 0.473
0.51917 0.472
0.52 0.47
0.52083 0.469
0.52167 0.468
0.5225 0.468
0.52333 0.467
0.52417 0.467
0.525 0.466
0.52583 0.466
0.52667 0.466
0.5275 0.465
0.52833 0.465
0.52917 0.465
0.53 0.464
0.53083 0.464
0.53167 0.464
0.5325 0.463
0.53333 0.463
0.53417 0.462
0.535 0.462
0.53583 0.461
0.53667 0.46
0.5375 0.46
0.53833 0.459
0.53917 0.459
0.54 0.458
0.54083 0.458
0.54167 0.457
0.5425 0.457
0.54333 0.457
0.54417 0.456
0.545 0.456
0.54583 0.455
0.54667 0.455
0.5475 0.455
0.54833 0.454
0.54917 0.454
0.55 0.453
0.55083 0.453
0.55167 0.452
0.5525 0.452
0.55333 0.451
0.55417 0.451
0.555 0.45
0.55583 0.45
0.55667 0.449
0.5575 0.449
0.55833 0.449
0.55917 0.448
0.56 0.448
0.56083 0.448
0.56167 0.448
0.5625 0.447
0.56333 0.446
0.56417 0.446
0.565 0.445
0.56583 0.444
0.56667 0.444
0.5675 0.443
0.56833 0.443
0.56917 0.442
0.57 0.442
0.57083 0.441
0.57167 0.441
0.5725 0.44
0.57333 0.44
0.57417 0.439
0.575 0.439
0.57583 0.438
0.57667 0.438
0.5775 0.437
0.57833 0.436
0.57917 0.435
0.58 0.435
0.58083 0.434
0.58167 0.433
0.5825 0.433
0.58333 0.432
0.58417 0.431
0.585 0.43
0.58583 0.429
0.58667 0.428
0.5875 0.427
0.58833 0.426
0.58917 0.425
0.59 0.424
0.59083 0.423
0.59167 0.422
0.5925 0.422
0.59333 0.421
0.59417 0.421
0.595 0.42
0.59583 0.419
0.59667 0.418
0.5975 0.418
0.59833 0.417
0.59917 0.416
0.6 0.415
0.60083 0.414
0.60167 0.412
0.6025 0.412
0.60333 0.411
0.60417 0.41
0.605 0.409
0.60583 0.408
0.60667 0.407
0.6075 0.406
0.60833 0.405
0.60917 0.405
0.61 0.403
0.61083 0.402
0.61167 0.401
0.6125 0.4
0.61333 0.398
0.61417 0.397
0.615 0.395
0.61583 0.395
0.61667 0.393
0.6175 0.393
0.61833 0.391
0.61917 0.391
0.62 0.389
0.62083 0.389
0.62167 0.387
0.6225 0.387
0.62333 0.385
0.62417 0.385
0.625 0.383
0.62583 0.384
0.62667 0.382
0.6275 0.383
0.62833 0.38
0.62917 0.381
0.63 0.379
0.63083 0.38
0.63167 0.378
0.6325 0.379
0.63333 0.376
0.63417 0.377
0.635 0.374
0.63583 0.375
0.63667 0.372
0.6375 0.373
0.63833 0.37
0.63917 0.371
0.64 0.369
0.64083 0.37
0.64167 0.367
0.6425 0.368
0.64333 0.366
0.64417 0.367
0.645 0.364
0.64583 0.365
0.64667 0.363
0.6475 0.363
0.64833 0.361
0.64917 0.361
0.65 0.358
0.65083 0.359
0.65167 0.356
0.6525 0.357
0.65333 0.354
0.65417 0.355
0.655 0.352
0.65583 0.353
0.65667 0.35
0.6575 0.351
0.65833 0.348
0.65917 0.349
0.66 0.347
0.66083 0.348
0.66167 0.345
0.6625 0.346
0.66333 0.344
0.66417 0.345
0.665 0.342
0.66583 0.343
0.66667 0.34
0.6675 0.34
0.66833 0.338
0.66917 0.338
0.67 0.336
0.67083 0.336
0.67167 0.334
0.6725 0.334
0.67333 0.332
0.67417 0.332
0.675 0.33
0.67583 0.331
0.67667 0.329
0.6775 0.329
0.67833 0.327
0.67917 0.327
0.68 0.326
0.68083 0.326
0.68167 0.324
0.6825 0.324
0.68333 0.322
0.68417 0.322
0.685 0.32
0.68583 0.32
0.68667 0.318
0.6875 0.318
0.68833 0.316
0.68917 0.316
0.69 0.314
0.69083 0.314
0.69167 0.312
0.6925 0.312
0.69333 0.31
0.69417 0.311
0.695 0.309
0.69583 0.309
0.69667 0.307
0.6975 0.307
0.69833 0.304
0.69917 0.304
0.7 0.302
0.70083 0.302
0.70167 0.3
0.7025 0.3
0.70333 0.298
0.70417 0.298
0.705 0.295
0.70583 0.295
0.70667 0.293
0.7075 0.293
0.70833 0.291
0.70917 0.291
0.71 0.289
0.71083 0.289
0.71167 0.287
0.7125 0.287
0.71333 0.285
0.71417 0.286
0.715 0.284
0.71583 0.284
0.71667 0.282
0.7175 0.283
0.71833 0.281
0.71917 0.281
0.72 0.279
0.72083 0.279
0.72167 0.277
0.7225 0.278
0.72333 0.276
0.72417 0.277
0.725 0.275
0.72583 0.275
0.72667 0.274
0.7275 0.274
0.72833 0.273
0.72917 0.273
0.73 0.271
0.73083 0.271
0.73167 0.269
0.7325 0.269
0.73333 0.267
0.73417 0.267
0.735 0.265
0.73583 0.265
0.73667 0.263
0.7375 0.264
0.73833 0.262
0.73917 0.262
0.74 0.26
0.74083 0.26
0.74167 0.258
0.7425 0.258
0.74333 0.256
0.74417 0.257
0.745 0.255
0.74583 0.256
0.74667 0.254
0.7475 0.254
0.74833 0.253
0.74917 0.254
0.75 0.252
0.75083 0.253
0.75167 0.251
0.7525 0.251
0.75333 0.249
0.75417 0.249
0.755 0.248
0.75583 0.248
0.75667 0.246
0.7575 0.246
0.75833 0.244
0.75917 0.244
0.76 0.243
0.76083 0.243
0.76167 0.242
0.7625 0.242
0.76333 0.24
0.76417 0.241
0.765 0.239
0.76583 0.239
0.76667 0.238
0.7675 0.237
0.76833 0.235
0.76917 0.235
0.77 0.233
0.77083 0.232
0.77167 0.231
0.7725 0.23
0.77333 0.229
0.77417 0.228
0.775 0.227
0.77583 0.227
0.77667 0.225
0.7775 0.225
0.77833 0.223
0.77917 0.223
0.78 0.222
0.78083 0.222
0.78167 0.221
0.7825 0.22
0.78333 0.219
0.78417 0.219
0.785 0.218
0.78583 0.218
0.78667 0.216
0.7875 0.216
0.78833 0.215
0.78917 0.215
0.79 0.213
0.79083 0.213
0.79167 0.212
0.7925 0.212
0.79333 0.21
0.79417 0.21
0.795 0.209
0.79583 0.209
0.79667 0.208
0.7975 0.208
0.79833 0.207
0.79917 0.207
0.8 0.206
0.80083 0.205
0.80167 0.204
0.8025 0.204
0.80333 0.202
0.80417 0.202
0.805 0.201
0.80583 0.201
0.80667 0.2
0.8075 0.2
0.80833 0.198
0.80917 0.198
0.81 0.197
0.81083 0.197
0.81167 0.196
0.8125 0.196
0.81333 0.195
0.81417 0.195
0.815 0.194
0.81583 0.194
0.81667 0.192
0.8175 0.192
0.81833 0.191
0.81917 0.191
0.82 0.189
0.82083 0.189
0.82167 0.188
0.8225 0.187
0.82333 0.186
0.82417 0.186
0.825 0.185
0.82583 0.185
0.82667 0.184
0.8275 0.184
0.82833 0.183
0.82917 0.182
0.83 0.181
0.83083 0.181
0.83167 0.18
0.8325 0.18
0.83333 0.179
0.83417 0.179
0.835 0.178
0.83583 0.177
0.83667 0.177
0.8375 0.176
0.83833 0.176
0.83917 0.175
0.84 0.175
0.84083 0.174
0.84167 0.173
0.8425 0.173
0.84333 0.172
0.84417 0.171
0.845 0.17
0.84583 0.17
0.84667 0.169
0.8475 0.169
0.84833 0.167
0.84917 0.167
0.85 0.166
0.85083 0.165
0.85167 0.164
0.8525 0.164
0.85333 0.162
0.85417 0.162
0.855 0.161
0.85583 0.161
0.85667 0.16
0.8575 0.159
0.85833 0.158
0.85917 0.157
0.86 0.156
0.86083 0.156
0.86167 0.155
0.8625 0.154
0.86333 0.153
0.86417 0.152
0.865 0.151
0.86583 0.151
0.86667 0.15
0.8675 0.149
0.86833 0.148
0.86917 0.148
0.87 0.146
0.87083 0.146
0.87167 0.145
0.8725 0.145
0.87333 0.144
0.87417 0.144
0.875 0.143
0.87583 0.143
0.87667 0.142
0.8775 0.142
0.87833 0.141
0.87917 0.14
0.88 0.139
0.88083 0.139
0.88167 0.138
0.8825 0.137
0.88333 0.136
0.88417 0.135
0.885 0.134
0.88583 0.134
0.88667 0.133
0.8875 0.132
0.88833 0.132
0.88917 0.131
0.89 0.13
0.89083 0.13
0.89167 0.129
0.8925 0.129
0.89333 0.128
0.89417 0.128
0.895 0.127
0.89583 0.127
0.89667 0.126
0.8975 0.126
0.89833 0.125
0.89917 0.124
0.9 0.123
0.90083 0.123
0.90167 0.122
0.9025 0.122
0.90333 0.121
0.90417 0.121
0.905 0.12
0.90583 0.119
0.90667 0.118
0.9075 0.118
0.90833 0.117
0.90917 0.117
0.91 0.116
0.91083 0.115
0.91167 0.114
0.9125 0.113
0.91333 0.112
0.91417 0.112
0.915 0.111
0.91583 0.111
0.91667 0.11
0.9175 0.11
0.91833 0.109
0.91917 0.108
0.92 0.108
0.92083 0.107
0.92167 0.107
0.9225 0.106
0.92333 0.106
0.92417 0.105
0.925 0.105
0.92583 0.104
0.92667 0.103
0.9275 0.103
0.92833 0.102
0.92917 0.102
0.93 0.101
0.93083 0.101
0.93167 0.1
0.9325 0.099
0.93333 0.098
0.93417 0.098
0.935 0.097
0.93583 0.096
0.93667 0.095
0.9375 0.094
0.93833 0.093
0.93917 0.093
0.94 0.092
0.94083 0.091
0.94167 0.09
0.9425 0.089
0.94333 0.088
0.94417 0.088
0.945 0.087
0.94583 0.086
0.94667 0.086
0.9475 0.085
0.94833 0.085
0.94917 0.084
0.95 0.084
0.95083 0.083
0.95167 0.082
0.9525 0.082
0.95333 0.081
0.95417 0.08
0.955 0.08
0.95583 0.079
0.95667 0.078
0.9575 0.078
0.95833 0.077
0.95917 0.076
0.96 0.076
0.96083 0.075
0.96167 0.075
0.9625 0.075
0.96333 0.074
0.96417 0.074
0.965 0.073
0.96583 0.073
0.96667 0.072
0.9675 0.072
0.96833 0.071
0.96917 0.071
0.97 0.07
0.97083 0.07
0.97167 0.069
0.9725 0.069
0.97333 0.068
0.97417 0.068
0.975 0.068
0.97583 0.067
0.97667 0.067
0.9775 0.066
0.97833 0.065
0.97917 0.064
0.98 0.064
0.98083 0.063
0.98167 0.062
0.9825 0.062
0.98333 0.061
0.98417 0.06
0.985 0.06
0.98583 0.059
0.98667 0.059
0.9875 0.058
0.98833 0.058
0.98917 0.057
0.99 0.057
0.99083 0.056
0.99167 0.056
0.9925 0.055
0.99333 0.055
0.99417 0.054
0.995 0.054
0.99583 0.053
0.99667 0.053
0.9975 0.052
0.99833 0.052
0.99917 0.051
1 0.051


==> data/tomography/res2_pos.dat <==
0.00083333 0.219
0.0016667 0.467
0.0025 0.45
0.0033333 0.503
0.0041667 0.547
0.005 0.562
0.0058333 0.611
0.0066667 0.606
0.0075 0.668
0.0083333 0.658
0.0091667 0.768
0.01 0.763
0.010833 0.784
0.011667 0.804
0.0125 0.768
0.013333 0.806
0.014167 0.8
0.015 0.817
0.015833 0.838
0.016667 0.8
0.0175 0.796
0.018333 0.803
0.019167 0.792
0.02 0.823
0.020833 0.836
0.021667 0.796
0.0225 0.802
0.023333 0.814
0.024167 0.813
0.025 0.824
0.025833 0.848
0.026667 0.883
0.0275 0.849
0.028333 0.854
0.029167 0.841
0.03 0.851
0.030833 0.861
0.031667 0.817
0.0325 0.824
0.033333 0.834
0.034167 0.833
0.035 0.841
0.035833 0.858
0.036667 0.822
0.0375 0.819
0.038333 0.832
0.039167 0.826
0.04 0.838
0.040833 0.863
0.041667 0.884
0.0425 0.89
0.043333 0.842
0.044167 0.87
0.045 0.869
0.045833 0.832
0.046667 0.829
0.0475 0.842
0.048333 0.836
0.049167 0.847
0.05 0.871
0.050833 0.836
0.051667 0.828
0.0525 0.847
0.053333 0.838
0.054167 0.85
0.055 0.868
0.055833 0.821
0.056667 0.826
0.0575 0.834
0.058333 0.83
0.059167 0.841
0.06 0.872
0.060833 0.871
0.061667 0.837
0.0625 0.819
0.063333 0.83
0.064167 0.805
0.065 0.843
0.065833 0.851
0.066667 0.816
0.0675 0.819
0.068333 0.84
0.069167 0.839
0.07 0.845
0.070833 0.848
0.071667 0.842
0.0725 0.843
0.073333 0.848
0.074167 0.864
0.075 0.817
0.075833 0.825
0.076667 0.835
0.0775 0.832
0.078333 0.842
0.079167 0.868
0.08 0.883
0.080833 0.85
0.081667 0.868
0.0825 0.871
0.083333 0.83
0.084167 0.832
0.085 0.845
0.085833 0.841
0.086667 0.85
0.0875 0.864
0.088333 0.818
0.089167 0.825
0.09 0.837
0.090833 0.834
0.091667 0.844
0.0925 0.867
0.093333 0.85
0.094167 0.831
0.095 0.857
0.095833 0.859
0.096667 0.826
0.0975 0.829
0.098333 0.847
0.099167 0.85
0.1 0.835
0.10083 0.837
0.10167 0.845
0.1025 0.869
0.10333 0.853
0.10417 0.833
0.105 0.858
0.10583 0.865
0.10667 0.823
0.1075 0.828
0.10833 0.841
0.10917 0.838
0.11 0.848
0.11083 0.865
0.11167 0.819
0.1125 0.825
0.11333 0.835
0.11417 0.831
0.115 0.842
0.11583 0.87
0.11667 0.881
0.1175 0.862
0.11833 0.825
0.11917 0.854
0.12 0.83
0.12083 0.851
0.12167 0.868
0.1225 0.82
0.12333 0.823
0.12417 0.829
0.125 0.821
0.12583 0.838
0.12667 0.872
0.1275 0.882
0.12833 0.875
0.12917 0.834
0.13 0.865
0.13083 0.855
0.13167 0.834
0.1325 0.827
0.13333 0.844
0.13417 0.85
0.135 0.815
0.13583 0.819
0.13667 0.835
0.1375 0.838
0.13833 0.821
0.13917 0.823
0.14 0.83
0.14083 0.852
0.14167 0.82
0.1425 0.809
0.14333 0.828
0.14417 0.822
0.145 0.826
0.14583 0.826
0.14667 0.818
0.1475 0.818
0.14833 0.821
0.14917 0.834
0.15 0.788
0.15083 0.796
0.15167 0.805
0.1525 0.803
0.15333 0.81
0.15417 0.827
0.155 0.782
0.15583 0.79
0.15667 0.797
0.1575 0.795
0.15833 0.802
0.15917 0.823
0.16 0.796
0.16083 0.786
0.16167 0.804
0.1625 0.801
0.16333 0.792
0.16417 0.793
0.165 0.795
0.16583 0.81
0.16667 0.767
0.1675 0.776
0.16833 0.782
0.16917 0.784
0.17 0.785
0.17083 0.796
0.17167 0.761
0.1725 0.77
0.17333 0.777
0.17417 0.787
0.175 0.755
0.17583 0.764
0.17667 0.769
0.1775 0.783
0.17833 0.745
0.17917 0.756
0.18 0.762
0.18083 0.769
0.18167 0.754
0.1825 0.761
0.18333 0.758
0.18417 0.777
0.185 0.736
0.18583 0.747
0.18667 0.75
0.1875 0.757
0.18833 0.751
0.18917 0.762
0.19 0.741
0.19083 0.752
0.19167 0.745
0.1925 0.766
0.19333 0.725
0.19417 0.737
0.195 0.737
0.19583 0.745
0.19667 0.734
0.1975 0.744
0.19833 0.732
0.19917 0.744
0.2 0.727
0.20083 0.739
0.20167 0.727
0.2025 0.742
0.20333 0.716
0.20417 0.729
0.205 0.72
0.20583 0.741
0.20667 0.704
0.2075 0.715
0.20833 0.713
0.20917 0.723
0.21 0.708
0.21083 0.718
0.21167 0.708
0.2125 0.724
0.21333 0.695
0.21417 0.707
0.215 0.702
0.21583 0.72
0.21667 0.689
0.2175 0.7
0.21833 0.696
0.21917 0.71
0.22 0.687
0.22083 0.698
0.22167 0.692
0.2225 0.71
0.22333 0.681
0.22417 0.691
0.225 0.687
0.22583 0.701
0.22667 0.679
0.2275 0.69
0.22833 0.683
0.22917 0.701
0.23 0.674
0.23083 0.684
0.23167 0.679
0.2325 0.692
0.23333 0.669
0.23417 0.678
0.235 0.672
0.23583 0.689
0.23667 0.664
0.2375 0.674
0.23833 0.669
0.23917 0.684
0.24 0.661
0.24083 0.671
0.24167 0.665
0.2425 0.68
0.24333 0.657
0.24417 0.665
0.245 0.66
0.24583 0.674
0.24667 0.652
0.2475 0.66
0.24833 0.654
0.24917 0.669
0.25 0.648
0.25083 0.656
0.25167 0.65
0.2525 0.665
0.25333 0.645
0.25417 0.653
0.255 0.647
0.25583 0.661
0.25667 0.641
0.2575 0.648
0.25833 0.642
0.25917 0.656
0.26 0.637
0.26083 0.644
0.26167 0.639
0.2625 0.653
0.26333 0.633
0.26417 0.641
0.265 0.634
0.26583 0.649
0.26667 0.63
0.2675 0.637
0.26833 0.63
0.26917 0.643
0.27 0.625
0.27083 0.633
0.27167 0.626
0.2725 0.639
0.27333 0.621
0.27417 0.628
0.275 0.621
0.27583 0.634
0.27667 0.617
0.2775 0.624
0.27833 0.617
0.27917 0.63
0.28 0.613
0.28083 0.62
0.28167 0.612
0.2825 0.625
0.28333 0.608
0.28417 0.616
0.285 0.608
0.28583 0.621
0.28667 0.604
0.2875 0.613
0.28833 0.604
0.28917 0.618
0.29 0.602
0.29083 0.61
0.29167 0.6
0.2925 0.613
0.29333 0.596
0.29417 0.604
0.295 0.594
0.29583 0.607
0.29667 0.591
0.2975 0.6
0.29833 0.589
0.29917 0.602
0.3 0.585
0.30083 0.594
0.30167 0.583
0.3025 0.596
0.30333 0.58
0.30417 0.589
0.305 0.578
0.30583 0.591
0.30667 0.576
0.3075 0.586
0.30833 0.574
0.30917 0.588
0.31 0.573
0.31083 0.583
0.31167 0.571
0.3125 0.583
0.31333 0.568
0.31417 0.579
0.315 0.565
0.31583 0.578
0.31667 0.563
0.3175 0.574
0.31833 0.561
0.31917 0.574
0.32 0.558
0.32083 0.57
0.32167 0.556
0.3225 0.569
0.32333 0.554
0.32417 0.566
0.325 0.551
0.32583 0.564
0.32667 0.549
0.3275 0.561
0.32833 0.547
0.32917 0.559
0.33 0.544
0.33083 0.556
0.33167 0.542
0.3325 0.554
0.33333 0.539
0.33417 0.552
0.335 0.537
0.33583 0.55
0.33667 0.536
0.3375 0.549
0.33833 0.534
0.33917 0.547
0.34 0.532
0.34083 0.545
0.34167 0.531
0.3425 0.543
0.34333 0.529
0.34417 0.542
0.345 0.527
0.34583 0.54
0.34667 0.526
0.3475 0.539
0.34833 0.525
0.34917 0.538
0.35 0.524
0.35083 0.537
0.35167 0.523
0.3525 0.536
0.35333 0.522
0.35417 0.535
0.355 0.52
0.35583 0.533
0.35667 0.519
0.3575 0.532
0.35833 0.518
0.35917 0.53
0.36 0.516
0.36083 0.529
0.36167 0.514
0.3625 0.526
0.36333 0.511
0.36417 0.522
0.365 0.508
0.36583 0.52
0.36667 0.506
0.3675 0.518
0.36833 0.505
0.36917 0.517
0.37 0.503
0.37083 0.515
0.37167 0.501
0.3725 0.513
0.37333 0.499
0.37417 0.511
0.375 0.498
0.37583 0.51
0.37667 0.496
0.3775 0.508
0.37833 0.494
0.37917 0.506
0.38 0.492
0.38083 0.504
0.38167 0.49
0.3825 0.501
0.38333 0.487
0.38417 0.499
0.385 0.485
0.38583 0.497
0.38667 0.484
0.3875 0.496
0.38833 0.482
0.38917 0.493
0.39 0.48
0.39083 0.491
0.39167 0.478
0.3925 0.49
0.39333 0.476
0.39417 0.488
0.395 0.475
0.39583 0.486
0.39667 0.473
0.3975 0.484
0.39833 0.471
0.39917 0.482
0.4 0.47
0.40083 0.48
0.40167 0.467
0.4025 0.478
0.40333 0.465
0.40417 0.476
0.405 0.464
0.40583 0.474
0.40667 0.463
0.4075 0.473
0.40833 0.461
0.40917 0.472
0.41 0.461
0.41083 0.471
0.41167 0.46
0.4125 0.47
0.41333 0.459
0.41417 0.469
0.415 0.457
0.41583 0.467
0.41667 0.456
0.4175 0.466
0.41833 0.455
0.41917 0.464
0.42 0.454
0.42083 0.463
0.42167 0.452
0.4225 0.461
0.42333 0.451
0.42417 0.46
0.425 0.45
0.42583 0.459
0.42667 0.449
0.4275 0.457
0.42833 0.448
0.42917 0.456
0.43 0.446
0.43083 0.454
0.43167 0.446
0.4325 0.453
0.43333 0.445
0.43417 0.452
0.435 0.443
0.43583 0.45
0.43667 0.442
0.4375 0.448
0.43833 0.44
0.43917 0.446
0.44 0.439
0.44083 0.444
0.44167 0.437
0.4425 0.443
0.44333 0.437
0.44417 0.442
0.445 0.436
0.44583 0.441
0.44667 0.435
0.4475 0.44
0.44833 0.435
0.44917 0.438
0.45 0.433
0.45083 0.436
0.45167 0.432
0.4525 0.434
0.45333 0.431
0.45417 0.433
0.455 0.43
0.45583 0.43
0.45667 0.429
0.4575 0.428
0.45833 0.427
0.45917 0.425
0.46 0.425
0.46083 0.422
0.46167 0.423
0.4625 0.418
0.46333 0.42
0.46417 0.415
0.465 0.418
0.46583 0.413
0.46667 0.416
0.4675 0.411
0.46833 0.414
0.46917 0.409
0.47 0.412
0.47083 0.407
0.47167 0.409
0.4725 0.405
0.47333 0.407
0.47417 0.403
0.475 0.406
0.47583 0.403
0.47667 0.405
0.4775 0.402
0.47833 0.403
0.47917 0.399
0.48 0.4
0.48083 0.397
0.48167 0.398
0.4825 0.395
0.48333 0.396
0.48417 0.393
0.485 0.394
0.48583 0.391
0.48667 0.391
0.4875 0.389
0.48833 0.388
0.48917 0.386
0.49 0.386
0.49083 0.384
0.49167 0.384
0.4925 0.382
0.49333 0.382
0.49417 0.38
0.495 0.379
0.49583 0.378
0.49667 0.377
0.4975 0.376
0.49833 0.376
0.49917 0.375
0.5 0.375
0.50083 0.374
0.50167 0.374
0.5025 0.373
0.50333 0.373
0.50417 0.371
0.505 0.371
0.50583 0.37
0.50667 0.369
0.5075 0.367
0.50833 0.367
0.50917 0.365
0.51 0.365
0.51083 0.362
0.51167 0.362
0.5125 0.359
0.51333 0.358
0.51417 0.356
0.515 0.356
0.51583 0.353
0.51667 0.353
0.5175 0.351
0.51833 0.35
0.51917 0.348
0.52 0.348
0.52083 0.346
0.52167 0.345
0.5225 0.344
0.52333 0.344
0.52417 0.342
0.525 0.342
0.52583 0.34
0.52667 0.34
0.5275 0.339
0.52833 0.338
0.52917 0.337
0.53 0.336
0.53083 0.335
0.53167 0.335
0.5325 0.333
0.53333 0.333
0.53417 0.331
0.535 0.331
0.53583 0.329
0.53667 0.329
0.5375 0.327
0.53833 0.327
0.53917 0.325
0.54 0.325
0.54083 0.324
0.54167 0.324
0.5425 0.322
0.54333 0.322
0.54417 0.321
0.545 0.32
0.54583 0.318
0.54667 0.317
0.5475 0.315
0.54833 0.315
0.54917 0.313
0.55 0.313
0.55083 0.311
0.55167 0.311
0.5525 0.309
0.55333 0.309
0.55417 0.307
0.555 0.307
0.55583 0.305
0.55667 0.305
0.5575 0.303
0.55833 0.303
0.55917 0.301
0.56 0.301
0.56083 0.3
0.56167 0.3
0.5625 0.297
0.56333 0.296
0.56417 0.294
0.565 0.294
0.56583 0.292
0.56667 0.291
0.5675 0.289
0.56833 0.288
0.56917 0.287
0.57 0.286
0.57083 0.285
0.57167 0.284
0.5725 0.282
0.57333 0.282
0.57417 0.28
0.575 0.28
0.57583 0.278
0.57667 0.277
0.5775 0.275
0.57833 0.274
0.57917 0.273
0.58 0.272
0.58083 0.27
0.58167 0.27
0.5825 0.268
0.58333 0.268
0.58417 0.266
0.585 0.266
0.58583 0.264
0.58667 0.264
0.5875 0.263
0.58833 0.262
0.58917 0.261
0.59 0.261
0.59083 0.26
0.59167 0.26
0.5925 0.258
0.59333 0.258
0.59417 0.257
0.595 0.257
0.59583 0.256
0.59667 0.255
0.5975 0.255
0.59833 0.254
0.59917 0.253
0.6 0.253
0.60083 0.252
0.60167 0.251
0.6025 0.25
0.60333 0.249
0.60417 0.248
0.605 0.247
0.60583 0.246
0.60667 0.246
0.6075 0.245
0.60833 0.244
0.60917 0.243
0.61 0.242
0.61083 0.241
0.61167 0.24
0.6125 0.239
0.61333 0.239
0.61417 0.238
0.615 0.237
0.61583 0.236
0.61667 0.236
0.6175 0.235
0.61833 0.235
0.61917 0.234
0.62 0.233
0.62083 0.232
0.62167 0.232
0.6225 0.23
0.62333 0.229
0.62417 0.228
0.625 0.227
0.62583 0.226
0.62667 0.226
0.6275 0.224
0.62833 0.224
0.62917 0.223
0.63 0.222
0.63083 0.22
0.63167 0.22
0.6325 0.219
0.63333 0.219
0.63417 0.218
0.635 0.217
0.63583 0.217
0.63667 0.216
0.6375 0.215
0.63833 0.215
0.63917 0.214
0.64 0.214
0.64083 0.212
0.64167 0.212
0.6425 0.21
0.64333 0.21
0.64417 0.209
0.645 0.208
0.64583 0.207
0.64667 0.207
0.6475 0.205
0.64833 0.205
0.64917 0.204
0.65 0.203
0.65083 0.202
0.65167 0.202
0.6525 0.201
0.65333 0.201
0.65417 0.2
0.655 0.2
0.65583 0.199
0.65667 0.199
0.6575 0.198
0.65833 0.198
0.65917 0.197
0.66 0.197
0.66083 0.196
0.66167 0.196
0.6625 0.195
0.66333 0.195
0.66417 0.194
0.665 0.193
0.66583 0.192
0.66667 0.192
0.6675 0.191
0.66833 0.191
0.66917 0.189
0.67 0.189
0.67083 0.188
0.67167 0.187
0.6725 0.186
0.67333 0.186
0.67417 0.185
0.675 0.185
0.67583 0.184
0.67667 0.184
0.6775 0.184
0.67833 0.183
0.67917 0.183
0.68 0.182
0.68083 0.182
0.68167 0.181
0.6825 0.18
0.68333 0.179
0.68417 0.178
0.685 0.178
0.68583 0.177
0.68667 0.176
0.6875 0.176
0.68833 0.175
0.68917 0.174
0.69 0.174
0.69083 0.173
0.69167 0.172
0.6925 0.171
0.69333 0.17
0.69417 0.169
0.695 0.169
0.69583 0.168
0.69667 0.167
0.6975 0.166
0.69833 0.165
0.69917 0.164
0.7 0.163
0.70083 0.162
0.70167 0.162
0.7025 0.161
0.70333 0.16
0.70417 0.16
0.705 0.159
0.70583 0.158
0.70667 0.158
0.7075 0.157
0.70833 0.156
0.70917 0.155
0.71 0.155
0.71083 0.154
0.71167 0.154
0.7125 0.154
0.71333 0.153
0.71417 0.153
0.715 0.152
0.71583 0.151
0.71667 0.151
0.7175 0.15
0.71833 0.15
0.71917 0.149
0.72 0.149
0.72083 0.148
0.72167 0.147
0.7225 0.146
0.72333 0.146
0.72417 0.145
0.725 0.145
0.72583 0.144
0.72667 0.144
0.7275 0.142
0.72833 0.142
0.72917 0.141
0.73 0.141
0.73083 0.14
0.73167 0.14
0.7325 0.139
0.73333 0.139
0.73417 0.138
0.735 0.138
0.73583 0.138
0.73667 0.138
0.7375 0.137
0.73833 0.137
0.73917 0.136
0.74 0.136
0.74083 0.135
0.74167 0.135
0.7425 0.133
0.74333 0.133
0.74417 0.132
0.745 0.132
0.74583 0.131
0.74667 0.131
0.7475 0.13
0.74833 0.13
0.74917 0.129
0.75 0.129
0.75083 0.128
0.75167 0.128
0.7525 0.127
0.75333 0.127
0.75417 0.126
0.755 0.126
0.75583 0.125
0.75667 0.125
0.7575 0.124
0.75833 0.124
0.75917 0.124
0.76 0.124
0.76083 0.123
0.76167 0.123
0.7625 0.122
0.76333 0.123
0.76417 0.122
0.765 0.122
0.76583 0.121
0.76667 0.122
0.7675 0.121
0.76833 0.121
0.76917 0.12
0.77 0.12
0.77083 0.12
0.77167 0.12
0.7725 0.119
0.77333 0.119
0.77417 0.118
0.775 0.118
0.77583 0.117
0.77667 0.116
0.7775 0.115
0.77833 0.115
0.77917 0.114
0.78 0.114
0.78083 0.113
0.78167 0.112
0.7825 0.111
0.78333 0.111
0.78417 0.11
0.785 0.11
0.78583 0.108
0.78667 0.108
0.7875 0.107
0.78833 0.107
0.78917 0.106
0.79 0.106
0.79083 0.105
0.79167 0.105
0.7925 0.104
0.79333 0.104
0.79417 0.103
0.795 0.103
0.79583 0.102
0.79667 0.102
0.7975 0.101
0.79833 0.101
0.79917 0.1
0.8 0.1
0.80083 0.099
0.80167 0.099
0.8025 0.098
0.80333 0.097
0.80417 0.097
0.805 0.096
0.80583 0.096
0.80667 0.095
0.8075 0.095
0.80833 0.095
0.80917 0.094
0.81 0.093
0.81083 0.092
0.81167 0.092
0.8125 0.091
0.81333 0.09
0.81417 0.089
0.815 0.089
0.81583 0.088
0.81667 0.087
0.8175 0.086
0.81833 0.086
0.81917 0.085
0.82 0.084
0.82083 0.083
0.82167 0.083
0.8225 0.082
0.82333 0.081
0.82417 0.081
0.825 0.08
0.82583 0.079
0.82667 0.079
0.8275 0.078
0.82833 0.078
0.82917 0.077
0.83 0.076
0.83083 0.075
0.83167 0.075
0.8325 0.074
0.83333 0.073
0.83417 0.072
0.835 0.071
0.83583 0.07
0.83667 0.07
0.8375 0.069
0.83833 0.069
0.83917 0.068
0.84 0.067
0.84083 0.066
0.84167 0.065
0.8425 0.064
0.84333 0.064
0.84417 0.063
0.845 0.063
0.84583 0.062
0.84667 0.061
0.8475 0.061
0.84833 0.06
0.84917 0.059
0.85 0.058
0.85083 0.056
0.85167 0.056
0.8525 0.055
0.85333 0.054
0.85417 0.053
0.855 0.052
0.85583 0.051
0.85667 0.05
0.8575 0.049
0.85833 0.048
0.85917 0.048
0.86 0.047
0.86083 0.047
0.86167 0.046
0.8625 0.046
0.86333 0.045
0.86417 0.045
0.865 0.045
0.86583 0.044
0.86667 0.043
0.8675 0.043
0.86833 0.042
0.86917 0.041
0.87 0.041
0.87083 0.04
0.87167 0.039
0.8725 0.039
0.87333 0.038
0.87417 0.037
0.875 0.037
0.87583 0.036
0.87667 0.036
0.8775 0.035
0.87833 0.035
0.87917 0.035
0.88 0.034
0.88083 0.034
0.88167 0.034
0.8825 0.034
0.88333 0.033
0.88417 0.033
0.885 0.032
0.88583 0.032
0.88667 0.032
0.8875 0.032
0.88833 0.031
0.88917 0.031
0.89 0.03
0.89083 0.029
0.89167 0.028
0.8925 0.027
0.89333 0.026
0.89417 0.025
0.895 0.024
0.89583 0.024
0.89667 0.023
0.8975 0.023
0.89833 0.022
0.89917 0.021
0.9 0.021
0.90083 0.02
0.90167 0.019
0.9025 0.019
0.90333 0.018
0.90417 0.017
0.905 0.016
0.90583 0.016
0.90667 0.015
0.9075 0.015
0.90833 0.014
0.90917 0.013
0.91 0.012
0.91083 0.011
0.91167 0.01
0.9125 0.009
0.91333 0.008
0.91417 0.008
0.915 0.007
0.91583 0.007
0.91667 0.006
0.9175 0.005
0.91833 0.004
0.91917 0.003
0.92 0.002
0.92083 0.001
0.92167 -0
0.9225 -0.001
0.92333 -0.002
0.92417 -0.003
0.925 -0.003
0.92583 -0.004
0.92667 -0.004
0.9275 -0.005
0.92833 -0.005
0.92917 -0.006
0.93 -0.007
0.93083 -0.007
0.93167 -0.008
0.9325 -0.008
0.93333 -0.009
0.93417 -0.01
0.935 -0.01
0.93583 -0.011
0.93667 -0.011
0.9375 -0.012
0.93833 -0.013
0.93917 -0.013
0.94 -0.014
0.94083 -0.014
0.94167 -0.015
0.9425 -0.015
0.94333 -0.016
0.94417 -0.017
0.945 -0.017
0.94583 -0.018
0.94667 -0.018
0.9475 -0.018
0.94833 -0.019
0.94917 -0.019
0.95 -0.02
0.95083 -0.02
0.95167 -0.021
0.9525 -0.022
0.95333 -0.023
0.95417 -0.023
0.955 -0.024
0.95583 -0.025
0.95667 -0.025
0.9575 -0.026
0.95833 -0.026
0.95917 -0.027
0.96 -0.027
0.96083 -0.028
0.96167 -0.028
0.9625 -0.029
0.96333 -0.029
0.96417 -0.03
0.965 -0.03
0.96583 -0.031
0.96667 -0.031
0.9675 -0.032
0.96833 -0.033
0.96917 -0.033
0.97 -0.034
0.97083 -0.034
0.97167 -0.035
0.9725 -0.035
0.97333 -0.036
0.97417 -0.037
0.975 -0.038
0.97583 -0.038
0.97667 -0.039
0.9775 -0.039
0.97833 -0.04
0.97917 -0.041
0.98 -0.041
0.98083 -0.042
0.98167 -0.042
0.9825 -0.043
0.98333 -0.043
0.98417 -0.044
0.985 -0.044
0.98583 -0.045
0.98667 -0.045
0.9875 -0.046
0.98833 -0.046
0.98917 -0.047
0.99 -0.047
0.99083 -0.048
0.99167 -0.048
0.9925 -0.049
0.99333 -0.049
0.99417 -0.051
0.995 -0.051
0.99583 -0.053
0.99667 -0.054
0.9975 -0.055
0.99833 -0.056
0.99917 -0.057
1 -0.057


==> data/uniform_noise/bdag.dat <==
0.001 -0.15183
0.002 -7.3257
0.003 -3.2016
0.004 11.911
0.005 0.82483
0.006 -1.2052
0.007 -4.599
0.008 -5.8726
0.009 3.9336
0.01 0.80657
0.011 -11.206
0.012 -4.6454
0.013 1.8467
0.014 2.1432
0.015 -9.4258
0.016 -2.3464
0.017 -1.4686
0.018 -1.1046
0.019 -5.84
0.02 -1.6981
0.021 -1.8336
0.022 -2.8407
0.023 -0.72487
0.024 -2.3607
0.025 -0.4808
0.026 1.911
0.027 -2.6223
0.028 2.2578
0.029 7.4886
0.03 3.2857
0.031 2.2572
0.032 -7.7703
0.033 -1.1911
0.034 -12.304
0.035 1.8927
0.036 5.8003
0.037 -3.5848
0.038 -3.4264
0.039 6.5344
0.04 -2.9683
0.041 -3.1966
0.042 -0.27405
0.043 4.7158
0.044 1.8922
0.045 -0.59089
0.046 0.18215
0.047 -1.7128
0.048 2.5158
0.049 -6.5468
0.05 -2.9685
0.051 13.185
0.052 6.3482
0.053 1.667
0.054 -4.259
0.055 -5.433
0.056 -2.8897
0.057 -1.8129
0.058 5.2116
0.059 1.261
0.06 4.8972
0.061 -7.2471
0.062 5.458
0.063 -8.3298
0.064 1.5974
0.065 4.6598
0.066 4.1375
0.067 -4.3762
0.068 -7.5267
0.069 3.3614
0.07 -4.0558
0.071 5.9333
0.072 -4.2024
0.073 7.3845
0.074 -2.1197
0.075 -1.9745
0.076 2.9504
0.077 2.8618
0.078 1.7835
0.079 -1.6125
0.08 1.3609
0.081 3.2642
0.082 1.9138
0.083 -2.6271
0.084 0.47955
0.085 6.2549
0.086 -3.7554
0.087 2.4543
0.088 -3.8778
0.089 -8.0434
0.09 0.20851
0.091 -2.2027
0.092 3.5001
0.093 -4.2598
0.094 -9.8641
0.095 -5.6143
0.096 -1.3373
0.097 -2.2357
0.098 -5.4283
0.099 6.0705
0.1 7.1262
0.101 -6.8698
0.102 -11.792
0.103 0.02536
0.104 4.4531
0.105 -12.024
0.106 5.8904
0.107 -6.2922
0.108 4.1602
0.109 -7.5967
0.11 -8.2724
0.111 -1.8247
0.112 7.572
0.113 -9.4303
0.114 5.0668
0.115 2.1601
0.116 -4.5847
0.117 -3.7714
0.118 -4.4257
0.119 5.2082
0.12 2.1962
0.121 2.444
0.122 6.9534
0.123 3.1399
0.124 9.248
0.125 -2.2312
0.126 -2.5789
0.127 2.6289
0.128 -6.0478
0.129 6.2629
0.13 -2.2678
0.131 -7.3319
0.132 7.2737
0.133 -1.173
0.134 1.1488
0.135 -1.6912
0.136 -0.48862
0.137 4.9129
0.138 -1.5029
0.139 -3.774
0.14 2.795
0.141 -7.822
0.142 -1.2313
0.143 -0.38371
0.144 3.2652
0.145 0.79131
0.146 -8.4484
0.147 -1.1938
0.148 -4.8771
0.149 12.378
0.15 4.6571
0.151 4.7579
0.152 1.0129
0.153 4.1675
0.154 5.4902
0.155 -3.3301
0.156 -2.2446
0.157 5.6083
0.158 5.2103
0.159 -6.1511
0.16 -3.8826
0.161 -0.49585
0.162 -1.8766
0.163 -9.3064
0.164 0.87682
0.165 -0.9624
0.166 -1.9916
0.167 -2.4982
0.168 -9.1961
0.169 -4.8297
0.17 2.6528
0.171 6.1903
0.172 1.9459
0.173 9.6177
0.174 2.4006
0.175 -4.2977
0.176 -0.92565
0.177 -0.99106
0.178 2.7879
0.179 4.745
0.18 -0.30713
0.181 -3.7427
0.182 -0.77547
0.183 1.8046
0.184 0.93739
0.185 1.2486
0.186 -1.5053
0.187 -1.1578
0.188 -1.6248
0.189 -2.0591
0.19 1.8936
0.191 3.5629
0.192 -6.8334
0.193 1.2488
0.194 6.1016
0.195 -4.0418
0.196 6.5615
0.197 6.1579
0.198 2.1482
0.199 -2.1825
0.2 -3.9209
0.201 1.2251
0.202 0.92604
0.203 -3.9644
0.204 5.2979
0.205 1.1781
0.206 5.0204
0.207 5.5892
0.208 -3.8615
0.209 -0.83994
0.21 -8.9261
0.211 -7.2488
0.212 -8.9465
0.213 -1.0732
0.214 -6.0332
0.215 -3.186
0.216 2.6012
0.217 4.9187
0.218 1.906
0.219 -2.9905
0.22 3.3196
0.221 -12.017
0.222 -4.2665
0.223 9.4513
0.224 3.0342
0.225 -7.776
0.226 4.9686
0.227 4.7703
0.228 1.6926
0.229 -0.17921
0.23 -5.5529
0.231 4.4251
0.232 -6.1691
0.233 -15.384
0.234 -4.1986
0.235 -5.2042
0.236 -3.1777
0.237 1.8448
0.238 -7.1092
0.239 9.0614
0.24 -1.8383
0.241 4.289
0.242 -10.168
0.243 2.1419
0.244 -3.3102
0.245 -0.92715
0.246 2.8071
0.247 -2.6631
0.248 -0.63592
0.249 5.3231
0.25 4.9818
0.251 -4.2999
0.252 4.5516
0.253 0.38143
0.254 -8.1333
0.255 13.202
0.256 2.6938
0.257 0.27865
0.258 0.94854
0.259 -3.1628
0.26 0.51772
0.261 0.49538
0.262 -7.5032
0.263 10.39
0.264 4.4515
0.265 -0.60852
0.266 0.96657
0.267 -9.8641
0.268 -3.6763
0.269 -13.978
0.27 6.4949
0.271 -8.876
0.272 -4.4219
0.273 4.7669
0.274 -1.9518
0.275 3.4705
0.276 -0.82142
0.277 3.2496
0.278 -9.4618
0.279 3.8828
0.28 1.0651
0.281 4.1706
0.282 -2.3248
0.283 2.1879
0.284 -1.3313
0.285 0.29665
0.286 -4.3149
0.287 -2.0996
0.288 -4.4586
0.289 -3.4881
0.29 6.3972
0.291 -8.7706
0.292 6.1503
0.293 5.4474
0.294 2.7292
0.295 -3.1294
0.296 -8.157
0.297 5.4515
0.298 -0.35193
0.299 3.1206
0.3 -3.6197
0.301 -1.6888
0.302 -0.15131
0.303 6.3021
0.304 -3.3621
0.305 5.3957
0.306 7.0558
0.307 -2.2971
0.308 1.9604
0.309 0.26072
0.31 1.2717
0.311 0.030751
0.312 -7.1944
0.313 0.37246
0.314 -14.217
0.315 5.4527
0.316 -4.5192
0.317 0.92511
0.318 -1.199
0.319 -9.8509
0.32 -4.2613
0.321 -8.6346
0.322 -2.0012
0.323 1.8326
0.324 6.3012
0.325 -7.3801
0.326 -0.69291
0.327 -1.4587
0.328 -8.2856
0.329 0.15748
0.33 10.407
0.331 2.1167
0.332 6.7159
0.333 -0.18909
0.334 -1.6101
0.335 1.7689
0.336 5.4626
0.337 4.9163
0.338 -6.7377
0.339 4.1361
0.34 -10.912
0.341 0.32082
0.342 2.9992
0.343 2.5183
0.344 14.822
0.345 -13.116
0.346 0.68257
0.347 2.0065
0.348 -8.6115
0.349 9.1433
0.35 5.7869
0.351 -5.2286
0.352 -1.0382
0.353 -4.7242
0.354 3.0666
0.355 -2.5891
0.356 -3.444
0.357 4.1827
0.358 -1.1876
0.359 2.4906
0.36 2.7521
0.361 3.6963
0.362 2.9788
0.363 -0.28208
0.364 -9.712
0.365 1.9333
0.366 -6.7069
0.367 -0.3564
0.368 -2.6051
0.369 -1.5228
0.37 1.7861
0.371 1.5144
0.372 -2.0108
0.373 2.1624
0.374 -3.3884
0.375 13.988
0.376 4.7468
0.377 0.16868
0.378 -8.4227
0.379 -7.9201
0.38 1.2791
0.381 -2.2697
0.382 -0.69876
0.383 -3.2533
0.384 -0.35987
0.385 0.63067
0.386 3.5141
0.387 6.8039
0.388 -4.0963
0.389 5.657
0.39 1.5207
0.391 3.2492
0.392 2.4912
0.393 -2.5344
0.394 -11.793
0.395 15.193
0.396 8.7477
0.397 -8.6586
0.398 0.87304
0.399 -0.45492
0.4 -2.4286
0.401 -1.2722
0.402 -7.3196
0.403 -6.072
0.404 -5.6018
0.405 -5.2019
0.406 -7.1796
0.407 -8.6725
0.408 1.3014
0.409 5.4806
0.41 -1.355
0.411 4.8039
0.412 -3.2873
0.413 -11.517
0.414 -4.8393
0.415 6.2648
0.416 6.1805
0.417 2.1731
0.418 -1.1803
0.419 -0.7227
0.42 0.87097
0.421 -0.92435
0.422 3.3481
0.423 2.317
0.424 -3.0213
0.425 -0.18973
0.426 -0.15129
0.427 3.9801
0.428 0.34972
0.429 -2.3462
0.43 0.91061
0.431 1.8191
0.432 -7.9057
0.433 -4.1405
0.434 8.1254
0.435 -0.040088
0.436 2.9175
0.437 6.5257
0.438 1.4474
0.439 -4.608
0.44 -7.4682
0.441 4.1146
0.442 2.4214
0.443 9.2026
0.444 -6.3229
0.445 -4.1799
0.446 0.4897
0.447 1.6205
0.448 7.5069
0.449 -0.72466
0.45 -3.1464
0.451 -3.5176
0.452 -4.198
0.453 -1.982
0.454 7.7102
0.455 -8.6049
0.456 -1.1179
0.457 4.4378
0.458 2.9172
0.459 5.2146
0.46 -0.78795
0.461 14.173
0.462 11.496
0.463 -2.3075
0.464 -2.5529
0.465 -0.46417
0.466 5.6601
0.467 -2.3924
0.468 -1.7743
0.469 -6.5337
0.47 7.6484
0.471 -0.57592
0.472 -0.19472
0.473 0.50531
0.474 0.83178
0.475 10.142
0.476 1.0977
0.477 1.5807
0.478 0.59559
0.479 -4.1756
0.48 6.156
0.481 -1.5321
0.482 -6.8339
0.483 7.3053
0.484 2.4272
0.485 1.6231
0.486 1.6151
0.487 -4.7842
0.488 -6.7439
0.489 5.631
0.49 -1.0744
0.491 5.8437
0.492 7.7141
0.493 -8.7454
0.494 -2.1919
0.495 4.147
0.496 3.9809
0.497 1.4618
0.498 -0.10005
0.499 -8.3426
0.5 -0.33198
0.501 -10.892
0.502 -1.3956
0.503 -8.0792
0.504 1.1661
0.505 -3.248
0.506 -5.5753
0.507 3.2757
0.508 -5.7015
0.509 10.636
0.51 2.1592
0.511 0.59617
0.512 3.2264
0.513 0.4736
0.514 -5.6871
0.515 -6.881
0.516 -13.554
0.517 2.7935
0.518 2.675
0.519 6.4723
0.52 6.6199
0.521 2.3605
0.522 -1.2125
0.523 1.4059
0.524 0.17443
0.525 0.71447
0.526 -1.404
0.527 10.348
0.528 4.2698
0.529 6.594
0.53 -6.058
0.531 -7.5449
0.532 -1.5764
0.533 -12.086
0.534 0.72162
0.535 0.2572
0.536 -7.2749
0.537 -6.0168
0.538 0.34197
0.539 -0.1891
0.54 5.7668
0.541 7.6881
0.542 3.4751
0.543 -1.8332
0.544 3.1417
0.545 3.4414
0.546 2.801
0.547 -1.6072
0.548 4.0036
0.549 -0.80044
0.55 4.7697
0.551 -3.4043
0.552 2.4019
0.553 0.45355
0.554 -1.84
0.555 7.9833
0.556 -2.5493
0.557 5.4079
0.558 12.212
0.559 -7.9426
0.56 2.9844
0.561 0.82662
0.562 1.7965
0.563 -5.4668
0.564 -8.9177
0.565 -2.1843
0.566 3.5899
0.567 -0.48031
0.568 5.8489
0.569 -0.41257
0.57 1.2818
0.571 3.3391
0.572 9.5564
0.573 -1.9106
0.574 -3.2173
0.575 9.4402
0.576 -7.0076
0.577 4.1054
0.578 2.5984
0.579 -3.192
0.58 -4.8764
0.581 -4.1625
0.582 2.9132
0.583 -5.7354
0.584 -2.5233
0.585 0.77741
0.586 -5.4564
0.587 -3.3641
0.588 -3.6201
0.589 -3.4524
0.59 -2.7299
0.591 -2.7153
0.592 0.79052
0.593 -4.4786
0.594 -3.1743
0.595 2.352
0.596 -9.5764
0.597 -6.1574
0.598 7.0308
0.599 -0.61692
0.6 7.4736
0.601 -11.755
0.602 -8.3659
0.603 -4.356
0.604 4.4525
0.605 4.671
0.606 1.0953
0.607 -9.2143
0.608 3.5214
0.609 0.057736
0.61 -0.15222
0.611 2.7257
0.612 -4.8115
0.613 9.3176
0.614 0.27536
0.615 5.1048
0.616 7.3063
0.617 -3.775
0.618 -0.8291
0.619 7.6269
0.62 -8.9365
0.621 2.8223
0.622 -3.15
0.623 -1.6501
0.624 -1.9594
0.625 5.4262
0.626 9.6281
0.627 7.2384
0.628 3.9379
0.629 1.0995
0.63 3.8156
0.631 -4.6992
0.632 0.26856
0.633 6.4332
0.634 -4.3995
0.635 2.8365
0.636 6.043
0.637 -2.7061
0.638 -2.7131
0.639 3.3021
0.64 1.3479
0.641 -6.3892
0.642 -2.2289
0.643 -0.46859
0.644 -5.3185
0.645 -0.56578
0.646 7.3785
0.647 -8.2264
0.648 3.1638
0.649 -2.6685
0.65 3.1298
0.651 2.2638
0.652 -8.0428
0.653 -6.2686
0.654 6.6155
0.655 -9.7247
0.656 -2.5501
0.657 -3.4132
0.658 -3.0129
0.659 4.9958
0.66 6.844
0.661 6.9204
0.662 -0.55849
0.663 0.98718
0.664 -0.50715
0.665 -0.25146
0.666 0.14739
0.667 -0.47875
0.668 -3.0075
0.669 -3.6258
0.67 1.4218
0.671 -1.4238
0.672 -0.93892
0.673 5.5631
0.674 3.7203
0.675 -3.0103
0.676 6.9568
0.677 4.068
0.678 3.0847
0.679 -6.8671
0.68 4.1221
0.681 0.83915
0.682 8.2388
0.683 2.222
0.684 3.4768
0.685 -0.639
0.686 0.3551
0.687 -9.4446
0.688 -7.1961
0.689 -0.2568
0.69 -0.95702
0.691 -1.503
0.692 -2.5606
0.693 3.4676
0.694 -5.8827
0.695 4.4061
0.696 -3.6382
0.697 -6.7573
0.698 -4.4159
0.699 -8.4127
0.7 -0.89714
0.701 -7.9687
0.702 -9.8463
0.703 0.6114
0.704 2.7774
0.705 5.1718
0.706 5.7468
0.707 1.818
0.708 2.1462
0.709 -3.1491
0.71 -4.3938
0.711 -6.6623
0.712 -5.3829
0.713 7.1462
0.714 -6.7065
0.715 1.7193
0.716 -0.45064
0.717 -3.6874
0.718 4.6352
0.719 -0.48068
0.72 -3.1972
0.721 0.48708
0.722 1.8829
0.723 -2.9654
0.724 -4.7888
0.725 5.6085
0.726 9.2646
0.727 1.2742
0.728 -2.2444
0.729 10.147
0.73 -0.91197
0.731 -3.7616
0.732 12.341
0.733 -0.68685
0.734 -3.5357
0.735 -1.9231
0.736 -1.3511
0.737 1.7056
0.738 5.4996
0.739 5.5038
0.74 2.5885
0.741 -2.1427
0.742 -8.7444
0.743 -3.4159
0.744 -3.3035
0.745 1.7704
0.746 -1.1654
0.747 0.92227
0.748 4.546
0.749 8.3458
0.75 -7.5281
0.751 3.4755
0.752 8.8047
0.753 -2.947
0.754 2.3703
0.755 -1.0807
0.756 0.5973
0.757 1.0506
0.758 2.8992
0.759 4.1463
0.76 -10.652
0.761 -4.2127
0.762 -11.216
0.763 -0.83326
0.764 1.3817
0.765 2.0504
0.766 -3.3645
0.767 2.7176
0.768 0.19524
0.769 0.28557
0.77 -4.1342
0.771 1.8326
0.772 -1.9964
0.773 0.33256
0.774 0.46548
0.775 2.4039
0.776 -18.114
0.777 -0.70038
0.778 6.0282
0.779 -5.4442
0.78 0.040882
0.781 -3.9616
0.782 -0.060984
0.783 5.5948
0.784 0.50468
0.785 -0.9009
0.786 -5.7586
0.787 -4.6728
0.788 1.2126
0.789 6.8863
0.79 -1.9198
0.791 1.2806
0.792 1.2883
0.793 -2.9422
0.794 -2.4388
0.795 -4.614
0.796 2.5336
0.797 0.024694
0.798 6.7147
0.799 -3.9752
0.8 -1.039
0.801 -1.0159
0.802 -0.36487
0.803 7.4274
0.804 -8.8864
0.805 -3.9689
0.806 -6.0093
0.807 9.8658
0.808 -2.6639
0.809 -2.6896
0.81 2.287
0.811 -2.6974
0.812 -1.2397
0.813 -1.3627
0.814 -4.5787
0.815 -1.8148
0.816 1.4867
0.817 8.913
0.818 2.5797
0.819 9.3719
0.82 -8.5841
0.821 -11.89
0.822 -0.31496
0.823 -6.1241
0.824 -3.6063
0.825 0.011843
0.826 -1.9091
0.827 -0.84446
0.828 -6.3108
0.829 -1.4444
0.83 0.73317
0.831 5.5077
0.832 1.192
0.833 0.87939
0.834 0.2094
0.835 6.4452
0.836 3.3771
0.837 -7.9061
0.838 2.2939
0.839 6.8938
0.84 4.7594
0.841 -4.8794
0.842 2.4006
0.843 -8.1366
0.844 -4.4079
0.845 6.4072
0.846 4.0258
0.847 10.122
0.848 0.5499
0.849 -2.5649
0.85 -3.541
0.851 -3.5169
0.852 -2.2706
0.853 -0.60002
0.854 -4.6476
0.855 -3.7589
0.856 1.7151
0.857 -5.1287
0.858 -0.090716
0.859 5.5583
0.86 -9.757
0.861 11.841
0.862 0.73475
0.863 -0.49002
0.864 5.7168
0.865 -2.3124
0.866 -6.45
0.867 2.7192
0.868 -6.7199
0.869 2.1477
0.87 -3.4766
0.871 -4.7247
0.872 -6.0472
0.873 12.714
0.874 4.6928
0.875 -7.7893
0.876 -1.1966
0.877 -7.0514
0.878 -3.7795
0.879 4.0167
0.88 1.8239
0.881 -2.2869
0.882 0.062863
0.883 -0.20616
0.884 6.6408
0.885 5.2914
0.886 -2.6455
0.887 0.33407
0.888 -1.3282
0.889 -2.4132
0.89 -1.891
0.891 6.0814
0.892 5.8933
0.893 1.3943
0.894 0.92131
0.895 1.1453
0.896 -2.0751
0.897 3.7003
0.898 0.84032
0.899 4.1307
0.9 11.639
0.901 -1.5093
0.902 -2.0436
0.903 -11.852
0.904 2.7315
0.905 -9.6729
0.906 6.2324
0.907 -4.7058
0.908 2.5904
0.909 0.71671
0.91 -2.5803
0.911 -0.75125
0.912 -2.3809
0.913 -2.3555
0.914 -2.4469
0.915 5.5935
0.916 -4.7787
0.917 0.43822
0.918 4.7033
0.919 1.0826
0.92 -2.8423
0.921 2.5077
0.922 -5.8194
0.923 3.8988
0.924 1.5242
0.925 0.29275
0.926 5.5333
0.927 -0.31555
0.928 -3.4403
0.929 1.7265
0.93 -4.8813
0.931 1.0938
0.932 2.6426
0.933 -3.1691
0.934 -0.45729
0.935 -3.9833
0.936 0.17506
0.937 -1.3275
0.938 -1.6448
0.939 -14.048
0.94 4.5606
0.941 0.57533
0.942 5.9503
0.943 -0.60449
0.944 8.7534
0.945 -0.32205
0.946 -5.8462
0.947 0.26458
0.948 -2.9778
0.949 -1.7609
0.95 -3.7321
0.951 5.9178
0.952 -1.3945
0.953 -0.12237
0.954 3.0572
0.955 -5.9013
0.956 6.4402
0.957 2.7946
0.958 -4.868
0.959 0.60948
0.96 -4.3118
0.961 -0.41801
0.962 -5.9902
0.963 -5.6726
0.964 1.1504
0.965 -2.1891
0.966 -4.3776
0.967 -2.3271
0.968 2.6494
0.969 2.8557
0.97 2.8759
0.971 3.1055
0.972 9.0425
0.973 -6.5345
0.974 -4.9678
0.975 0.32324
0.976 0.19001
0.977 -1.6918
0.978 -5.6242
0.979 -0.18804
0.98 -4.0933
0.981 -0.037794
0.982 -3.1127
0.983 5.6492
0.984 -2.2622
0.985 -0.87171
0.986 2.6451
0.987 -8.3872
0.988 -8.1673
0.989 2.7972
0.99 6.1945
0.991 1.8976
0.992 8.1544
0.993 0.67621
0.994 -14.461
0.995 4.2694
0.996 5.0651
0.997 -5.9758
0.998 -6.6578
0.999 -1.2655
1 -2.1561


==> data/uniform_noise/bdelta.dat <==
0.001 -0.18739
0.002 -7.538
0.003 -3.3976
0.004 12.309
0.005 0.078122
0.006 -1.5485
0.007 -4.748
0.008 -5.9059
0.009 4.8378
0.01 0.76854
0.011 -10.358
0.012 -5.6229
0.013 2.3573
0.014 1.9692
0.015 -9.5514
0.016 -1.9174
0.017 -1.8268
0.018 -0.67125
0.019 -5.2874
0.02 -2.2035
0.021 -1.7234
0.022 -3.5917
0.023 -1.7189
0.024 -2.8867
0.025 -1.3491
0.026 2.5189
0.027 -3.5401
0.028 1.8184
0.029 6.9333
0.03 4.1695
0.031 2.5522
0.032 -8.4056
0.033 -0.59298
0.034 -12.15
0.035 1.9549
0.036 5.2988
0.037 -3.7921
0.038 -3.4365
0.039 7.5258
0.04 -3.0304
0.041 -2.5899
0.042 -1.1391
0.043 4.1819
0.044 1.6724
0.045 0.083174
0.046 -0.76161
0.047 -2.1705
0.048 3.0607
0.049 -5.6878
0.05 -3.2162
0.051 12.258
0.052 6.9057
0.053 1.5947
0.054 -4.8799
0.055 -6.2765
0.056 -3.4034
0.057 -1.3804
0.058 4.7099
0.059 0.56677
0.06 5.4121
0.061 -8.1478
0.062 5.5994
0.063 -8.7977
0.064 2.4365
0.065 5.5884
0.066 4.7237
0.067 -4.4895
0.068 -8.0027
0.069 2.5802
0.07 -4.5348
0.071 5.0555
0.072 -4.4457
0.073 7.9815
0.074 -3.1149
0.075 -1.4844
0.076 3.9416
0.077 2.8583
0.078 1.5584
0.079 -0.87381
0.08 1.9038
0.081 3.6365
0.082 1.8929
0.083 -2.5107
0.084 -0.1622
0.085 6.713
0.086 -4.703
0.087 2.5467
0.088 -3.2506
0.089 -8.1774
0.09 0.5488
0.091 -2.8805
0.092 2.9562
0.093 -4.0565
0.094 -8.9581
0.095 -6.133
0.096 -1.283
0.097 -2.5185
0.098 -5.0298
0.099 7.0673
0.1 7.3127
0.101 -7.7852
0.102 -12.644
0.103 0.64929
0.104 4.553
0.105 -11.244
0.106 6.4322
0.107 -6.2632
0.108 4.4068
0.109 -7.8412
0.11 -7.3161
0.111 -1.6432
0.112 7.0962
0.113 -10.409
0.114 5.254
0.115 1.9846
0.116 -3.9214
0.117 -4.7621
0.118 -4.294
0.119 4.6536
0.12 1.914
0.121 2.9346
0.122 7.2227
0.123 2.8525
0.124 10.083
0.125 -2.1275
0.126 -2.2518
0.127 2.6941
0.128 -6.5553
0.129 6.9049
0.13 -3.0332
0.131 -6.4805
0.132 7.4117
0.133 -1.2985
0.134 1.1868
0.135 -1.8949
0.136 -0.021457
0.137 3.9188
0.138 -1.598
0.139 -2.9038
0.14 3.7195
0.141 -7.6932
0.142 -1.6647
0.143 0.52567
0.144 4.1681
0.145 0.86969
0.146 -7.5495
0.147 -0.69953
0.148 -5.0415
0.149 12.287
0.15 4.3162
0.151 4.0964
0.152 0.83943
0.153 4.9749
0.154 4.9625
0.155 -3.943
0.156 -1.917
0.157 6.0534
0.158 5.7813
0.159 -6.7992
0.16 -4.5121
0.161 -1.0669
0.162 -0.93568
0.163 -9.5656
0.164 1.521
0.165 -0.77536
0.166 -1.8079
0.167 -2.905
0.168 -9.1484
0.169 -5.0499
0.17 3.5731
0.171 5.7728
0.172 2.3722
0.173 10.605
0.174 2.343
0.175 -4.2569
0.176 -0.81122
0.177 -1.2153
0.178 2.9687
0.179 4.7034
0.18 -0.78281
0.181 -4.602
0.182 -0.23314
0.183 2.5652
0.184 0.53774
0.185 1.3063
0.186 -1.7157
0.187 -0.66823
0.188 -2.1507
0.189 -1.6581
0.19 0.99647
0.191 4.0778
0.192 -7.1815
0.193 0.42491
0.194 5.8559
0.195 -3.0645
0.196 5.7912
0.197 5.5108
0.198 3.1314
0.199 -2.5251
0.2 -3.7265
0.201 2.0997
0.202 1.3987
0.203 -4.2796
0.204 6.2492
0.205 1.4765
0.206 4.6966
0.207 6.2232
0.208 -4.7736
0.209 -0.66091
0.21 -8.5534
0.211 -7.2996
0.212 -8.8686
0.213 -1.5517
0.214 -5.8196
0.215 -2.3071
0.216 3.4904
0.217 3.9927
0.218 1.3539
0.219 -3.3382
0.22 3.0488
0.221 -11.495
0.222 -5.2072
0.223 9.1514
0.224 2.2317
0.225 -7.5249
0.226 5.3339
0.227 4.2187
0.228 1.6803
0.229 -0.95069
0.23 -5.1435
0.231 3.6541
0.232 -5.5751
0.233 -15.506
0.234 -4.6823
0.235 -6.0568
0.236 -2.8782
0.237 1.9474
0.238 -6.2223
0.239 8.2462
0.24 -2.1451
0.241 4.7263
0.242 -10.052
0.243 2.1248
0.244 -2.5123
0.245 -0.97655
0.246 3.0522
0.247 -2.9
0.248 -0.9898
0.249 6.155
0.25 5.6261
0.251 -4.24
0.252 5.2914
0.253 1.1054
0.254 -8.4175
0.255 12.861
0.256 1.758
0.257 -0.63862
0.258 1.9165
0.259 -4.0405
0.26 1.277
0.261 0.17377
0.262 -7.238
0.263 10.506
0.264 3.5691
0.265 -1.1049
0.266 1.9347
0.267 -10.289
0.268 -4.0546
0.269 -12.981
0.27 6.4094
0.271 -8.5281
0.272 -4.5303
0.273 5.0272
0.274 -1.5821
0.275 3.1351
0.276 -1.1484
0.277 3.6041
0.278 -9.0836
0.279 3.7498
0.28 1.5188
0.281 3.6961
0.282 -1.9274
0.283 1.7307
0.284 -1.5353
0.285 0.068993
0.286 -4.608
0.287 -3.067
0.288 -3.8238
0.289 -3.468
0.29 6.5711
0.291 -9.4098
0.292 5.5888
0.293 5.2515
0.294 2.525
0.295 -2.2531
0.296 -8.1678
0.297 5.8109
0.298 0.047826
0.299 3.2927
0.3 -3.6366
0.301 -2.1294
0.302 0.33757
0.303 6.0912
0.304 -3.2924
0.305 5.0849
0.306 7.0723
0.307 -2.0707
0.308 2.2649
0.309 0.4863
0.31 1.2855
0.311 0.63683
0.312 -7.3533
0.313 0.087836
0.314 -14.265
0.315 6.3219
0.316 -4.6371
0.317 1.7287
0.318 -0.50497
0.319 -10.783
0.32 -3.3792
0.321 -8.2053
0.322 -1.8702
0.323 2.5803
0.324 6.6349
0.325 -6.4824
0.326 -0.29316
0.327 -2.2407
0.328 -7.6499
0.329 -0.72893
0.33 11.245
0.331 2.6099
0.332 6.5451
0.333 0.77464
0.334 -0.94431
0.335 1.9059
0.336 5.3547
0.337 4.7428
0.338 -6.3749
0.339 3.1823
0.34 -11.885
0.341 1.0788
0.342 2.8268
0.343 2.0864
0.344 14.35
0.345 -13.588
0.346 0.49319
0.347 1.2433
0.348 -9.5447
0.349 8.8356
0.35 6.6468
0.351 -4.9643
0.352 -1.5964
0.353 -4.177
0.354 2.7311
0.355 -2.4608
0.356 -4.0334
0.357 3.9765
0.358 -1.7338
0.359 1.8824
0.36 3.0391
0.361 3.8322
0.362 2.5689
0.363 -1.0707
0.364 -10.037
0.365 1.773
0.366 -6.8659
0.367 -0.26149
0.368 -2.5411
0.369 -1.3514
0.37 2.617
0.371 1.8207
0.372 -2.2582
0.373 1.5239
0.374 -2.4571
0.375 13.603
0.376 4.2086
0.377 0.66388
0.378 -8.664
0.379 -7.8494
0.38 1.695
0.381 -2.7685
0.382 -0.75119
0.383 -4.2151
0.384 0.61792
0.385 0.52972
0.386 2.9627
0.387 6.0289
0.388 -3.4614
0.389 4.8759
0.39 1.4916
0.391 4.0778
0.392 3.4822
0.393 -3.1885
0.394 -11.013
0.395 14.33
0.396 9.036
0.397 -9.6134
0.398 0.80175
0.399 -1.2774
0.4 -1.8368
0.401 -0.30711
0.402 -7.5388
0.403 -6.5407
0.404 -6.1043
0.405 -4.8623
0.406 -7.9374
0.407 -8.8733
0.408 2.0525
0.409 4.5352
0.41 -1.7845
0.411 3.9849
0.412 -2.554
0.413 -12.389
0.414 -4.7298
0.415 7.2492
0.416 6.3018
0.417 2.8076
0.418 -0.96925
0.419 -0.32285
0.42 0.63433
0.421 -1.8766
0.422 2.5861
0.423 3.2955
0.424 -3.7017
0.425 0.54308
0.426 0.24307
0.427 3.1106
0.428 0.8424
0.429 -2.3625
0.43 1.609
0.431 2.175
0.432 -8.3893
0.433 -3.291
0.434 7.4809
0.435 0.19473
0.436 3.5456
0.437 6.4196
0.438 1.0925
0.439 -3.7319
0.44 -6.529
0.441 4.9989
0.442 2.8122
0.443 9.5514
0.444 -6.6388
0.445 -3.7381
0.446 -0.49431
0.447 2.5688
0.448 6.6717
0.449 -0.12359
0.45 -2.8531
0.451 -3.3719
0.452 -3.6161
0.453 -1.5186
0.454 6.826
0.455 -9.4713
0.456 -0.21825
0.457 3.451
0.458 2.2495
0.459 4.8076
0.46 -0.84144
0.461 14.676
0.462 10.734
0.463 -2.1707
0.464 -2.8406
0.465 0.17145
0.466 6.3416
0.467 -1.6704
0.468 -1.8764
0.469 -5.5916
0.47 7.2349
0.471 -1.2301
0.472 0.53476
0.473 0.96283
0.474 0.065143
0.475 10.373
0.476 0.59758
0.477 1.2386
0.478 0.918
0.479 -3.2363
0.48 6.571
0.481 -0.61094
0.482 -6.7179
0.483 7.3353
0.484 2.566
0.485 1.6225
0.486 1.362
0.487 -3.9688
0.488 -6.182
0.489 5.0265
0.49 -0.28208
0.491 6.4767
0.492 8.0501
0.493 -9.2759
0.494 -2.2081
0.495 5.1108
0.496 4.2094
0.497 0.79072
0.498 0.61762
0.499 -7.6823
0.5 -0.33999
0.501 -10.956
0.502 -0.64019
0.503 -7.7963
0.504 2.1566
0.505 -2.6989
0.506 -5.6496
0.507 3.4105
0.508 -5.3296
0.509 10.406
0.51 3.1112
0.511 0.16667
0.512 3.4301
0.513 1.3357
0.514 -4.8119
0.515 -6.3108
0.516 -14.217
0.517 3.4892
0.518 3.2672
0.519 6.1619
0.52 6.854
0.521 2.8466
0.522 -0.66235
0.523 1.0083
0.524 0.03139
0.525 1.5273
0.526 -1.8382
0.527 10.348
0.528 4.6629
0.529 6.7559
0.53 -5.9865
0.531 -8.2238
0.532 -1.068
0.533 -11.276
0.534 0.27612
0.535 -0.7347
0.536 -8.0997
0.537 -6.214
0.538 0.23339
0.539 0.008161
0.54 5.1225
0.541 8.4983
0.542 3.0763
0.543 -1.313
0.544 3.5254
0.545 2.7217
0.546 2.9502
0.547 -1.6855
0.548 4.5201
0.549 -0.4817
0.55 3.8877
0.551 -4.2527
0.552 1.4571
0.553 0.30385
0.554 -2.7005
0.555 7.0105
0.556 -2.2237
0.557 4.9716
0.558 11.974
0.559 -7.3199
0.56 3.2209
0.561 1.6088
0.562 1.7559
0.563 -5.9978
0.564 -8.9328
0.565 -3.1646
0.566 4.3143
0.567 -1.1798
0.568 5.2659
0.569 -0.73086
0.57 0.94036
0.571 4.3382
0.572 9.9675
0.573 -2.6497
0.574 -2.3975
0.575 9.3029
0.576 -6.201
0.577 3.9979
0.578 2.3726
0.579 -3.0678
0.58 -5.5239
0.581 -4.5438
0.582 2.1554
0.583 -5.8336
0.584 -3.442
0.585 1.5796
0.586 -5.7953
0.587 -2.7484
0.588 -2.9677
0.589 -4.3162
0.59 -2.6461
0.591 -1.7295
0.592 0.76436
0.593 -5.1978
0.594 -3.3276
0.595 1.3937
0.596 -9.1065
0.597 -6.0193
0.598 6.464
0.599 0.1722
0.6 7.9988
0.601 -11.771
0.602 -9.2181
0.603 -4.0437
0.604 4.9794
0.605 4.1006
0.606 0.58866
0.607 -10.105
0.608 2.8328
0.609 0.38946
0.61 0.13032
0.611 3.3025
0.612 -4.4991
0.613 8.9921
0.614 1.2542
0.615 5.7798
0.616 7.94
0.617 -4.5515
0.618 -1.342
0.619 8.6257
0.62 -9.1382
0.621 2.6866
0.622 -3.9064
0.623 -0.84165
0.624 -1.2337
0.625 5.0614
0.626 9.1536
0.627 8.09
0.628 3.5303
0.629 1.2571
0.63 3.6384
0.631 -5.1513
0.632 -0.62468
0.633 6.9456
0.634 -3.4531
0.635 1.8614
0.636 6.2814
0.637 -3.2447
0.638 -2.5119
0.639 2.9107
0.64 1.2907
0.641 -5.7054
0.642 -1.8925
0.643 -0.16965
0.644 -4.6277
0.645 -0.7963
0.646 8.1873
0.647 -8.9383
0.648 3.1124
0.649 -1.945
0.65 2.2788
0.651 2.6302
0.652 -7.2061
0.653 -6.3698
0.654 6.4757
0.655 -9.2125
0.656 -2.204
0.657 -4.21
0.658 -2.8539
0.659 5.6652
0.66 7.1064
0.661 6.3709
0.662 -0.99872
0.663 0.16582
0.664 0.20348
0.665 -0.54793
0.666 1.0777
0.667 0.22148
0.668 -3.0039
0.669 -4.067
0.67 2.1436
0.671 -0.68997
0.672 -0.11322
0.673 5.2917
0.674 2.8549
0.675 -2.0678
0.676 7.5057
0.677 3.299
0.678 3.0795
0.679 -6.083
0.68 4.596
0.681 0.6499
0.682 7.2653
0.683 1.3851
0.684 3.3522
0.685 -0.51984
0.686 -0.3105
0.687 -9.5324
0.688 -7.4773
0.689 -0.75962
0.69 -0.2756
0.691 -2.0339
0.692 -2.3053
0.693 3.2971
0.694 -6.8082
0.695 5.2648
0.696 -3.8016
0.697 -7.0524
0.698 -3.4727
0.699 -7.8254
0.7 -0.74564
0.701 -7.2468
0.702 -9.5312
0.703 0.014184
0.704 1.988
0.705 5.3352
0.706 6.4407
0.707 1.4281
0.708 3.0956
0.709 -3.9993
0.71 -3.7604
0.711 -7.4595
0.712 -4.6623
0.713 7.2854
0.714 -7.0667
0.715 1.1011
0.716 -1.2274
0.717 -3.4121
0.718 3.7067
0.719 -1.2453
0.72 -3.1911
0.721 0.50277
0.722 1.7179
0.723 -2.4197
0.724 -4.4136
0.725 5.0083
0.726 8.3677
0.727 0.40331
0.728 -2.1072
0.729 10.959
0.73 -1.2764
0.731 -3.2611
0.732 12.276
0.733 -0.59999
0.734 -3.2712
0.735 -1.1985
0.736 -2.1707
0.737 2.175
0.738 6.316
0.739 4.5255
0.74 1.8267
0.741 -1.9057
0.742 -8.3581
0.743 -2.5763
0.744 -4.1716
0.745 1.6923
0.746 -0.19145
0.747 1.305
0.748 5.0482
0.749 8.1258
0.75 -8.2663
0.751 2.5058
0.752 8.4558
0.753 -2.0236
0.754 2.5002
0.755 -0.40829
0.756 0.45665
0.757 1.6843
0.758 2.13
0.759 3.7301
0.76 -9.8291
0.761 -4.4371
0.762 -10.292
0.763 -0.55151
0.764 1.5916
0.765 1.2938
0.766 -4.0788
0.767 3.2055
0.768 0.27343
0.769 -0.020644
0.77 -3.9756
0.771 1.0356
0.772 -2.7667
0.773 1.2949
0.774 0.90049
0.775 2.6758
0.776 -18.033
0.777 -1.3837
0.778 5.4506
0.779 -5.5521
0.78 0.91241
0.781 -3.6324
0.782 0.55591
0.783 5.8114
0.784 0.70641
0.785 -1.8441
0.786 -6.6042
0.787 -5.541
0.788 2.1795
0.789 6.875
0.79 -2.3119
0.791 0.34381
0.792 0.68577
0.793 -3.6001
0.794 -1.8663
0.795 -5.4111
0.796 2.495
0.797 0.76906
0.798 7.674
0.799 -4.8667
0.8 -0.95793
0.801 -0.1757
0.802 -1.2755
0.803 6.8257
0.804 -9.1607
0.805 -4.2111
0.806 -5.0455
0.807 10.375
0.808 -1.9392
0.809 -1.7367
0.81 2.0956
0.811 -2.0145
0.812 -0.33197
0.813 -0.38524
0.814 -4.962
0.815 -2.6961
0.816 2
0.817 8.5256
0.818 3.4958
0.819 9.5946
0.82 -9.1227
0.821 -12.607
0.822 -0.54186
0.823 -6.1815
0.824 -3.9047
0.825 -0.18037
0.826 -2.2161
0.827 0.14344
0.828 -7.0522
0.829 -1.4158
0.83 0.88845
0.831 6.3457
0.832 1.2179
0.833 1.7491
0.834 -0.62385
0.835 6.5014
0.836 3.9997
0.837 -6.9994
0.838 3.2138
0.839 5.9264
0.84 4.6663
0.841 -5.407
0.842 2.4255
0.843 -8.899
0.844 -5.3328
0.845 7.3554
0.846 4.9363
0.847 10.955
0.848 1.4689
0.849 -2.8821
0.85 -2.8077
0.851 -4.2529
0.852 -3.2235
0.853 -0.66664
0.854 -4.4679
0.855 -4.0475
0.856 1.3604
0.857 -6.0828
0.858 -0.58441
0.859 5.1752
0.86 -10.173
0.861 12.821
0.862 0.4107
0.863 0.45065
0.864 4.8853
0.865 -2.9881
0.866 -5.7501
0.867 2.6963
0.868 -7.5321
0.869 2.0694
0.87 -3.3652
0.871 -5.214
0.872 -6.4882
0.873 13.509
0.874 4.3363
0.875 -7.7859
0.876 -1.5065
0.877 -6.8127
0.878 -3.9074
0.879 4.3779
0.88 1.7012
0.881 -3.2133
0.882 0.97137
0.883 -0.4041
0.884 6.5905
0.885 4.7796
0.886 -1.9268
0.887 0.59279
0.888 -2.0571
0.889 -2.0256
0.89 -2.7756
0.891 6.169
0.892 5.0359
0.893 1.4309
0.894 1.8859
0.895 1.4771
0.896 -1.7587
0.897 4.5653
0.898 0.7966
0.899 3.8007
0.9 11.168
0.901 -1.6581
0.902 -2.2128
0.903 -11.226
0.904 2.7898
0.905 -10.388
0.906 5.3286
0.907 -3.995
0.908 1.8695
0.909 0.17035
0.91 -3.2495
0.911 -0.40282
0.912 -2.8973
0.913 -2.8296
0.914 -1.6301
0.915 6.5388
0.916 -4.9188
0.917 0.12392
0.918 4.7242
0.919 1.627
0.92 -2.352
0.921 1.9179
0.922 -5.0403
0.923 4.3588
0.924 2.3117
0.925 -0.62867
0.926 5.869
0.927 -0.78889
0.928 -3.8757
0.929 2.4197
0.93 -4.6523
0.931 1.4233
0.932 2.7234
0.933 -3.8769
0.934 -0.75244
0.935 -3.0984
0.936 0.29501
0.937 -1.2594
0.938 -2.5793
0.939 -14.28
0.94 5.3044
0.941 -0.16673
0.942 6.9204
0.943 -0.77503
0.944 8.8702
0.945 0.36681
0.946 -5.9481
0.947 0.23057
0.948 -3.5193
0.949 -2.5715
0.95 -4.3254
0.951 5.3194
0.952 -2.2844
0.953 0.56654
0.954 3.4894
0.955 -5.1866
0.956 6.7101
0.957 3.2508
0.958 -4.0683
0.959 1.5366
0.96 -3.7218
0.961 -0.14039
0.962 -5.5965
0.963 -6.2142
0.964 0.69314
0.965 -1.3492
0.966 -4.3772
0.967 -3.2259
0.968 2.293
0.969 2.5387
0.97 3.4163
0.971 3.6564
0.972 9.8975
0.973 -5.6657
0.974 -4.8726
0.975 0.25153
0.976 -0.11247
0.977 -2.5197
0.978 -6.2627
0.979 0.075096
0.98 -4.6655
0.981 -0.25296
0.982 -3.2138
0.983 6.0109
0.984 -1.4093
0.985 -0.1665
0.986 2.3761
0.987 -8.6323
0.988 -7.3273
0.989 2.9507
0.99 6.127
0.991 2.8149
0.992 8.3181
0.993 0.85397
0.994 -14.488
0.995 4.3852
0.996 4.7805
0.997 -5.5983
0.998 -5.9806
0.999 -0.8087
1 -2.1498


==> data/uniform_noise/feasBPSFPdyn.dat <==
0.25 1.2313
0.5 1.2313
0.75 1.2313
1 1.2313
1.25 1.2313
1.5 1.2313
1.75 1.2313
2 1.2313
2.25 1.2313
2.5 1.2313
2.75 1.2313
3 1.2313
3.25 1.2313
3.5 1.2313
3.75 1.2313
4 1.2313
4.25 1.2313
4.5 1.2313
4.75 1.2313
5 1.2313
5.25 1.2313
5.5 1.2313
5.75 1.2313
6 1.2313
6.25 1.2313
6.5 1.2313
6.75 1.2313
7 1.2313
7.25 1.2313
7.5 1.2313
7.75 1.2313
8 1.2313
8.25 1.2313
8.5 1.2231
8.75 1.2008
9 1.1852
9.25 1.1745
9.5 1.1673
9.75 1.1626
10 1.1586
10.25 1.1197
10.5 1.0924
10.75 1.0822
11 1.0895
11.25 1.0801
11.5 1.0571
11.75 1.0406
12 1.0285
12.25 1.0162
12.5 0.98815
12.75 0.95027
13 0.94238
13.25 0.93635
13.5 0.89627
13.75 0.86553
14 0.84403
14.25 0.83118
14.5 0.83328
14.75 0.83459
15 0.83539
15.25 0.83585
15.5 0.83617
15.75 0.83647
16 0.83669
16.25 0.8369
16.5 0.83707
16.75 0.83721
17 0.83866
17.25 0.84143
17.5 0.84282
17.75 0.84366
18 0.8439
18.25 0.84393
18.5 0.84399
18.75 0.84398
19 0.82591
19.25 0.81061
19.5 0.80029
19.75 0.79338
20 0.78886
20.25 0.78579
20.5 0.78364
20.75 0.79335
21 0.81103
21.25 0.82233
21.5 0.82937
21.75 0.83336
22 0.83582
22.25 0.83776
22.5 0.83911
22.75 0.84007
23 0.84068
23.25 0.84104
23.5 0.84113
23.75 0.83134
24 0.81452
24.25 0.80279
24.5 0.79496
24.75 0.79021
25 0.78742
25.25 0.78591
25.5 0.7833
25.75 0.77758
26 0.76009
26.25 0.74057
26.5 0.71377
26.75 0.68221
27 0.65688
27.25 0.63303
27.5 0.62107
27.75 0.60699
28 0.58449
28.25 0.56907
28.5 0.55608
28.75 0.54751
29 0.5415
29.25 0.53962
29.5 0.54113
29.75 0.5427
30 0.55728
30.25 0.56084
30.5 0.56483
30.75 0.56636
31 0.56735
31.25 0.56805
31.5 0.56948
31.75 0.57052
32 0.57133
32.25 0.57218
32.5 0.57275
32.75 0.57339
33 0.57333
33.25 0.57345
33.5 0.55318
33.75 0.51859
34 0.4979
34.25 0.48637
34.5 0.47956
34.75 0.47529
35 0.47682
35.25 0.47776
35.5 0.47849
35.75 0.47938
36 0.47991
36.25 0.48053
36.5 0.48019
36.75 0.48113
37 0.48068
37.25 0.48077
37.5 0.48108
37.75 0.48163
38 0.48145
38.25 0.48137
38.5 0.48244
38.75 0.48153
39 0.48182
39.25 0.4826
39.5 0.46708
39.75 0.41253
40 0.37872
40.25 0.35079
40.5 0.32908
40.75 0.31445
41 0.30408
41.25 0.29384
41.5 0.28362
41.75 0.27772
42 0.27205
42.25 0.26846
42.5 0.26583
42.75 0.26545
43 0.26554
43.25 0.26674
43.5 0.22106
43.75 0.18325
44 0.15954
44.25 0.14379
44.5 0.13405
44.75 0.12463
45 0.11878
45.25 0.11606
45.5 0.11282
45.75 0.11019
46 0.10856
46.25 0.10483
46.5 0.10303
46.75 0.10198
47 0.10032
47.25 0.099054
47.5 0.09954
47.75 0.099151
48 0.09784
48.25 0.099821
48.5 0.10065
48.75 0.099674
49 0.10054
49.25 0.099361
49.5 0.099339
49.75 0.10087
50 0.10134
50.25 0.10144
50.5 0.10155
50.75 0.089284
51 0.055761
51.25 0.029197
51.5 0.010701
51.75 -0.00091824
52 -0.013833
52.25 -0.021429
52.5 -0.028339
52.75 -0.020759
53 -0.016398
53.25 -0.012473
53.5 -0.0090484
53.75 -0.0054661
54 -0.0075097
54.25 -0.0039296
54.5 -0.0076315
54.75 -0.0035758
55 -0.0073051
55.25 -0.0021764
55.5 -0.0074141
55.75 -0.00037897
56 -0.009087
56.25 -0.0017743
56.5 -0.0027375
56.75 -0.0045691
57 -0.0033394
57.25 0.0018802
57.5 -0.0081665
57.75 -0.0015948
58 -0.005617
58.25 0.0024057
58.5 -0.0081362
58.75 0.001872
59 -0.0066761
59.25 0.00086954
59.5 -0.0043812
59.75 -0.0019586
60 -0.0043891
60.25 -0.0019357
60.5 -0.0054084
60.75 -0.0044379
61 -0.0061152
61.25 -0.00063654
61.5 -0.0061991
61.75 -0.0021191
62 -0.0064252
62.25 -0.0019269
62.5 -0.0083134
62.75 -0.00041014
63 -0.0066447
63.25 0.00043777
63.5 -0.0052696
63.75 -0.00099172
64 -0.0030292
64.25 -0.0023101
64.5 -0.0037703
64.75 -0.0031957
65 -0.0064125
65.25 0.0015628
65.5 -0.0085172
65.75 -0.00044293
66 -0.002167
66.25 -0.0015123
66.5 -0.0064609
66.75 -0.0005032
67 -0.0058867
67.25 0.00037003
67.5 -0.0071362
67.75 0.0013835
68 -0.0073954
68.25 -0.0029687
68.5 -0.0040729
68.75 -0.00095966
69 -0.0051028
69.25 -0.0041792
69.5 -0.007277
69.75 -0.0012951
70 -0.0071147
70.25 -0.0020288
70.5 -0.0033972
70.75 -0.00045994
71 -0.0046072
71.25 0.0015258
71.5 -0.0046256
71.75 -0.0011241
72 -0.0023276
72.25 -0.0037092
72.5 -0.0049235
72.75 -0.00031097
73 -0.0067136
73.25 0.0019214
73.5 -0.0049791
73.75 -0.021361
74 -0.049432
74.25 -0.061992
74.5 -0.075786
74.75 -0.087867
75 -0.094127
75.25 -0.10185
75.5 -0.10877
75.75 -0.11264
76 -0.11962
76.25 -0.1184
76.5 -0.12263
76.75 -0.12659
77 -0.12673
77.25 -0.12618
77.5 -0.12626
77.75 -0.13167
78 -0.12852
78.25 -0.12865
78.5 -0.12752
78.75 -0.12614
79 -0.12588
79.25 -0.13037
79.5 -0.12662
79.75 -0.12959
80 -0.12566
80.25 -0.12955
80.5 -0.12507
80.75 -0.12894
81 -0.12244
81.25 -0.12849
81.5 -0.12745
81.75 -0.12973
82 -0.12463
82.25 -0.12841
82.5 -0.12338
82.75 -0.12669
83 -0.12659
83.25 -0.12748
83.5 -0.12544
83.75 -0.12935
84 -0.12611
84.25 -0.13107
84.5 -0.12177
84.75 -0.12705
85 -0.12573
85.25 -0.12802
85.5 -0.12593
85.75 -0.12921
86 -0.17015
86.25 -0.18324
86.5 -0.19974
86.75 -0.20069
87 -0.19216
87.25 -0.1837
87.5 -0.17581
87.75 -0.17118
88 -0.16832
88.25 -0.16224
88.5 -0.15784
88.75 -0.16161
89 -0.16098
89.25 -0.16272
89.5 -0.16716
89.75 -0.16755
90 -0.17451
90.25 -0.17736
90.5 -0.18222
90.75 -0.1813
91 -0.18019
91.25 -0.18225
91.5 -0.17922
91.75 -0.17824
92 -0.17337
92.25 -0.17384
92.5 -0.16884
92.75 -0.17753
93 -0.17289
93.25 -0.17188
93.5 -0.17373
93.75 -0.17507
94 -0.17072
94.25 -0.17304
94.5 -0.17003
94.75 -0.17365
95 -0.17318
95.25 -0.16919
95.5 -0.16965
95.75 -0.16672
96 -0.16552
96.25 -0.16782
96.5 -0.17517
96.75 -0.22742
97 -0.27489
97.25 -0.31519
97.5 -0.35857
97.75 -0.40205
98 -0.4515
98.25 -0.49671
98.5 -0.54485
98.75 -0.59291
99 -0.605
99.25 -0.58918
99.5 -0.58124
99.75 -0.58549
100 -0.57479
100.25 -0.58351
100.5 -0.5718
100.75 -0.5824
101 -0.5803
101.25 -0.57586
101.5 -0.58967
101.75 -0.58195
102 -0.58117
102.25 -0.57595
102.5 -0.57855
102.75 -0.57556
103 -0.58209
103.25 -0.57796
103.5 -0.57661
103.75 -0.58273
104 -0.57201
104.25 -0.58105
104.5 -0.5782
104.75 -0.56965
105 -0.57453
105.25 -0.56855
105.5 -0.57512
105.75 -0.57148
106 -0.57007
106.25 -0.5713
106.5 -0.56853
106.75 -0.56806
107 -0.57432
107.25 -0.57335
107.5 -0.56573
107.75 -0.55995
108 -0.57528
108.25 -0.57154
108.5 -0.56804
108.75 -0.57362
109 -0.57025
109.25 -0.57575
109.5 -0.57047
109.75 -0.57263
110 -0.56923
110.25 -0.57189
110.5 -0.56589
110.75 -0.5663
111 -0.56944
111.25 -0.5744
111.5 -0.57778
111.75 -0.57425
112 -0.57829
112.25 -0.56505
112.5 -0.57697
112.75 -0.5641
113 -0.57732
113.25 -0.56236
113.5 -0.57554
113.75 -0.57382
114 -0.5689
114.25 -0.57056
114.5 -0.56395
114.75 -0.5721
115 -0.56852
115.25 -0.57579
115.5 -0.56011
115.75 -0.56677
116 -0.56947
116.25 -0.57532
116.5 -0.57311
116.75 -0.57156
117 -0.56904
117.25 -0.58034
117.5 -0.56931
117.75 -0.57186
118 -0.56512
118.25 -0.57442
118.5 -0.57298
118.75 -0.57345
119 -0.57269
119.25 -0.56046
119.5 -0.56786
119.75 -0.5755
120 -0.57359
120.25 -0.56431
120.5 -0.57029
120.75 -0.5654
121 -0.56554
121.25 -0.57577
121.5 -0.5716
121.75 -0.5673
122 -0.56841
122.25 -0.56301
122.5 -0.57428
122.75 -0.5674
123 -0.57268
123.25 -0.56523
123.5 -0.57176
123.75 -0.56667
124 -0.57424
124.25 -0.56438
124.5 -0.56628
124.75 -0.56193
125 -0.56516
125.25 -0.5649
125.5 -0.56653
125.75 -0.57013
126 -0.56451
126.25 -0.55815
126.5 -0.56661
126.75 -0.57535
127 -0.57877
127.25 -0.56954
127.5 -0.57087
127.75 -0.57099
128 -0.57737
128.25 -0.56824
128.5 -0.57612
128.75 -0.5583
129 -0.56594
129.25 -0.56238
129.5 -0.56519
129.75 -0.56217
130 -0.56533
130.25 -0.56558
130.5 -0.5659
130.75 -0.57789
131 -0.5695
131.25 -0.56791
131.5 -0.57048
131.75 -0.57161
132 -0.56344
132.25 -0.56641
132.5 -0.56765
132.75 -0.56301
133 -0.56594
133.25 -0.57564
133.5 -0.56977
133.75 -0.56317
134 -0.55812
134.25 -0.57078
134.5 -0.56614
134.75 -0.56601
135 -0.55774
135.25 -0.5655
135.5 -0.56579
135.75 -0.57484
136 -0.56288
136.25 -0.56738
136.5 -0.55695
136.75 -0.57168
137 -0.56377
137.25 -0.55965
137.5 -0.57445
137.75 -0.56306
138 -0.55794
138.25 -0.56918
138.5 -0.57356
138.75 -0.56976
139 -0.5644
139.25 -0.56466
139.5 -0.57982
139.75 -0.56801
140 -0.57224
140.25 -0.56539
140.5 -0.57118
140.75 -0.56699
141 -0.57245
141.25 -0.56617
141.5 -0.57356
141.75 -0.57542
142 -0.56228
142.25 -0.56648
142.5 -0.56992
142.75 -0.5676
143 -0.57164
143.25 -0.57887
143.5 -0.56819
143.75 -0.5785
144 -0.57046
144.25 -0.57242
144.5 -0.56688
144.75 -0.568
145 -0.56476
145.25 -0.56962
145.5 -0.56057
145.75 -0.56051
146 -0.56592
146.25 -0.57196
146.5 -0.56342
146.75 -0.56946
147 -0.56502
147.25 -0.56772
147.5 -0.57385
147.75 -0.56711
148 -0.56206
148.25 -0.57008
148.5 -0.56956
148.75 -0.56904
149 -0.57854
149.25 -0.57497
149.5 -0.57443
149.75 -0.57082
150 -0.57339
150.25 -0.5693
150.5 -0.56655
150.75 -0.57196
151 -0.57793
151.25 -0.57436
151.5 -0.57027
151.75 -0.57611
152 -0.55966
152.25 -0.57226
152.5 -0.56853
152.75 -0.57116
153 -0.57395
153.25 -0.57544
153.5 -0.57004
153.75 -0.57264
154 -0.56306
154.25 -0.56647
154.5 -0.56154
154.75 -0.57508
155 -0.57006
155.25 -0.57207
155.5 -0.56695
155.75 -0.56884
156 -0.56901
156.25 -0.5752
156.5 -0.56639
156.75 -0.56465
157 -0.56934
157.25 -0.56972
157.5 -0.56666
157.75 -0.57741
158 -0.56952
158.25 -0.57157
158.5 -0.57207
158.75 -0.5727
159 -0.57301
159.25 -0.57784
159.5 -0.56526
159.75 -0.57512
160 -0.56639
160.25 -0.57678
160.5 -0.57209
160.75 -0.56773
161 -0.57009
161.25 -0.56571
161.5 -0.57281
161.75 -0.56104
162 -0.56348
162.25 -0.5567
162.5 -0.57255
162.75 -0.56329
163 -0.56206
163.25 -0.56005
163.5 -0.56445
163.75 -0.56301
164 -0.56784
164.25 -0.56522
164.5 -0.56787
164.75 -0.56429
165 -0.57003
165.25 -0.55874
165.5 -0.55872
165.75 -0.57509
166 -0.56983
166.25 -0.55786
166.5 -0.56419
166.75 -0.56347
167 -0.5741
167.25 -0.56543
167.5 -0.56516
167.75 -0.56401
168 -0.56763
168.25 -0.56637
168.5 -0.5654
168.75 -0.57284
169 -0.57369
169.25 -0.57361
169.5 -0.57413
169.75 -0.57197
170 -0.56641
170.25 -0.57607
170.5 -0.56637
170.75 -0.56695
171 -0.57402
171.25 -0.57105
171.5 -0.57549
171.75 -0.57374
172 -0.57342
172.25 -0.57354
172.5 -0.57491
172.75 -0.57046
173 -0.57576
173.25 -0.56956
173.5 -0.57129
173.75 -0.57207
174 -0.57413
174.25 -0.56566
174.5 -0.57207
174.75 -0.5696
175 -0.57079
175.25 -0.57309
175.5 -0.57186
175.75 -0.57133
176 -0.57371
176.25 -0.56543
176.5 -0.56925
176.75 -0.56035
177 -0.57723
177.25 -0.564
177.5 -0.57759
177.75 -0.56667
178 -0.56988
178.25 -0.56635
178.5 -0.56374
178.75 -0.56809
179 -0.56383
179.25 -0.56352
179.5 -0.57498
179.75 -0.57108
180 -0.57182
180.25 -0.57139
180.5 -0.56879
180.75 -0.56816
181 -0.57284
181.25 -0.57531
181.5 -0.57045
181.75 -0.56257
182 -0.57424
182.25 -0.5674
182.5 -0.57048
182.75 -0.56833
183 -0.575
183.25 -0.57004
183.5 -0.5715
183.75 -0.56268
184 -0.56984
184.25 -0.56372
184.5 -0.56729
184.75 -0.56695
185 -0.56809
185.25 -0.56959
185.5 -0.56414
185.75 -0.56229
186 -0.57161
186.25 -0.57117
186.5 -0.56909
186.75 -0.56743
187 -0.56816
187.25 -0.57881
187.5 -0.56936
187.75 -0.57547
188 -0.56839
188.25 -0.57331
188.5 -0.56436
188.75 -0.57036
189 -0.56663
189.25 -0.56766
189.5 -0.56418
189.75 -0.57552
190 -0.56803
190.25 -0.5623
190.5 -0.57359
190.75 -0.57575
191 -0.5601
191.25 -0.57799
191.5 -0.5673
191.75 -0.56924
192 -0.56348
192.25 -0.56169
192.5 -0.56923
192.75 -0.57149
193 -0.56227
193.25 -0.56827
193.5 -0.56888
193.75 -0.55957
194 -0.56325
194.25 -0.56704
194.5 -0.56149
194.75 -0.57358
195 -0.56649
195.25 -0.55785
195.5 -0.55919
195.75 -0.57418
196 -0.56396
196.25 -0.57822
196.5 -0.56061
196.75 -0.56998
197 -0.56399
197.25 -0.56779
197.5 -0.56263
197.75 -0.56461
198 -0.56082
198.25 -0.57633
198.5 -0.56859
198.75 -0.5648
199 -0.56617
199.25 -0.55946
199.5 -0.5715
199.75 -0.56553
200 -0.55944
200.25 -0.57356
200.5 -0.56582
200.75 -0.56975
201 -0.56923
201.25 -0.57127
201.5 -0.56851
201.75 -0.58457
202 -0.5695
202.25 -0.57268
202.5 -0.5654
202.75 -0.57699
203 -0.57338
203.25 -0.58197
203.5 -0.57002
203.75 -0.56944
204 -0.56883
204.25 -0.56504
204.5 -0.57295
204.75 -0.57448
205 -0.56744
205.25 -0.57818
205.5 -0.56527
205.75 -0.56858
206 -0.57138
206.25 -0.5739
206.5 -0.57758
206.75 -0.57632
207 -0.56789
207.25 -0.56585
207.5 -0.57142
207.75 -0.57565
208 -0.57365
208.25 -0.57404
208.5 -0.57046
208.75 -0.56939
209 -0.56498
209.25 -0.57534
209.5 -0.56347
209.75 -0.56602
210 -0.56758
210.25 -0.56667
210.5 -0.56349
210.75 -0.57227
211 -0.56715
211.25 -0.56632
211.5 -0.56203
211.75 -0.57056
212 -0.56806
212.25 -0.57365
212.5 -0.56822
212.75 -0.56701
213 -0.57375
213.25 -0.56626
213.5 -0.57555
213.75 -0.56993
214 -0.56931
214.25 -0.56254
214.5 -0.57082
214.75 -0.5598
215 -0.57454
215.25 -0.56359
215.5 -0.56691
215.75 -0.56323
216 -0.60246
216.25 -0.62852
216.5 -0.65557
216.75 -0.67715
217 -0.70217
217.25 -0.72061
217.5 -0.78008
217.75 -0.78328
218 -0.82309
218.25 -0.84587
218.5 -0.86873
218.75 -0.88253
219 -0.92567
219.25 -0.96409
219.5 -0.95677
219.75 -0.96875
220 -1.0198
220.25 -1.0071
220.5 -1.0309
220.75 -1.0262
221 -1.0796
221.25 -1.0281
221.5 -1.0579
221.75 -1.0489
222 -1.0772
222.25 -1.0319
222.5 -1.0864
222.75 -1.0728
223 -1.1085
223.25 -1.0768
223.5 -1.1343
223.75 -1.0857
224 -1.1067
224.25 -1.0966
224.5 -1.1147
224.75 -1.1021
225 -1.1417
225.25 -1.1465
225.5 -1.1767
225.75 -1.1281
226 -1.1731
226.25 -1.1443
226.5 -1.1464
226.75 -1.1224
227 -1.1412
227.25 -1.1235
227.5 -1.138
227.75 -1.1529
228 -1.1592
228.25 -1.1367
228.5 -1.1594
228.75 -1.1583
229 -1.1909
229.25 -1.1837
229.5 -1.1849
229.75 -1.1689
230 -1.1755
230.25 -1.1825
230.5 -1.2096
230.75 -1.1761
231 -1.2146
231.25 -1.1967
231.5 -1.1714
231.75 -1.16
232 -1.2064
232.25 -1.1915
232.5 -1.1947
232.75 -1.2019
233 -1.1668
233.25 -1.1952
233.5 -1.1781
233.75 -1.202
234 -1.2179
234.25 -1.1852
234.5 -1.1921
234.75 -1.1926
235 -1.2179
235.25 -1.1863
235.5 -1.1861
235.75 -1.2143
236 -1.201
236.25 -1.1612
236.5 -1.2185
236.75 -1.1787
237 -1.2499
237.25 -1.2167
237.5 -1.2041
237.75 -1.1838
238 -1.2276
238.25 -1.1768
238.5 -1.2174
238.75 -1.2003
239 -1.227
239.25 -1.1822
239.5 -1.205
239.75 -1.2224
240 -1.2034
240.25 -1.2158
240.5 -1.1934
240.75 -1.1999
241 -1.1821
241.25 -1.1395
241.5 -1.1928
241.75 -1.2032
242 -1.1865
242.25 -1.2241
242.5 -1.2274
242.75 -1.2126
243 -1.186
243.25 -1.2194
243.5 -1.1977
243.75 -1.2126
244 -1.1926
244.25 -1.195
244.5 -1.2057
244.75 -1.2026
245 -1.1863
245.25 -1.2287
245.5 -1.1911
245.75 -1.2113
246 -1.2051
246.25 -1.2107
246.5 -1.2011
246.75 -1.2178
247 -1.22
247.25 -1.206
247.5 -1.2311
247.75 -1.2151
248 -1.2044
248.25 -1.2264
248.5 -1.2569
248.75 -1.2124
249 -1.2214
249.25 -1.2423
249.5 -1.2383
249.75 -1.2249
250 -1.2308
250.25 -1.2312
250.5 -1.2339
250.75 -1.2266
251 -1.2476
251.25 -1.2297
251.5 -1.219
251.75 -1.2269
252 -1.2077
252.25 -1.2081
252.5 -1.2149
252.75 -1.2057
253 -1.2174
253.25 -1.1867
253.5 -1.2096
253.75 -1.2468
254 -1.2395
254.25 -1.186
254.5 -1.2218
254.75 -1.2047
255 -1.223
255.25 -1.1834
255.5 -1.2392
255.75 -1.2148
256 -1.2322
256.25 -1.201
256.5 -1.2193
256.75 -1.204
257 -1.1879
257.25 -1.2209
257.5 -1.2406
257.75 -1.1936
258 -1.1956
258.25 -1.2386
258.5 -1.2236
258.75 -1.2232
259 -1.2349
259.25 -1.2231
259.5 -1.2234
259.75 -1.2215
260 -1.2175
260.25 -1.2314
260.5 -1.1921
260.75 -1.2353
261 -1.2008
261.25 -1.2057
261.5 -1.1972
261.75 -1.2267
262 -1.203
262.25 -1.2442
262.5 -1.24
262.75 -1.2542
263 -1.1956
263.25 -1.2554
263.5 -1.1563
263.75 -1.239
264 -1.1817
264.25 -1.1745
264.5 -1.2027
264.75 -1.2197
265 -1.2341
265.25 -1.2071
265.5 -1.1859
265.75 -1.1752
266 -1.2395
266.25 -1.2441
266.5 -1.2167
266.75 -1.234
267 -1.1846
267.25 -1.2015
267.5 -1.2224
267.75 -1.2175
268 -1.2254
268.25 -1.2042
268.5 -1.2013
268.75 -1.1974
269 -1.2131
269.25 -1.2275
269.5 -1.1708
269.75 -1.2201
270 -1.2743
270.25 -1.2179
270.5 -1.223
270.75 -1.1885
271 -1.2573
271.25 -1.2185
271.5 -1.2665
271.75 -1.2409
272 -1.2778
272.25 -1.1969
272.5 -1.2235
272.75 -1.2238
273 -1.2034
273.25 -1.194
273.5 -1.245
273.75 -1.1978
274 -1.2451
274.25 -1.1798
274.5 -1.2359
274.75 -1.2365
275 -1.2069
275.25 -1.2182
275.5 -1.2308
275.75 -1.2194
276 -1.2485
276.25 -1.2018
276.5 -1.2198
276.75 -1.2334
277 -1.2131
277.25 -1.2047
277.5 -1.2082
277.75 -1.2197
278 -1.2266
278.25 -1.2355
278.5 -1.2247
278.75 -1.2684
279 -1.2045
279.25 -1.2376
279.5 -1.222
279.75 -1.2237
280 -1.2523
280.25 -1.248
280.5 -1.2293
280.75 -1.2049
281 -1.2011
281.25 -1.2107
281.5 -1.216
281.75 -1.2354
282 -1.2299
282.25 -1.2507
282.5 -1.2252
282.75 -1.2303
283 -1.1939
283.25 -1.2279
283.5 -1.2313
283.75 -1.1968
284 -1.2063
284.25 -1.2182
284.5 -1.2054
284.75 -1.1719
285 -1.2475
285.25 -1.2141
285.5 -1.2209
285.75 -1.2491
286 -1.236
286.25 -1.2234
286.5 -1.2355
286.75 -1.2152
287 -1.2016
287.25 -1.2204
287.5 -1.2316
287.75 -1.2098
288 -1.2283
288.25 -1.2647
288.5 -1.2169
288.75 -1.2672
289 -1.2349
289.25 -1.1858
289.5 -1.2291
289.75 -1.1998
290 -1.2269
290.25 -1.2068
290.5 -1.2086
290.75 -1.2344
291 -1.2807
291.25 -1.2475
291.5 -1.2566
291.75 -1.1931
292 -1.2197
292.25 -1.2085
292.5 -1.2887
292.75 -1.2338
293 -1.2837
293.25 -1.168
293.5 -1.2332
293.75 -1.2293
294 -1.2265
294.25 -1.2786
294.5 -1.2397
294.75 -1.251
295 -1.252
295.25 -1.2194
295.5 -1.2329
295.75 -1.2326
296 -1.2228
296.25 -1.251
296.5 -1.2304
296.75 -1.2352
297 -1.2412
297.25 -1.2535
297.5 -1.2213
297.75 -1.2329
298 -1.1658
298.25 -1.2114
298.5 -1.1422
298.75 -1.2077
299 -1.2204
299.25 -1.2235
299.5 -1.2119
299.75 -1.1974
300 -1.2596
300.25 -1.2394
300.5 -1.2254
300.75 -1.2187
301 -1.2505
301.25 -1.2312
301.5 -1.192
301.75 -1.24
302 -1.1993
302.25 -1.1879
302.5 -1.224
302.75 -1.2367
303 -1.2231
303.25 -1.2415
303.5 -1.1979
303.75 -1.2507
304 -1.2122
304.25 -1.1903
304.5 -1.2167
304.75 -1.2079
305 -1.2456
305.25 -1.2231
305.5 -1.2384
305.75 -1.2384
306 -1.2315
306.25 -1.2363
306.5 -1.2286
306.75 -1.2215
307 -1.2387
307.25 -1.2198
307.5 -1.2123
307.75 -1.2242
308 -1.1745
308.25 -1.1884
308.5 -1.2094
308.75 -1.2277
309 -1.2267
309.25 -1.246
309.5 -1.1807
309.75 -1.2326
310 -1.2195
310.25 -1.1988
310.5 -1.1759
310.75 -1.1933
311 -1.2141
311.25 -1.2339
311.5 -1.272
311.75 -1.2283
312 -1.2354
312.25 -1.1898
312.5 -1.2201
312.75 -1.2428
313 -1.2425
313.25 -1.2386
313.5 -1.2126
313.75 -1.232
314 -1.2476
314.25 -1.2081
314.5 -1.1974
314.75 -1.2075
315 -1.2122
315.25 -1.1861
315.5 -1.2166
315.75 -1.2226
316 -1.2318
316.25 -1.2174
316.5 -1.213
316.75 -1.2181
317 -1.2071
317.25 -1.2004
317.5 -1.22
317.75 -1.2002
318 -1.2298
318.25 -1.2142
318.5 -1.2428
318.75 -1.2221
319 -1.2258
319.25 -1.2056
319.5 -1.2442
319.75 -1.2571
320 -1.2109
320.25 -1.2223
320.5 -1.1973
320.75 -1.2324
321 -1.2233
321.25 -1.2946
321.5 -1.2068
321.75 -1.232
322 -1.2526
322.25 -1.2342
322.5 -1.2751
322.75 -1.1904
323 -1.2358
323.25 -1.2236
323.5 -1.2311
323.75 -1.2317
324 -1.212
324.25 -1.2031
324.5 -1.271
324.75 -1.2058
325 -1.238
325.25 -1.184
325.5 -1.2547
325.75 -1.223
326 -1.2647
326.25 -1.2102
326.5 -1.2811
326.75 -1.2026
327 -1.2483
327.25 -1.2176
327.5 -1.2464
327.75 -1.2054
328 -1.2259
328.25 -1.2004
328.5 -1.2385
328.75 -1.1913
329 -1.2376
329.25 -1.2505
329.5 -1.1963
329.75 -1.2714
330 -1.1913
330.25 -1.2404
330.5 -1.2614
330.75 -1.2042
331 -1.2538
331.25 -1.2119
331.5 -1.2858
331.75 -1.244
332 -1.2067
332.25 -1.2054
332.5 -1.2292
332.75 -1.2334
333 -1.2389
333.25 -1.2494
333.5 -1.2574
333.75 -1.1992
334 -1.2172
334.25 -1.2162
334.5 -1.2446
334.75 -1.2232
335 -1.2713
335.25 -1.2014
335.5 -1.2171
335.75 -1.1856
336 -1.2182
336.25 -1.2194
336.5 -1.2055
336.75 -1.2241
337 -1.1941
337.25 -1.245
337.5 -1.249
337.75 -1.2373
338 -1.2374
338.25 -1.2169
338.5 -1.2157
338.75 -1.247
339 -1.2046
339.25 -1.2381
339.5 -1.2431
339.75 -1.2774
340 -1.2347
340.25 -1.2517
340.5 -1.2643
340.75 -1.2468
341 -1.243
341.25 -1.1903
341.5 -1.2263
341.75 -1.2176
342 -1.2623
342.25 -1.2474
342.5 -1.1981
342.75 -1.229
343 -1.2399
343.25 -1.1972
343.5 -1.2671
343.75 -1.1791
344 -1.2272
344.25 -1.2486
344.5 -1.2632
344.75 -1.1869
345 -1.2503
345.25 -1.2398
345.5 -1.2417
345.75 -1.2279
346 -1.2595
346.25 -1.2753
346.5 -1.2716
346.75 -1.2069
347 -1.2552
347.25 -1.2494
347.5 -1.2588
347.75 -1.2712
348 -1.2132
348.25 -1.2649
348.5 -1.2688
348.75 -1.2899
349 -1.217
349.25 -1.2245
349.5 -1.2673
349.75 -1.22
350 -1.2226
350.25 -1.2283
350.5 -1.1971
350.75 -1.2883
351 -1.1842
351.25 -1.2972
351.5 -1.1679
351.75 -1.2531
352 -1.2398
352.25 -1.2314
352.5 -1.2569
352.75 -1.2428
353 -1.2138
353.25 -1.247
353.5 -1.2412
353.75 -1.2147
354 -1.256
354.25 -1.2297
354.5 -1.2213
354.75 -1.2333
355 -1.2227
355.25 -1.2109
355.5 -1.2394
355.75 -1.2143
356 -1.2591
356.25 -1.2133
356.5 -1.2678
356.75 -1.217
357 -1.2352
357.25 -1.215
357.5 -1.2323
357.75 -1.2002
358 -1.2357
358.25 -1.1857
358.5 -1.2655
358.75 -1.258
359 -1.2688
359.25 -1.1904
359.5 -1.2511
359.75 -1.2299
360 -1.2372
360.25 -1.2628
360.5 -1.2129
360.75 -1.2308
361 -1.2401
361.25 -1.2268
361.5 -1.2247
361.75 -1.253
362 -1.2477
362.25 -1.2443
362.5 -1.2332
362.75 -1.2671
363 -1.2131
363.25 -1.2663
363.5 -1.2554
363.75 -1.2401
364 -1.2506
364.25 -1.2509
364.5 -1.2235
364.75 -1.2384
365 -1.2501
365.25 -1.2234
365.5 -1.2474
365.75 -1.254
366 -1.2654
366.25 -1.1908
366.5 -1.262
366.75 -1.2288
367 -1.2408
367.25 -1.2276
367.5 -1.2428
367.75 -1.1994
368 -1.2499
368.25 -1.2392
368.5 -1.2251
368.75 -1.2055
369 -1.2078
369.25 -1.208
369.5 -1.261
369.75 -1.1662
370 -1.213
370.25 -1.2147
370.5 -1.1556
370.75 -1.2078
371 -1.246
371.25 -1.2295
371.5 -1.2182
371.75 -1.2086
372 -1.1519
372.25 -1.1866
372.5 -1.2345
372.75 -1.2482
373 -1.2719
373.25 -1.2084
373.5 -1.2413
373.75 -1.2178
374 -1.2314
374.25 -1.2103
374.5 -1.2509
374.75 -1.2256
375 -1.2311
375.25 -1.2503
375.5 -1.219
375.75 -1.2194
376 -1.2557
376.25 -1.2474
376.5 -1.2734
376.75 -1.2594
377 -1.2157
377.25 -1.2364
377.5 -1.2281
377.75 -1.2429
378 -1.1945
378.25 -1.217
378.5 -1.2758
378.75 -1.2483
379 -1.2533
379.25 -1.2256
379.5 -1.2641
379.75 -1.238
380 -1.2302
380.25 -1.2111
380.5 -1.2157
380.75 -1.2182
381 -1.1672
381.25 -1.1905
381.5 -1.2006
381.75 -1.2074
382 -1.2256
382.25 -1.2304
382.5 -1.2279
382.75 -1.212
383 -1.2456
383.25 -1.224
383.5 -1.2294
383.75 -1.2106
384 -1.257
384.25 -1.2001
384.5 -1.2384
384.75 -1.2202
385 -1.2329
385.25 -1.2025
385.5 -1.2098
385.75 -1.1639
386 -1.2067
386.25 -1.2058
386.5 -1.2005
386.75 -1.2391
387 -1.1838
387.25 -1.2301
387.5 -1.1853
387.75 -1.2368
388 -1.2116
388.25 -1.2246
388.5 -1.2214
388.75 -1.2192
389 -1.2444
389.25 -1.1872
389.5 -1.2715
389.75 -1.2436
390 -1.2527
390.25 -1.244
390.5 -1.1892
390.75 -1.211
391 -1.2491
391.25 -1.2163
391.5 -1.2135
391.75 -1.2161
392 -1.2466
392.25 -1.2368
392.5 -1.2111
392.75 -1.2362
393 -1.2339
393.25 -1.2141
393.5 -1.1914
393.75 -1.2183
394 -1.2122
394.25 -1.2197
394.5 -1.1974
394.75 -1.2339
395 -1.1906
395.25 -1.2144
395.5 -1.2193
395.75 -1.2146
396 -1.2188
396.25 -1.1868
396.5 -1.1846
396.75 -1.2427
397 -1.2146
397.25 -1.1887
397.5 -1.2013
397.75 -1.2155
398 -1.2029
398.25 -1.271
398.5 -1.236
398.75 -1.2474
399 -1.235
399.25 -1.2512
399.5 -1.2053
399.75 -1.2058
400 -1.2494
400.25 -1.2527
400.5 -1.2342
400.75 -1.202
401 -1.2191
401.25 -1.22
401.5 -1.2198
401.75 -1.2083
402 -1.237
402.25 -1.2246
402.5 -1.1978
402.75 -1.2563
403 -1.2308
403.25 -1.1913
403.5 -1.2657
403.75 -1.2452
404 -1.2142
404.25 -1.2284
404.5 -1.2029
404.75 -1.2735
405 -1.1501
405.25 -1.227
405.5 -1.2204
405.75 -1.2319
406 -1.2293
406.25 -1.2713
406.5 -1.213
406.75 -1.2502
407 -1.2186
407.25 -1.2776
407.5 -1.149
407.75 -1.2225
408 -1.2176
408.25 -1.1942
408.5 -1.244
408.75 -1.2423
409 -1.2058
409.25 -1.2418
409.5 -1.2232
409.75 -1.2319
410 -1.2115
410.25 -1.2544
410.5 -1.2187
410.75 -1.201
411 -1.2232
411.25 -1.225
411.5 -1.1949
411.75 -1.2383
412 -1.1905
412.25 -1.2284
412.5 -1.1883
412.75 -1.2105
413 -1.2249
413.25 -1.199
413.5 -1.2208
413.75 -1.2256
414 -1.2353
414.25 -1.2453
414.5 -1.1892
414.75 -1.2233
415 -1.2443
415.25 -1.2322
415.5 -1.2384
415.75 -1.2323
416 -1.2708
416.25 -1.2546
416.5 -1.2814
416.75 -1.2078
417 -1.2708
417.25 -1.1662
417.5 -1.2646
417.75 -1.2016
418 -1.244
418.25 -1.2246
418.5 -1.2667
418.75 -1.225
419 -1.2292
419.25 -1.2434
419.5 -1.1968
419.75 -1.2583
420 -1.2053
420.25 -1.2245
420.5 -1.2205
420.75 -1.2007
421 -1.2199
421.25 -1.2189
421.5 -1.2509
421.75 -1.1766
422 -1.2454
422.25 -1.1975
422.5 -1.245
422.75 -1.2352
423 -1.2207
423.25 -1.232
423.5 -1.2121
423.75 -1.2499
424 -1.2394
424.25 -1.2953
424.5 -1.2315
424.75 -1.2589
425 -1.2449
425.25 -1.2581
425.5 -1.2073
425.75 -1.1926
426 -1.274
426.25 -1.2523
426.5 -1.2219
426.75 -1.2208
427 -1.2519
427.25 -1.2218
427.5 -1.1969
427.75 -1.2171
428 -1.2024
428.25 -1.225
428.5 -1.1953
428.75 -1.2633
429 -1.1702
429.25 -1.2546
429.5 -1.1829
429.75 -1.2339
430 -1.2481
430.25 -1.1744
430.5 -1.2497
430.75 -1.2133
431 -1.2098
431.25 -1.2396
431.5 -1.2018
431.75 -1.2391
432 -1.1771
432.25 -1.1694
432.5 -1.182
432.75 -1.2257
433 -1.1856
433.25 -1.2264
433.5 -1.1615
433.75 -1.2261
434 -1.2494
434.25 -1.1882
434.5 -1.2257
434.75 -1.1416
435 -1.2062
435.25 -1.216
435.5 -1.1818
435.75 -1.1913
436 -1.2465
436.25 -1.2371
436.5 -1.2228
436.75 -1.2424
437 -1.2574
437.25 -1.1804
437.5 -1.2693
437.75 -1.2244
438 -1.2465
438.25 -1.1926
438.5 -1.2516
438.75 -1.2079
439 -1.2539
439.25 -1.2252
439.5 -1.237
439.75 -1.1803
440 -1.2248
440.25 -1.2407
440.5 -1.2504
440.75 -1.2228
441 -1.235
441.25 -1.2443
441.5 -1.2635
441.75 -1.2344
442 -1.2478
442.25 -1.187
442.5 -1.2721
442.75 -1.2065
443 -1.2413
443.25 -1.2247
443.5 -1.2245
443.75 -1.1988
444 -1.2082
444.25 -1.199
444.5 -1.2143
444.75 -1.2508
445 -1.2286
445.25 -1.2146
445.5 -1.221
445.75 -1.1984
446 -1.2324
446.25 -1.2147
446.5 -1.2322
446.75 -1.2113
447 -1.2519
447.25 -1.2304
447.5 -1.2449
447.75 -1.1972
448 -1.284
448.25 -1.1926
448.5 -1.2685
448.75 -1.1735
449 -1.2542
449.25 -1.2204
449.5 -1.2127
449.75 -1.2047
450 -1.2059
450.25 -1.2477
450.5 -1.21
450.75 -1.2656
451 -1.2307
451.25 -1.2363
451.5 -1.2347
451.75 -1.226
452 -1.2289
452.25 -1.2304
452.5 -1.2503
452.75 -1.227
453 -1.2467
453.25 -1.2014
453.5 -1.2172
453.75 -1.1991
454 -1.2219
454.25 -1.2303
454.5 -1.2304
454.75 -1.2488
455 -1.2484
455.25 -1.1833
455.5 -1.1955
455.75 -1.1772
456 -1.2251
456.25 -1.2241
456.5 -1.2078
456.75 -1.2188
457 -1.2578
457.25 -1.2299
457.5 -1.2358
457.75 -1.1789
458 -1.247
458.25 -1.1977
458.5 -1.2501
458.75 -1.2336
459 -1.2407
459.25 -1.2654
459.5 -1.2084
459.75 -1.2377
460 -1.2569
460.25 -1.2289
460.5 -1.2185
460.75 -1.2398
461 -1.2743
461.25 -1.2689
461.5 -1.3405
461.75 -1.346
462 -1.4504
462.25 -1.4776
462.5 -1.5345
462.75 -1.5926
463 -1.6533
463.25 -1.753
463.5 -1.8577
463.75 -2.0307
464 -2.0276
464.25 -2.1023
464.5 -2.1055
464.75 -2.2646
465 -2.7826
465.25 -15.654
465.5 -15.654
465.75 -15.654
466 -15.654
466.25 -15.654
466.5 -15.654
466.75 -15.654
467 -15.654
467.25 -15.654
467.5 -15.654
467.75 -15.654
468 -15.654
468.25 -15.654
468.5 -15.654
468.75 -15.654
469 -15.654
469.25 -15.654
469.5 -15.654
469.75 -15.654
470 -15.654
470.25 -15.654
470.5 -15.654
470.75 -15.654
471 -15.654
471.25 -15.654
471.5 -15.654
471.75 -15.654
472 -15.654
472.25 -15.654
472.5 -15.654
472.75 -15.654
473 -15.654
473.25 -15.654
473.5 -15.654
473.75 -15.654
474 -15.654
474.25 -15.654
474.5 -15.654
474.75 -15.654
475 -15.654
475.25 -15.654
475.5 -15.654
475.75 -15.654
476 -15.654
476.25 -15.654
476.5 -15.654
476.75 -15.654
477 -15.654
477.25 -15.654
477.5 -15.654
477.75 -15.654
478 -15.654
478.25 -15.654
478.5 -15.654
478.75 -15.654
479 -15.654
479.25 -15.654
479.5 -15.654
479.75 -15.654
480 -15.654
480.25 -15.654
480.5 -15.654
480.75 -15.654
481 -15.654
481.25 -15.654
481.5 -15.654
481.75 -15.654
482 -15.654
482.25 -15.654
482.5 -15.654
482.75 -15.654
483 -15.654
483.25 -15.654
483.5 -15.654
483.75 -15.654
484 -15.654
484.25 -15.654
484.5 -15.654
484.75 -15.654
485 -15.654
485.25 -15.654
485.5 -15.654
485.75 -15.654
486 -15.654
486.25 -15.654
486.5 -15.654
486.75 -15.654
487 -15.654
487.25 -15.654
487.5 -15.654
487.75 -15.654
488 -15.654
488.25 -15.654
488.5 -15.654
488.75 -15.654
489 -15.654
489.25 -15.654
489.5 -15.654
489.75 -15.654
490 -15.654
490.25 -15.654
490.5 -15.654
490.75 -15.654
491 -15.654
491.25 -15.654
491.5 -15.654
491.75 -15.654
492 -15.654
492.25 -15.654
492.5 -15.654
492.75 -15.654
493 -15.654
493.25 -15.654
493.5 -15.654
493.75 -15.654
494 -15.654
494.25 -15.654
494.5 -15.654
494.75 -15.654
495 -15.654
495.25 -15.654
495.5 -15.654
495.75 -15.654
496 -15.654
496.25 -15.654
496.5 -15.654
496.75 -15.654
497 -15.654
497.25 -15.654
497.5 -15.654
497.75 -15.654
498 -15.654
498.25 -15.654
498.5 -15.654
498.75 -15.654
499 -15.654
499.25 -15.654
499.5 -15.654
499.75 -15.654
500 -15.654


==> data/uniform_noise/feasBPSFPexact.dat <==
0.25 1.439
0.5 1.158
0.75 1.014
1 1.124
1.25 0.99
1.5 1.048
1.75 0.964
2 0.941
2.25 0.902
2.5 0.988
2.75 0.893
3 0.952
3.25 0.836
3.5 0.798
3.75 0.749
4 0.754
4.25 0.679
4.5 0.781
4.75 0.656
5 0.774
5.25 0.635
5.5 0.739
5.75 0.635
6 0.616
6.25 0.558
6.5 0.598
6.75 0.578
7 0.388
7.25 0.515
7.5 0.421
7.75 0.511
8 0.433
8.25 0.499
8.5 0.403
8.75 0.361
9 0.377
9.25 0.333
9.5 0.404
9.75 0.315
10 0.426
10.25 0.295
10.5 0.436
10.75 0.279
11 0.442
11.25 0.274
11.5 0.454
11.75 0.267
12 0.461
12.25 0.264
12.5 0.448
12.75 0.264
13 0.402
13.25 0.244
13.5 0.435
13.75 0.272
14 0.442
14.25 0.245
14.5 0.444
14.75 0.217
15 0.269
15.25 0.19
15.5 0.245
15.75 0.159
16 0.23
16.25 0.028
16.5 0.248
16.75 0.091
17 0.252
17.25 0.096
17.5 0.254
17.75 0.089
18 0.272
18.25 0.105
18.5 0.258
18.75 0.095
19 0.263
19.25 0.103
19.5 0.256
19.75 0.111
20 0.253
20.25 0.113
20.5 0.253
20.75 0.118
21 0.252
21.25 0.114
21.5 0.262
21.75 0.11
22 0.253
22.25 0.114
22.5 0.25
22.75 0.112
23 0.245
23.25 0.115
23.5 0.255
23.75 0.116
24 0.261
24.25 0.12
24.5 0.247
24.75 0.123
25 0.248
25.25 0.133
25.5 0.248
25.75 0.122
26 0.258
26.25 0.121
26.5 0.255
26.75 0.114
27 0.255
27.25 0.124
27.5 0.263
27.75 0.126
28 0.246
28.25 0.126
28.5 0.256
28.75 0.126
29 0.25
29.25 0.117
29.5 0.272
29.75 0.113
30 0.267
30.25 0.122
30.5 0.251
30.75 0.118
31 0.252
31.25 0.117
31.5 0.266
31.75 0.118
32 0.253
32.25 0.122
32.5 0.268
32.75 0.125
33 0.252
33.25 0.119
33.5 0.274
33.75 0.119
34 0.257
34.25 0.113
34.5 0.255
34.75 0.102
35 0.215
35.25 0.137
35.5 0.193
35.75 0.141
36 0.191
36.25 0.125
36.5 0.181
36.75 0.131
37 0.191
37.25 0.117
37.5 0.185
37.75 0.137
38 0.194
38.25 0.126
38.5 0.19
38.75 0.14
39 0.178
39.25 0.132
39.5 0.184
39.75 0.138
40 0.18
40.25 0.133
40.5 0.193
40.75 0.133
41 0.2
41.25 0.133
41.5 0.191
41.75 0.133
42 0.188
42.25 0.137
42.5 0.201
42.75 0.103
43 0.206
43.25 0.112
43.5 0.182
43.75 0.089
44 0.204
44.25 0.086
44.5 0.181
44.75 0.08
45 0.198
45.25 0.104
45.5 0.189
45.75 0.089
46 0.199
46.25 0.033
46.5 0.197
46.75 0.039
47 0.202
47.25 0.034
47.5 0.185
47.75 0.051
48 0.185
48.25 0.055
48.5 0.191
48.75 0.044
49 0.171
49.25 0.063
49.5 0.187
49.75 0.065
50 0.199
50.25 0.05
50.5 0.144
50.75 0.045
51 0.159
51.25 0.039
51.5 0.16
51.75 0.018
52 0.188
52.25 0.012
52.5 0.184
52.75 0.029
53 0.181
53.25 0.064
53.5 0.177
53.75 0.041
54 0.174
54.25 0.057
54.5 0.188
54.75 0.031
55 0.204
55.25 0.021
55.5 0.198
55.75 0.045
56 0.192
56.25 0.11
56.5 0.202
56.75 0.112
57 0.181
57.25 0.139
57.5 0.165
57.75 0.131
58 0.184
58.25 0.142
58.5 0.175
58.75 0.1
59 0.173
59.25 0.159
59.5 0.15
59.75 0.151
60 0.157
60.25 0.164
60.5 0.176
60.75 0.179
61 0.146
61.25 0.161
61.5 0.195
61.75 0.119
62 0.175
62.25 0.179
62.5 0.14
62.75 0.162
63 0.157
63.25 0.161
63.5 0.164
63.75 0.175
64 0.169
64.25 0.166
64.5 0.16
64.75 0.168
65 0.154
65.25 0.159
65.5 0.151
65.75 0.181
66 0.09
66.25 0.205
66.5 0.151
66.75 0.227
67 0.129
67.25 0.209
67.5 0.087
67.75 0.19
68 0.118
68.25 0.208
68.5 0.155
68.75 0.216
69 0.142
69.25 0.205
69.5 0.171
69.75 0.206
70 0.168
70.25 0.208
70.5 0.181
70.75 0.19
71 0.192
71.25 0.201
71.5 0.165
71.75 0.221
72 0.18
72.25 0.203
72.5 0.164
72.75 0.218
73 0.175
73.25 0.18
73.5 0.156
73.75 0.203
74 0.158
74.25 0.145
74.5 0.14
74.75 0.194
75 0.132
75.25 0.219
75.5 0.095
75.75 0.153
76 0.13
76.25 0.171
76.5 0.106
76.75 0.165
77 0.133
77.25 0.176
77.5 0.082
77.75 0.181
78 0.158
78.25 0.155
78.5 0.107
78.75 0.137
79 0.105
79.25 0.156
79.5 0.065
79.75 0.15
80 0.112
80.25 0.176
80.5 0.106
80.75 0.137
81 0.106
81.25 0.16
81.5 0.132
81.75 0.136
82 0.068
82.25 0.17
82.5 0.073
82.75 0.137
83 0.056
83.25 0.154
83.5 0.047
83.75 0.223
84 0.155
84.25 0.15
84.5 0.201
84.75 0.046
85 0.23
85.25 0.121
85.5 0.164
85.75 0.063
86 0.188
86.25 0.033
86.5 0.194
86.75 0.078
87 0.143
87.25 0.062
87.5 0.174
87.75 0.042
88 0.186
88.25 0.109
88.5 0.141
88.75 0.085
89 0.164
89.25 0.076
89.5 0.154
89.75 0.042
90 0.142
90.25 0.123
90.5 0.173
90.75 0.034
91 0.143
91.25 0.05
91.5 0.147
91.75 -0.04
92 0.135
92.25 0.11
92.5 0.046
92.75 0.113
93 0.023
93.25 0.087
93.5 -0.011
93.75 0.19
94 0.036
94.25 0.186
94.5 -0.006
94.75 0.209
95 -0.014
95.25 0.099
95.5 -0.037
95.75 0.013
96 0.036
96.25 0.067
96.5 -0.06
96.75 0.084
97 -0.047
97.25 0.142
97.5 0.016
97.75 0.066
98 0.009
98.25 -0.013
98.5 -0.032
98.75 -0.022
99 -0.126
99.25 0.075
99.5 -0.147
99.75 0.059
100 -0.046
100.25 0.053
100.5 -0.004
100.75 0.022
101 -0.086
101.25 0.062
101.5 0.067
101.75 0.179
102 0.002
102.25 0.045
102.5 0.007
102.75 0.03
103 0.026
103.25 0.028
103.5 0.004
103.75 0.009
104 0.019
104.25 0.139
104.5 -0.106
104.75 0.044
105 -0.106
105.25 0.239
105.5 -0.029
105.75 0.101
106 0.013
106.25 0.101
106.5 -0.078
106.75 0.161
107 0.04
107.25 0.067
107.5 -0.07
107.75 -0.022
108 -0.062
108.25 0.009
108.5 0.101
108.75 0.018
109 0.211
109.25 0.081
109.5 0.099
109.75 -0.079
110 -0.008
110.25 0.112
110.5 -0.18
110.75 0.098
111 0.014
111.25 -0.012
111.5 -0.009
111.75 -0.006
112 -0.072
112.25 -0.063
112.5 -0.068
112.75 0.083
113 -0.103
113.25 0.024
113.5 -0.023
113.75 0.093
114 -0.034
114.25 0.006
114.5 -0.078
114.75 -0.136
115 -0.031
115.25 -0.057
115.5 -0.058
115.75 0.046
116 -0.082
116.25 -0.065
116.5 -0.037
116.75 -0.03
117 -0.148
117.25 -0.088
117.5 -0
117.75 0.002
118 0.057
118.25 -0.115
118.5 0.077
118.75 -0.082
119 0.056
119.25 0.029
119.5 0.032
119.75 0.001
120 0.072
120.25 -0.129
120.5 -0.098
120.75 -0.052
121 -0.064
121.25 -0.115
121.5 -0.029
121.75 -0.049
122 -0.002
122.25 -0.1
122.5 -0.118
122.75 -0.099
123 -0.064
123.25 -0.091
123.5 -0.032
123.75 -0.103
124 0.002
124.25 -0.06
124.5 0.06
124.75 0.012
125 -0.191
125.25 -0.067
125.5 -0.025
125.75 -0.081
126 0.047
126.25 -0.033
126.5 -0.146
126.75 0.069
127 -0.136
127.25 -0.002
127.5 -0.195
127.75 -0.09
128 -0.186
128.25 0.001
128.5 -0.069
128.75 -0.031
129 0.093
129.25 0.009
129.5 -0.057
129.75 -0.151
130 -0.097
130.25 -0.178
130.5 -0.007
130.75 -0.01
131 -0.162
131.25 -0.04
131.5 -0.122
131.75 -0.081
132 0.028
132.25 -0.132
132.5 -0.134
132.75 -0.066
133 -0.11
133.25 -0.024
133.5 -0.124
133.75 -0.1
134 -0.126
134.25 0.075
134.5 -0.068
134.75 0.052
135 0.066
135.25 -0.053
135.5 -0.206
135.75 0.021
136 -0.075
136.25 -0.024
136.5 -0.05
136.75 0.051
137 -0.177
137.25 -0.064
137.5 0.03
137.75 0.067
138 -0.239
138.25 -0.178
138.5 -0.308
138.75 -0.129
139 -0.251
139.25 -0.112
139.5 0.06
139.75 -0.163
140 0.027
140.25 -0.112
140.5 -0.14
140.75 -0.206
141 -0.307
141.25 0.022
141.5 -0.16
141.75 -0.093
142 -0.043
142.25 -0.116
142.5 -0.118
142.75 -0.107
143 -0.162
143.25 -0.106
143.5 -0.009
143.75 -0.072
144 -0.081
144.25 -0.235
144.5 -0.013
144.75 -0.258
145 -0.02
145.25 -0.197
145.5 -0.167
145.75 -0.089
146 -0.198
146.25 -0.095
146.5 -0.187
146.75 -0.072
147 0.059
147.25 -0.153
147.5 -0.063
147.75 -0.013
148 -0.168
148.25 -0.038
148.5 -0.162
148.75 -0.062
149 -0.114
149.25 -0.086
149.5 -0.194
149.75 -0.015
150 -0.113
150.25 -0.112
150.5 -0.188
150.75 -0.051
151 -0.059
151.25 0.056
151.5 -0.281
151.75 -0.219
152 -0.204
152.25 -0.076
152.5 -0.104
152.75 -0.278
153 -0.343
153.25 -0.147
153.5 -0.193
153.75 -0.194
154 -0.148
154.25 -0.007
154.5 -0.209
154.75 -0.037
155 -0.159
155.25 0.095
155.5 -0.136
155.75 -0.275
156 -0.231
156.25 -0.123
156.5 -0.012
156.75 -0.18
157 -0.06
157.25 -0.223
157.5 0.048
157.75 -0.042
158 -0.047
158.25 -0.138
158.5 -0.295
158.75 -0.161
159 -0.223
159.25 0.055
159.5 -0.119
159.75 -0.422
160 -0.075
160.25 -0.136
160.5 -0.181
160.75 -0.205
161 -0.028
161.25 -0.114
161.5 -0.133
161.75 -0.15
162 -0.136
162.25 -0.213
162.5 -0.107
162.75 -0.126
163 -0.093
163.25 -0.321
163.5 -0.085
163.75 -0.23
164 0.049
164.25 -0.266
164.5 -0.232
164.75 -0.079
165 -0.153
165.25 -0.181
165.5 -0.304
165.75 -0.12
166 -0.206
166.25 -0.284
166.5 -0.165
166.75 -0.298
167 -0.134
167.25 -0.098
167.5 -0.132
167.75 -0.288
168 -0.277
168.25 -0.184
168.5 -0.258
168.75 -0.459
169 -0.156
169.25 -0.292
169.5 -0.304
169.75 -0.286
170 -0.332
170.25 -0.28
170.5 -0.231
170.75 -0.288
171 -0.146
171.25 -0.131
171.5 -0.451
171.75 -0.175
172 -0.283
172.25 -0.194
172.5 -0.304
172.75 -0.193
173 -0.477
173.25 -0.344
173.5 -0.24
173.75 -0.313
174 -0.373
174.25 -0.157
174.5 -0.222
174.75 -0.172
175 -0.284
175.25 -0.295
175.5 -0.243
175.75 -0.228
176 -0.399
176.25 -0.452
176.5 -0.362
176.75 -0.237
177 -0.314
177.25 -0.264
177.5 -0.293
177.75 -0.245
178 -0.354
178.25 -0.427
178.5 -0.299
178.75 -0.194
179 -0.347
179.25 -0.39
179.5 -0.366
179.75 -0.193
180 -0.358
180.25 -0.39
180.5 -0.482
180.75 -0.321
181 -0.184
181.25 -0.403
181.5 -0.409
181.75 -0.387
182 -0.341
182.25 -0.272
182.5 -0.313
182.75 -0.246
183 -0.447
183.25 -0.633
183.5 -0.366
183.75 -0.199
184 -0.255
184.25 -0.385
184.5 -0.212
184.75 -0.336
185 -0.436
185.25 -0.248
185.5 -0.357
185.75 -0.577
186 -0.353
186.25 -0.346
186.5 -0.384
186.75 -0.458
187 -0.297
187.25 -0.343
187.5 -0.361
187.75 -0.341
188 -0.498
188.25 -0.625
188.5 -0.339
188.75 -0.394
189 -0.298
189.25 -0.205
189.5 -0.409
189.75 -0.653
190 -0.246
190.25 -0.409
190.5 -0.437
190.75 -0.554
191 -0.513
191.25 -0.383
191.5 -0.579
191.75 -0.568
192 -0.477
192.25 -0.286
192.5 -0.372
192.75 -0.243
193 -0.286
193.25 -0.432
193.5 -0.457
193.75 -0.557
194 -0.26
194.25 -0.584
194.5 -0.522
194.75 -0.476
195 -0.358
195.25 -0.518
195.5 -0.413
195.75 -0.45
196 -0.542
196.25 -0.371
196.5 -0.248
196.75 -0.499
197 -0.324
197.25 -0.31
197.5 -0.372
197.75 -0.339
198 -0.519
198.25 -0.381
198.5 -0.465
198.75 -0.365
199 -0.392
199.25 -0.559
199.5 -0.615
199.75 -0.418
200 -0.368
200.25 -0.307
200.5 -0.747
200.75 -0.528
201 -0.349
201.25 -0.582
201.5 -0.537
201.75 -0.663
202 -0.341
202.25 -0.504
202.5 -0.437
202.75 -0.525
203 -0.595
203.25 -0.617
203.5 -0.459
203.75 -0.534
204 -0.505
204.25 -0.584
204.5 -0.549
204.75 -0.512
205 -0.542
205.25 -0.711
205.5 -0.593
205.75 -0.493
206 -0.648
206.25 -0.474
206.5 -0.476
206.75 -0.562
207 -0.442
207.25 -0.545
207.5 -0.472
207.75 -0.52
208 -0.566
208.25 -0.427
208.5 -0.39
208.75 -0.741
209 -0.429
209.25 -0.639
209.5 -0.624
209.75 -0.62
210 -0.589
210.25 -0.531
210.5 -0.39
210.75 -0.631
211 -0.722
211.25 -0.454
211.5 -0.311
211.75 -0.437
212 -0.724
212.25 -0.27
212.5 -0.276
212.75 -0.421
213 -0.479
213.25 -0.646
213.5 -0.389
213.75 -0.508
214 -0.541
214.25 -0.735
214.5 -0.402
214.75 -0.451
215 -0.193
215.25 -0.375
215.5 -0.388
215.75 -0.661
216 -0.289
216.25 -0.514
216.5 -0.653
216.75 -0.384
217 -0.509
217.25 -0.556
217.5 -0.492
217.75 -0.75
218 -0.55
218.25 -0.564
218.5 -0.561
218.75 -0.236
219 -0.641
219.25 -0.51
219.5 -0.433
219.75 -0.523
220 -0.544
220.25 -0.532
220.5 -0.812
220.75 -0.787
221 -0.597
221.25 -0.499
221.5 -0.366
221.75 -0.869
222 -0.6
222.25 -0.7
222.5 -0.702
222.75 -0.88
223 -0.97
223.25 -0.819
223.5 -0.503
223.75 -0.658
224 -0.821
224.25 -0.386
224.5 -0.337
224.75 -0.487
225 -0.561
225.25 -0.443
225.5 -0.478
225.75 -0.414
226 -0.691
226.25 -0.562
226.5 -0.564
226.75 -0.634
227 -0.567
227.25 -0.76
227.5 -0.452
227.75 -0.737
228 -0.595
228.25 -0.514
228.5 -0.59
228.75 -0.597
229 -0.601
229.25 -0.361
229.5 -0.398
229.75 -0.531
230 -0.589
230.25 -0.534
230.5 -0.688
230.75 -0.49
231 -0.565
231.25 -0.575
231.5 -0.532
231.75 -0.733
232 -0.707
232.25 -0.635
232.5 -0.876
232.75 -0.776
233 -0.644
233.25 -0.685
233.5 -0.487
233.75 -0.827
234 -0.387
234.25 -0.883
234.5 -0.829
234.75 -0.662
235 -0.741
235.25 -0.642
235.5 -0.523
235.75 -0.864
236 -0.829
236.25 -0.535
236.5 -0.597
236.75 -0.779
237 -0.707
237.25 -0.494
237.5 -0.555
237.75 -0.648
238 -1.013
238.25 -0.358
238.5 -0.638
238.75 -0.437
239 -1.101
239.25 -1.02
239.5 -0.926
239.75 -0.382
240 -0.422
240.25 -0.415
240.5 -0.517
240.75 -0.351
241 -0.725
241.25 -0.746
241.5 -0.831
241.75 -0.867
242 -0.847
242.25 -0.716
242.5 -0.673
242.75 -0.954
243 -0.608
243.25 -1.116
243.5 -0.877
243.75 -0.976
244 -0.632
244.25 -0.731
244.5 -0.539
244.75 -0.823
245 -0.639
245.25 -1.304
245.5 -1.526
245.75 -1.153
246 -0.782
246.25 -1.159
246.5 -0.87
246.75 -0.735
247 -1.139
247.25 -1.037
247.5 -0.853
247.75 -0.483
248 -0.463
248.25 -0.911
248.5 -0.858
248.75 -0.659
249 -0.507
249.25 -0.88
249.5 -0.932
249.75 -1.11
250 -0.915
250.25 -1.015
250.5 -0.798
250.75 -0.807
251 -0.891
251.25 -0.789
251.5 -0.742
251.75 -0.853
252 -0.576
252.25 -0.684
252.5 -0.917
252.75 -0.555
253 -0.575
253.25 -0.508
253.5 -0.732
253.75 -0.917
254 -0.986
254.25 -1.25
254.5 -0.986
254.75 -0.938
255 -1.209
255.25 -1.059
255.5 -1.046
255.75 -0.906
256 -0.727
256.25 -0.674
256.5 -0.839
256.75 -1.144
257 -0.87
257.25 -1.169
257.5 -1.254
257.75 -0.954
258 -0.77
258.25 -0.985
258.5 -0.957
258.75 -0.663
259 -0.663
259.25 -0.524
259.5 -0.675
259.75 -0.691
260 -0.623
260.25 -0.632
260.5 -0.82
260.75 -0.512
261 -0.741
261.25 -0.638
261.5 -0.606
261.75 -0.785
262 -0.721
262.25 -1.004
262.5 -0.758
262.75 -0.922
263 -0.752
263.25 -0.502
263.5 -0.986
263.75 -0.764
264 -0.601
264.25 -0.804
264.5 -0.902
264.75 -0.489
265 -0.696
265.25 -0.781
265.5 -0.815
265.75 -0.857
266 -1.279
266.25 -1.295
266.5 -0.866
266.75 -0.698
267 -0.774
267.25 -0.653
267.5 -0.578
267.75 -0.648
268 -0.595
268.25 -0.476
268.5 -0.584
268.75 -0.637
269 -0.616
269.25 -0.575
269.5 -0.357
269.75 -0.771
270 -0.514
270.25 -0.397
270.5 -0.338
270.75 -0.633
271 -0.541
271.25 -0.443
271.5 -0.596
271.75 -0.573
272 -0.928
272.25 -0.446
272.5 -0.652
272.75 -0.508
273 -0.672
273.25 -0.736
273.5 -0.546
273.75 -0.251
274 -0.768
274.25 -1.008
274.5 -0.852
274.75 -0.59
275 -0.503
275.25 -1.18
275.5 -0.669
275.75 -1.114
276 -0.908
276.25 -0.876
276.5 -1.088
276.75 -1.058
277 -0.742
277.25 -1.092
277.5 -0.691
277.75 -0.803
278 -0.692
278.25 -0.855
278.5 -0.775
278.75 -1.02
279 -1.036
279.25 -1.114
279.5 -0.677
279.75 -0.863
280 -0.733
280.25 -0.625
280.5 -0.54
280.75 -0.334
281 -0.564
281.25 -0.545
281.5 -0.452
281.75 -0.597
282 -0.754
282.25 -1.156
282.5 -0.851
282.75 -0.877
283 -0.802
283.25 -0.896
283.5 -1.753
283.75 -1.073
284 -15.654
284.25 -15.654
284.5 -15.654
284.75 -15.654
285 -15.654
285.25 -15.654
285.5 -15.654
285.75 -15.654
286 -15.654
286.25 -15.654
286.5 -15.654
286.75 -15.654
287 -15.654
287.25 -15.654
287.5 -15.654
287.75 -15.654
288 -15.654
288.25 -15.654
288.5 -15.654
288.75 -15.654
289 -15.654
289.25 -15.654
289.5 -15.654
289.75 -15.654
290 -15.654
290.25 -15.654
290.5 -15.654
290.75 -15.654
291 -15.654
291.25 -15.654
291.5 -15.654
291.75 -15.654
292 -15.654
292.25 -15.654
292.5 -15.654
292.75 -15.654
293 -15.654
293.25 -15.654
293.5 -15.654
293.75 -15.654
294 -15.654
294.25 -15.654
294.5 -15.654
294.75 -15.654
295 -15.654
295.25 -15.654
295.5 -15.654
295.75 -15.654
296 -15.654
296.25 -15.654
296.5 -15.654
296.75 -15.654
297 -15.654
297.25 -15.654
297.5 -15.654
297.75 -15.654
298 -15.654
298.25 -15.654
298.5 -15.654
298.75 -15.654
299 -15.654
299.25 -15.654
299.5 -15.654
299.75 -15.654
300 -15.654
300.25 -15.654
300.5 -15.654
300.75 -15.654
301 -15.654
301.25 -15.654
301.5 -15.654
301.75 -15.654
302 -15.654
302.25 -15.654
302.5 -15.654
302.75 -15.654
303 -15.654
303.25 -15.654
303.5 -15.654
303.75 -15.654
304 -15.654
304.25 -15.654
304.5 -15.654
304.75 -15.654
305 -15.654
305.25 -15.654
305.5 -15.654
305.75 -15.654
306 -15.654
306.25 -15.654
306.5 -15.654
306.75 -15.654
307 -15.654
307.25 -15.654
307.5 -15.654
307.75 -15.654
308 -15.654
308.25 -15.654
308.5 -15.654
308.75 -15.654
309 -15.654
309.25 -15.654
309.5 -15.654
309.75 -15.654
310 -15.654
310.25 -15.654
310.5 -15.654
310.75 -15.654
311 -15.654
311.25 -15.654
311.5 -15.654
311.75 -15.654
312 -15.654
312.25 -15.654
312.5 -15.654
312.75 -15.654
313 -15.654
313.25 -15.654
313.5 -15.654
313.75 -15.654
314 -15.654
314.25 -15.654
314.5 -15.654
314.75 -15.654
315 -15.654
315.25 -15.654
315.5 -15.654
315.75 -15.654
316 -15.654
316.25 -15.654
316.5 -15.654
316.75 -15.654
317 -15.654
317.25 -15.654
317.5 -15.654
317.75 -15.654
318 -15.654
318.25 -15.654
318.5 -15.654
318.75 -15.654
319 -15.654
319.25 -15.654
319.5 -15.654
319.75 -15.654
320 -15.654
320.25 -15.654
320.5 -15.654
320.75 -15.654
321 -15.654
321.25 -15.654
321.5 -15.654
321.75 -15.654
322 -15.654
322.25 -15.654
322.5 -15.654
322.75 -15.654
323 -15.654
323.25 -15.654
323.5 -15.654
323.75 -15.654
324 -15.654
324.25 -15.654
324.5 -15.654
324.75 -15.654
325 -15.654
325.25 -15.654
325.5 -15.654
325.75 -15.654
326 -15.654
326.25 -15.654
326.5 -15.654
326.75 -15.654
327 -15.654
327.25 -15.654
327.5 -15.654
327.75 -15.654
328 -15.654
328.25 -15.654
328.5 -15.654
328.75 -15.654
329 -15.654
329.25 -15.654
329.5 -15.654
329.75 -15.654
330 -15.654
330.25 -15.654
330.5 -15.654
330.75 -15.654
331 -15.654
331.25 -15.654
331.5 -15.654
331.75 -15.654
332 -15.654
332.25 -15.654
332.5 -15.654
332.75 -15.654
333 -15.654
333.25 -15.654
333.5 -15.654
333.75 -15.654
334 -15.654
334.25 -15.654
334.5 -15.654
334.75 -15.654
335 -15.654
335.25 -15.654
335.5 -15.654
335.75 -15.654
336 -15.654
336.25 -15.654
336.5 -15.654
336.75 -15.654
337 -15.654
337.25 -15.654
337.5 -15.654
337.75 -15.654
338 -15.654
338.25 -15.654
338.5 -15.654
338.75 -15.654
339 -15.654
339.25 -15.654
339.5 -15.654
339.75 -15.654
340 -15.654
340.25 -15.654
340.5 -15.654
340.75 -15.654
341 -15.654
341.25 -15.654
341.5 -15.654
341.75 -15.654
342 -15.654
342.25 -15.654
342.5 -15.654
342.75 -15.654
343 -15.654
343.25 -15.654
343.5 -15.654
343.75 -15.654
344 -15.654
344.25 -15.654
344.5 -15.654
344.75 -15.654
345 -15.654
345.25 -15.654
345.5 -15.654
345.75 -15.654
346 -15.654
346.25 -15.654
346.5 -15.654
346.75 -15.654
347 -15.654
347.25 -15.654
347.5 -15.654
347.75 -15.654
348 -15.654
348.25 -15.654
348.5 -15.654
348.75 -15.654
349 -15.654
349.25 -15.654
349.5 -15.654
349.75 -15.654
350 -15.654
350.25 -15.654
350.5 -15.654
350.75 -15.654
351 -15.654
351.25 -15.654
351.5 -15.654
351.75 -15.654
352 -15.654
352.25 -15.654
352.5 -15.654
352.75 -15.654
353 -15.654
353.25 -15.654
353.5 -15.654
353.75 -15.654
354 -15.654
354.25 -15.654
354.5 -15.654
354.75 -15.654
355 -15.654
355.25 -15.654
355.5 -15.654
355.75 -15.654
356 -15.654
356.25 -15.654
356.5 -15.654
356.75 -15.654
357 -15.654
357.25 -15.654
357.5 -15.654
357.75 -15.654
358 -15.654
358.25 -15.654
358.5 -15.654
358.75 -15.654
359 -15.654
359.25 -15.654
359.5 -15.654
359.75 -15.654
360 -15.654
360.25 -15.654
360.5 -15.654
360.75 -15.654
361 -15.654
361.25 -15.654
361.5 -15.654
361.75 -15.654
362 -15.654
362.25 -15.654
362.5 -15.654
362.75 -15.654
363 -15.654
363.25 -15.654
363.5 -15.654
363.75 -15.654
364 -15.654
364.25 -15.654
364.5 -15.654
364.75 -15.654
365 -15.654
365.25 -15.654
365.5 -15.654
365.75 -15.654
366 -15.654
366.25 -15.654
366.5 -15.654
366.75 -15.654
367 -15.654
367.25 -15.654
367.5 -15.654
367.75 -15.654
368 -15.654
368.25 -15.654
368.5 -15.654
368.75 -15.654
369 -15.654
369.25 -15.654
369.5 -15.654
369.75 -15.654
370 -15.654
370.25 -15.654
370.5 -15.654
370.75 -15.654
371 -15.654
371.25 -15.654
371.5 -15.654
371.75 -15.654
372 -15.654
372.25 -15.654
372.5 -15.654
372.75 -15.654
373 -15.654
373.25 -15.654
373.5 -15.654
373.75 -15.654
374 -15.654
374.25 -15.654
374.5 -15.654
374.75 -15.654
375 -15.654
375.25 -15.654
375.5 -15.654
375.75 -15.654
376 -15.654
376.25 -15.654
376.5 -15.654
376.75 -15.654
377 -15.654
377.25 -15.654
377.5 -15.654
377.75 -15.654
378 -15.654
378.25 -15.654
378.5 -15.654
378.75 -15.654
379 -15.654
379.25 -15.654
379.5 -15.654
379.75 -15.654
380 -15.654
380.25 -15.654
380.5 -15.654
380.75 -15.654
381 -15.654
381.25 -15.654
381.5 -15.654
381.75 -15.654
382 -15.654
382.25 -15.654
382.5 -15.654
382.75 -15.654
383 -15.654
383.25 -15.654
383.5 -15.654
383.75 -15.654
384 -15.654
384.25 -15.654
384.5 -15.654
384.75 -15.654
385 -15.654
385.25 -15.654
385.5 -15.654
385.75 -15.654
386 -15.654
386.25 -15.654
386.5 -15.654
386.75 -15.654
387 -15.654
387.25 -15.654
387.5 -15.654
387.75 -15.654
388 -15.654
388.25 -15.654
388.5 -15.654
388.75 -15.654
389 -15.654
389.25 -15.654
389.5 -15.654
389.75 -15.654
390 -15.654
390.25 -15.654
390.5 -15.654
390.75 -15.654
391 -15.654
391.25 -15.654
391.5 -15.654
391.75 -15.654
392 -15.654
392.25 -15.654
392.5 -15.654
392.75 -15.654
393 -15.654
393.25 -15.654
393.5 -15.654
393.75 -15.654
394 -15.654
394.25 -15.654
394.5 -15.654
394.75 -15.654
395 -15.654
395.25 -15.654
395.5 -15.654
395.75 -15.654
396 -15.654
396.25 -15.654
396.5 -15.654
396.75 -15.654
397 -15.654
397.25 -15.654
397.5 -15.654
397.75 -15.654
398 -15.654
398.25 -15.654
398.5 -15.654
398.75 -15.654
399 -15.654
399.25 -15.654
399.5 -15.654
399.75 -15.654
400 -15.654
400.25 -15.654
400.5 -15.654
400.75 -15.654
401 -15.654
401.25 -15.654
401.5 -15.654
401.75 -15.654
402 -15.654
402.25 -15.654
402.5 -15.654
402.75 -15.654
403 -15.654
403.25 -15.654
403.5 -15.654
403.75 -15.654
404 -15.654
404.25 -15.654
404.5 -15.654
404.75 -15.654
405 -15.654
405.25 -15.654
405.5 -15.654
405.75 -15.654
406 -15.654
406.25 -15.654
406.5 -15.654
406.75 -15.654
407 -15.654
407.25 -15.654
407.5 -15.654
407.75 -15.654
408 -15.654
408.25 -15.654
408.5 -15.654
408.75 -15.654
409 -15.654
409.25 -15.654
409.5 -15.654
409.75 -15.654
410 -15.654
410.25 -15.654
410.5 -15.654
410.75 -15.654
411 -15.654
411.25 -15.654
411.5 -15.654
411.75 -15.654
412 -15.654
412.25 -15.654
412.5 -15.654
412.75 -15.654
413 -15.654
413.25 -15.654
413.5 -15.654
413.75 -15.654
414 -15.654
414.25 -15.654
414.5 -15.654
414.75 -15.654
415 -15.654
415.25 -15.654
415.5 -15.654
415.75 -15.654
416 -15.654
416.25 -15.654
416.5 -15.654
416.75 -15.654
417 -15.654
417.25 -15.654
417.5 -15.654
417.75 -15.654
418 -15.654
418.25 -15.654
418.5 -15.654
418.75 -15.654
419 -15.654
419.25 -15.654
419.5 -15.654
419.75 -15.654
420 -15.654
420.25 -15.654
420.5 -15.654
420.75 -15.654
421 -15.654
421.25 -15.654
421.5 -15.654
421.75 -15.654
422 -15.654
422.25 -15.654
422.5 -15.654
422.75 -15.654
423 -15.654
423.25 -15.654
423.5 -15.654
423.75 -15.654
424 -15.654
424.25 -15.654
424.5 -15.654
424.75 -15.654
425 -15.654
425.25 -15.654
425.5 -15.654
425.75 -15.654
426 -15.654
426.25 -15.654
426.5 -15.654
426.75 -15.654
427 -15.654
427.25 -15.654
427.5 -15.654
427.75 -15.654
428 -15.654
428.25 -15.654
428.5 -15.654
428.75 -15.654
429 -15.654
429.25 -15.654
429.5 -15.654
429.75 -15.654
430 -15.654
430.25 -15.654
430.5 -15.654
430.75 -15.654
431 -15.654
431.25 -15.654
431.5 -15.654
431.75 -15.654
432 -15.654
432.25 -15.654
432.5 -15.654
432.75 -15.654
433 -15.654
433.25 -15.654
433.5 -15.654
433.75 -15.654
434 -15.654
434.25 -15.654
434.5 -15.654
434.75 -15.654
435 -15.654
435.25 -15.654
435.5 -15.654
435.75 -15.654
436 -15.654
436.25 -15.654
436.5 -15.654
436.75 -15.654
437 -15.654
437.25 -15.654
437.5 -15.654
437.75 -15.654
438 -15.654
438.25 -15.654
438.5 -15.654
438.75 -15.654
439 -15.654
439.25 -15.654
439.5 -15.654
439.75 -15.654
440 -15.654
440.25 -15.654
440.5 -15.654
440.75 -15.654
441 -15.654
441.25 -15.654
441.5 -15.654
441.75 -15.654
442 -15.654
442.25 -15.654
442.5 -15.654
442.75 -15.654
443 -15.654
443.25 -15.654
443.5 -15.654
443.75 -15.654
444 -15.654
444.25 -15.654
444.5 -15.654
444.75 -15.654
445 -15.654
445.25 -15.654
445.5 -15.654
445.75 -15.654
446 -15.654
446.25 -15.654
446.5 -15.654
446.75 -15.654
447 -15.654
447.25 -15.654
447.5 -15.654
447.75 -15.654
448 -15.654
448.25 -15.654
448.5 -15.654
448.75 -15.654
449 -15.654
449.25 -15.654
449.5 -15.654
449.75 -15.654
450 -15.654
450.25 -15.654
450.5 -15.654
450.75 -15.654
451 -15.654
451.25 -15.654
451.5 -15.654
451.75 -15.654
452 -15.654
452.25 -15.654
452.5 -15.654
452.75 -15.654
453 -15.654
453.25 -15.654
453.5 -15.654
453.75 -15.654
454 -15.654
454.25 -15.654
454.5 -15.654
454.75 -15.654
455 -15.654
455.25 -15.654
455.5 -15.654
455.75 -15.654
456 -15.654
456.25 -15.654
456.5 -15.654
456.75 -15.654
457 -15.654
457.25 -15.654
457.5 -15.654
457.75 -15.654
458 -15.654
458.25 -15.654
458.5 -15.654
458.75 -15.654
459 -15.654
459.25 -15.654
459.5 -15.654
459.75 -15.654
460 -15.654
460.25 -15.654
460.5 -15.654
460.75 -15.654
461 -15.654
461.25 -15.654
461.5 -15.654
461.75 -15.654
462 -15.654
462.25 -15.654
462.5 -15.654
462.75 -15.654
463 -15.654
463.25 -15.654
463.5 -15.654
463.75 -15.654
464 -15.654
464.25 -15.654
464.5 -15.654
464.75 -15.654
465 -15.654
465.25 -15.654
465.5 -15.654
465.75 -15.654
466 -15.654
466.25 -15.654
466.5 -15.654
466.75 -15.654
467 -15.654
467.25 -15.654
467.5 -15.654
467.75 -15.654
468 -15.654
468.25 -15.654
468.5 -15.654
468.75 -15.654
469 -15.654
469.25 -15.654
469.5 -15.654
469.75 -15.654
470 -15.654
470.25 -15.654
470.5 -15.654
470.75 -15.654
471 -15.654
471.25 -15.654
471.5 -15.654
471.75 -15.654
472 -15.654
472.25 -15.654
472.5 -15.654
472.75 -15.654
473 -15.654
473.25 -15.654
473.5 -15.654
473.75 -15.654
474 -15.654
474.25 -15.654
474.5 -15.654
474.75 -15.654
475 -15.654
475.25 -15.654
475.5 -15.654
475.75 -15.654
476 -15.654
476.25 -15.654
476.5 -15.654
476.75 -15.654
477 -15.654
477.25 -15.654
477.5 -15.654
477.75 -15.654
478 -15.654
478.25 -15.654
478.5 -15.654
478.75 -15.654
479 -15.654
479.25 -15.654
479.5 -15.654
479.75 -15.654
480 -15.654
480.25 -15.654
480.5 -15.654
480.75 -15.654
481 -15.654
481.25 -15.654
481.5 -15.654
481.75 -15.654
482 -15.654
482.25 -15.654
482.5 -15.654
482.75 -15.654
483 -15.654
483.25 -15.654
483.5 -15.654
483.75 -15.654
484 -15.654
484.25 -15.654
484.5 -15.654
484.75 -15.654
485 -15.654
485.25 -15.654
485.5 -15.654
485.75 -15.654
486 -15.654
486.25 -15.654
486.5 -15.654
486.75 -15.654
487 -15.654
487.25 -15.654
487.5 -15.654
487.75 -15.654
488 -15.654
488.25 -15.654
488.5 -15.654
488.75 -15.654
489 -15.654
489.25 -15.654
489.5 -15.654
489.75 -15.654
490 -15.654
490.25 -15.654
490.5 -15.654
490.75 -15.654
491 -15.654
491.25 -15.654
491.5 -15.654
491.75 -15.654
492 -15.654
492.25 -15.654
492.5 -15.654
492.75 -15.654
493 -15.654
493.25 -15.654
493.5 -15.654
493.75 -15.654
494 -15.654
494.25 -15.654
494.5 -15.654
494.75 -15.654
495 -15.654
495.25 -15.654
495.5 -15.654
495.75 -15.654
496 -15.654
496.25 -15.654
496.5 -15.654
496.75 -15.654
497 -15.654
497.25 -15.654
497.5 -15.654
497.75 -15.654
498 -15.654
498.25 -15.654
498.5 -15.654
498.75 -15.654
499 -15.654
499.25 -15.654
499.5 -15.654
499.75 -15.654
500 -15.654


==> data/uniform_noise/feasPD.dat <==
0.25 1.2313
0.5 1.0506
0.75 0.68711
1 0.47829
1.25 0.38226
1.5 0.21032
1.75 0.068396
2 -0.015676
2.25 -0.16578
2.5 -0.18648
2.75 -0.16519
3 -0.12271
3.25 -0.018921
3.5 -0.040444
3.75 -0.10878
4 -0.1308
4.25 -0.13375
4.5 -0.18124
4.75 -0.2409
5 -0.27387
5.25 -0.29812
5.5 -0.32681
5.75 -0.37131
6 -0.40742
6.25 -0.41802
6.5 -0.41422
6.75 -0.40989
7 -0.41151
7.25 -0.4255
7.5 -0.45284
7.75 -0.47947
8 -0.52728
8.25 -0.52234
8.5 -0.53241
8.75 -0.54236
9 -0.54223
9.25 -0.54308
9.5 -0.54986
9.75 -0.55976
10 -0.56805
10.25 -0.57937
10.5 -0.59398
10.75 -0.60513
11 -0.62113
11.25 -0.64032
11.5 -0.64054
11.75 -0.63636
12 -0.63924
12.25 -0.65468
12.5 -0.67789
12.75 -0.70805
13 -0.7428
13.25 -0.78433
13.5 -0.83149
13.75 -0.82022
14 -0.79441
14.25 -0.77939
14.5 -0.77829
14.75 -0.78824
15 -0.80654
15.25 -0.83501
15.5 -0.87339
15.75 -0.90113
16 -0.91422
16.25 -0.86581
16.5 -0.83161
16.75 -0.81267
17 -0.80814
17.25 -0.81689
17.5 -0.83882
17.75 -0.87554
18 -0.92784
18.25 -0.99834
18.5 -1.0796
18.75 -1.1171
19 -1.1433
19.25 -1.1497
19.5 -1.1378
19.75 -1.1435
20 -1.1193
20.25 -1.0887
20.5 -1.0568
20.75 -1.0384
21 -1.0331
21.25 -1.04
21.5 -1.0595
21.75 -1.0951
22 -1.1386
22.25 -1.1336
22.5 -1.1402
22.75 -1.1258
23 -1.0923
23.25 -1.0721
23.5 -1.0619
23.75 -1.0619
24 -1.073
24.25 -1.0892
24.5 -1.0924
24.75 -1.1091
25 -1.138
25.25 -1.1806
25.5 -1.2348
25.75 -1.2422
26 -1.2339
26.25 -1.2201
26.5 -1.2113
26.75 -1.2158
27 -1.2333
27.25 -1.265
27.5 -1.2897
27.75 -1.2809
28 -1.2791
28.25 -1.2843
28.5 -1.2974
28.75 -1.3186
29 -1.3475
29.25 -1.3705
29.5 -1.3107
29.75 -1.2748
30 -1.2553
30.25 -1.2515
30.5 -1.2616
30.75 -1.2864
31 -1.3243
31.25 -1.3767
31.5 -1.446
31.75 -1.4555
32 -1.4111
32.25 -1.376
32.5 -1.3492
32.75 -1.3299
33 -1.3175
33.25 -1.3124
33.5 -1.3155
33.75 -1.324
34 -1.3378
34.25 -1.3565
34.5 -1.3807
34.75 -1.409
35 -1.4428
35.25 -1.4825
35.5 -1.4911
35.75 -1.5052
36 -1.5131
36.25 -1.5119
36.5 -1.5043
36.75 -1.5098
37 -1.5289
37.25 -1.5613
37.5 -1.6084
37.75 -1.6064
38 -1.5636
38.25 -1.5293
38.5 -1.5028
38.75 -1.483
39 -1.4713
39.25 -1.4662
39.5 -1.4671
39.75 -1.4743
40 -1.4877
40.25 -1.5071
40.5 -1.5151
40.75 -1.4842
41 -1.4634
41.25 -1.4494
41.5 -1.4417
41.75 -1.4401
42 -1.4443
42.25 -1.4543
42.5 -1.47
42.75 -1.4919
43 -1.5178
43.25 -1.5484
43.5 -1.5865
43.75 -1.6325
44 -1.6873
44.25 -1.7034
44.5 -1.7062
44.75 -1.7079
45 -1.7113
45.25 -1.7159
45.5 -1.7215
45.75 -1.7184
46 -1.7165
46.25 -1.7194
46.5 -1.7234
46.75 -1.7181
47 -1.7056
47.25 -1.6991
47.5 -1.6982
47.75 -1.6937
48 -1.6856
48.25 -1.6739
48.5 -1.6381
48.75 -1.6149
49 -1.6023
49.25 -1.5994
49.5 -1.6041
49.75 -1.6158
50 -1.6338
50.25 -1.6581
50.5 -1.6893
50.75 -1.727
51 -1.7706
51.25 -1.8193
51.5 -1.8184
51.75 -1.8077
52 -1.7883
52.25 -1.7497
52.5 -1.7232
52.75 -1.7072
53 -1.7005
53.25 -1.7026
53.5 -1.713
53.75 -1.7316
54 -1.7381
54.25 -1.7377
54.5 -1.7429
54.75 -1.7506
55 -1.7597
55.25 -1.7724
55.5 -1.7891
55.75 -1.8099
56 -1.8352
56.25 -1.8418
56.5 -1.8472
56.75 -1.8365
57 -1.8179
57.25 -1.799
57.5 -1.7789
57.75 -1.7643
58 -1.7547
58.25 -1.7494
58.5 -1.7464
58.75 -1.7469
59 -1.7514
59.25 -1.7595
59.5 -1.7699
59.75 -1.7819
60 -1.7956
60.25 -1.8015
60.5 -1.7715
60.75 -1.7488
61 -1.7324
61.25 -1.7219
61.5 -1.7168
61.75 -1.7166
62 -1.7207
62.25 -1.7291
62.5 -1.7419
62.75 -1.7599
63 -1.781
63.25 -1.8047
63.5 -1.831
63.75 -1.8598
64 -1.8922
64.25 -1.9236
64.5 -1.9382
64.75 -1.9194
65 -1.8954
65.25 -1.8786
65.5 -1.8665
65.75 -1.859
66 -1.8557
66.25 -1.8563
66.5 -1.8604
66.75 -1.8678
67 -1.878
67.25 -1.8909
67.5 -1.9061
67.75 -1.9232
68 -1.9419
68.25 -1.9496
68.5 -1.9558
68.75 -1.9637
69 -1.9728
69.25 -1.9818
69.5 -1.9625
69.75 -1.9571
70 -1.9643
70.25 -1.9837
70.5 -2.0154
70.75 -2.0368
71 -2.0355
71.25 -2.0351
71.5 -2.021
71.75 -2.0111
72 -1.9892
72.25 -1.9708
72.5 -1.9561
72.75 -1.9451
73 -1.9379
73.25 -1.9348
73.5 -1.9356
73.75 -1.9406
74 -1.9238
74.25 -1.9092
74.5 -1.8976
74.75 -1.8887
75 -1.8827
75.25 -1.8813
75.5 -1.8859
75.75 -1.8907
76 -1.896
76.25 -1.9046
76.5 -1.9165
76.75 -1.9309
77 -1.9452
77.25 -1.9702
77.5 -1.9675
77.75 -1.9536
78 -1.9452
78.25 -1.942
78.5 -1.9436
78.75 -1.9506
79 -1.9619
79.25 -1.9775
79.5 -1.9977
79.75 -2.0225
80 -2.0379
80.25 -2.0082
80.5 -1.9829
80.75 -1.9618
81 -1.9446
81.25 -1.9312
81.5 -1.9214
81.75 -1.9152
82 -1.9118
82.25 -1.9107
82.5 -1.9133
82.75 -1.9198
83 -1.9307
83.25 -1.9459
83.5 -1.965
83.75 -1.9879
84 -2.0146
84.25 -2.0132
84.5 -1.9938
84.75 -1.976
85 -1.9599
85.25 -1.9461
85.5 -1.9347
85.75 -1.9261
86 -1.9205
86.25 -1.9184
86.5 -1.9199
86.75 -1.9253
87 -1.9346
87.25 -1.948
87.5 -1.9656
87.75 -1.9874
88 -2.014
88.25 -2.0452
88.5 -2.0792
88.75 -2.0749
89 -2.0753
89.25 -2.0781
89.5 -2.0611
89.75 -2.0443
90 -2.0308
90.25 -2.0206
90.5 -2.0137
90.75 -2.0086
91 -2.0066
91.25 -2.0076
91.5 -2.0119
91.75 -2.0199
92 -2.0314
92.25 -2.0463
92.5 -2.0648
92.75 -2.087
93 -2.1131
93.25 -2.1282
93.5 -2.1258
93.75 -2.1288
94 -2.1373
94.25 -2.1514
94.5 -2.1715
94.75 -2.1933
95 -2.173
95.25 -2.1512
95.5 -2.1327
95.75 -2.1175
96 -2.1056
96.25 -2.097
96.5 -2.0917
96.75 -2.0897
97 -2.0911
97.25 -2.0958
97.5 -2.1035
97.75 -2.1081
98 -2.0851
98.25 -2.0673
98.5 -2.0542
98.75 -2.0466
99 -2.0444
99.25 -2.0477
99.5 -2.0562
99.75 -2.0703
100 -2.0898
100.25 -2.1152
100.5 -2.1468
100.75 -2.1852
101 -2.2311
101.25 -2.2243
101.5 -2.2184
101.75 -2.2151
102 -2.2143
102.25 -2.216
102.5 -2.2216
102.75 -2.2335
103 -2.248
103.25 -2.2643
103.5 -2.2727
103.75 -2.2448
104 -2.2206
104.25 -2.1999
104.5 -2.1825
104.75 -2.1685
105 -2.1575
105.25 -2.1497
105.5 -2.1451
105.75 -2.1435
106 -2.1447
106.25 -2.1487
106.5 -2.1553
106.75 -2.1642
107 -2.1755
107.25 -2.1889
107.5 -2.2001
107.75 -2.1894
108 -2.1812
108.25 -2.1751
108.5 -2.1711
108.75 -2.1709
109 -2.1742
109.25 -2.1795
109.5 -2.1867
109.75 -2.1973
110 -2.2111
110.25 -2.227
110.5 -2.2355
110.75 -2.2371
111 -2.2409
111.25 -2.2479
111.5 -2.2585
111.75 -2.2731
112 -2.2923
112.25 -2.2924
112.5 -2.2816
112.75 -2.2724
113 -2.2649
113.25 -2.2591
113.5 -2.2551
113.75 -2.2528
114 -2.2522
114.25 -2.2535
114.5 -2.2566
114.75 -2.261
115 -2.2669
115.25 -2.2743
115.5 -2.2832
115.75 -2.2938
116 -2.285
116.25 -2.2734
116.5 -2.2644
116.75 -2.258
117 -2.2542
117.25 -2.2529
117.5 -2.2539
117.75 -2.2572
118 -2.2622
118.25 -2.2687
118.5 -2.2763
118.75 -2.2851
119 -2.2948
119.25 -2.2959
119.5 -2.2954
119.75 -2.2978
120 -2.3032
120.25 -2.3117
120.5 -2.3084
120.75 -2.3037
121 -2.3023
121.25 -2.3043
121.5 -2.3007
121.75 -2.2942
122 -2.2916
122.25 -2.2929
122.5 -2.298
122.75 -2.307
123 -2.3102
123.25 -2.2955
123.5 -2.2841
123.75 -2.2764
124 -2.2721
124.25 -2.2713
124.5 -2.2736
124.75 -2.2788
125 -2.2846
125.25 -2.2907
125.5 -2.2956
125.75 -2.299
126 -2.3055
126.25 -2.315
126.5 -2.3278
126.75 -2.3162
127 -2.303
127.25 -2.2921
127.5 -2.2834
127.75 -2.2766
128 -2.272
128.25 -2.2697
128.5 -2.2701
128.75 -2.2733
129 -2.2796
129.25 -2.289
129.5 -2.3016
129.75 -2.3102
130 -2.3146
130.25 -2.3214
130.5 -2.3304
130.75 -2.3416
131 -2.3404
131.25 -2.3365
131.5 -2.3327
131.75 -2.3289
132 -2.325
132.25 -2.3221
132.5 -2.3239
132.75 -2.3256
133 -2.3271
133.25 -2.3284
133.5 -2.3212
133.75 -2.3139
134 -2.3088
134.25 -2.3058
134.5 -2.3051
134.75 -2.3068
135 -2.3111
135.25 -2.3194
135.5 -2.3307
135.75 -2.3427
136 -2.347
136.25 -2.352
136.5 -2.3585
136.75 -2.3661
137 -2.3749
137.25 -2.385
137.5 -2.3967
137.75 -2.41
138 -2.4253
138.25 -2.4428
138.5 -2.4626
138.75 -2.4851
139 -2.4926
139.25 -2.4737
139.5 -2.4565
139.75 -2.4409
140 -2.4271
140.25 -2.4151
140.5 -2.4048
140.75 -2.3962
141 -2.3894
141.25 -2.3844
141.5 -2.3808
141.75 -2.3787
142 -2.3779
142.25 -2.3782
142.5 -2.3794
142.75 -2.3816
143 -2.3845
143.25 -2.3882
143.5 -2.3926
143.75 -2.3979
144 -2.404
144.25 -2.4109
144.5 -2.4189
144.75 -2.4279
145 -2.4379
145.25 -2.4491
145.5 -2.4615
145.75 -2.4751
146 -2.49
146.25 -2.5064
146.5 -2.5203
146.75 -2.5238
147 -2.529
147.25 -2.5266
147.5 -2.5225
147.75 -2.5196
148 -2.5177
148.25 -2.5164
148.5 -2.5129
148.75 -2.5026
149 -2.4935
149.25 -2.4854
149.5 -2.4784
149.75 -2.4723
150 -2.4672
150.25 -2.463
150.5 -2.4599
150.75 -2.4616
151 -2.4646
151.25 -2.4687
151.5 -2.4698
151.75 -2.4629
152 -2.4561
152.25 -2.4494
152.5 -2.4415
152.75 -2.4343
153 -2.4282
153.25 -2.4234
153.5 -2.42
153.75 -2.4157
154 -2.4126
154.25 -2.4121
154.5 -2.414
154.75 -2.4185
155 -2.4256
155.25 -2.4354
155.5 -2.4478
155.75 -2.4632
156 -2.4616
156.25 -2.4574
156.5 -2.4552
156.75 -2.4547
157 -2.4558
157.25 -2.4583
157.5 -2.462
157.75 -2.4669
158 -2.473
158.25 -2.4803
158.5 -2.4889
158.75 -2.499
159 -2.5108
159.25 -2.5246
159.5 -2.5408
159.75 -2.5596
160 -2.5717
160.25 -2.5814
160.5 -2.5906
160.75 -2.5731
161 -2.558
161.25 -2.5452
161.5 -2.5347
161.75 -2.5265
162 -2.5205
162.25 -2.5167
162.5 -2.515
162.75 -2.5154
163 -2.5092
163.25 -2.5023
163.5 -2.4973
163.75 -2.4941
164 -2.4926
164.25 -2.493
164.5 -2.4959
164.75 -2.5013
165 -2.509
165.25 -2.5191
165.5 -2.5316
165.75 -2.5463
166 -2.5633
166.25 -2.5824
166.5 -2.6037
166.75 -2.627
167 -2.6524
167.25 -2.6684
167.5 -2.6708
167.75 -2.6676
168 -2.6619
168.25 -2.6565
168.5 -2.6513
168.75 -2.6383
169 -2.6288
169.25 -2.6229
169.5 -2.6203
169.75 -2.6209
170 -2.6244
170.25 -2.623
170.5 -2.6201
170.75 -2.6175
171 -2.6152
171.25 -2.6132
171.5 -2.6116
171.75 -2.6105
172 -2.6099
172.25 -2.6099
172.5 -2.6105
172.75 -2.6118
173 -2.6139
173.25 -2.6168
173.5 -2.6206
173.75 -2.6251
174 -2.6153
174.25 -2.6051
174.5 -2.5981
174.75 -2.594
175 -2.5927
175.25 -2.5929
175.5 -2.591
175.75 -2.5886
176 -2.5802
176.25 -2.5732
176.5 -2.5675
176.75 -2.563
177 -2.5598
177.25 -2.5577
177.5 -2.5568
177.75 -2.557
178 -2.5582
178.25 -2.5604
178.5 -2.5635
178.75 -2.5673
179 -2.5718
179.25 -2.5769
179.5 -2.5729
179.75 -2.5643
180 -2.5571
180.25 -2.5514
180.5 -2.5471
180.75 -2.5443
181 -2.5445
181.25 -2.5474
181.5 -2.5515
181.75 -2.5566
182 -2.5625
182.25 -2.5692
182.5 -2.5765
182.75 -2.5843
183 -2.5926
183.25 -2.6013
183.5 -2.6103
183.75 -2.6198
184 -2.6296
184.25 -2.64
184.5 -2.6508
184.75 -2.6622
185 -2.6743
185.25 -2.6832
185.5 -2.6757
185.75 -2.6692
186 -2.6638
186.25 -2.6595
186.5 -2.6563
186.75 -2.6542
187 -2.6532
187.25 -2.6539
187.5 -2.6554
187.75 -2.6594
188 -2.6599
188.25 -2.6468
188.5 -2.6343
188.75 -2.6225
189 -2.6121
189.25 -2.603
189.5 -2.5955
189.75 -2.5899
190 -2.5862
190.25 -2.5843
190.5 -2.5839
190.75 -2.5851
191 -2.5877
191.25 -2.5918
191.5 -2.5974
191.75 -2.6043
192 -2.6123
192.25 -2.6214
192.5 -2.6314
192.75 -2.6193
193 -2.6038
193.25 -2.5896
193.5 -2.5767
193.75 -2.5654
194 -2.5556
194.25 -2.5476
194.5 -2.5436
194.75 -2.5415
195 -2.5414
195.25 -2.5432
195.5 -2.5468
195.75 -2.5524
196 -2.56
196.25 -2.5697
196.5 -2.5814
196.75 -2.595
197 -2.6105
197.25 -2.6277
197.5 -2.6466
197.75 -2.6561
198 -2.6524
198.25 -2.6499
198.5 -2.6485
198.75 -2.6481
199 -2.6491
199.25 -2.652
199.5 -2.6538
199.75 -2.6489
200 -2.6448
200.25 -2.6418
200.5 -2.6399
200.75 -2.6395
201 -2.6406
201.25 -2.6419
201.5 -2.6403
201.75 -2.6244
202 -2.6108
202.25 -2.5992
202.5 -2.5899
202.75 -2.5826
203 -2.5774
203.25 -2.5742
203.5 -2.5731
203.75 -2.5739
204 -2.5767
204.25 -2.5814
204.5 -2.588
204.75 -2.5965
205 -2.6068
205.25 -2.619
205.5 -2.6331
205.75 -2.649
206 -2.6669
206.25 -2.6868
206.5 -2.7087
206.75 -2.7328
207 -2.759
207.25 -2.7876
207.5 -2.7846
207.75 -2.7815
208 -2.7734
208.25 -2.767
208.5 -2.7623
208.75 -2.759
209 -2.7572
209.25 -2.7568
209.5 -2.7576
209.75 -2.7596
210 -2.7606
210.25 -2.7473
210.5 -2.7358
210.75 -2.7257
211 -2.7171
211.25 -2.7098
211.5 -2.7039
211.75 -2.6991
212 -2.6955
212.25 -2.693
212.5 -2.6911
212.75 -2.69
213 -2.6879
213.25 -2.6836
213.5 -2.6808
213.75 -2.6797
214 -2.6804
214.25 -2.6827
214.5 -2.6867
214.75 -2.6922
215 -2.6894
215.25 -2.681
215.5 -2.6742
215.75 -2.6694
216 -2.6666
216.25 -2.666
216.5 -2.6678
216.75 -2.6719
217 -2.6786
217.25 -2.6878
217.5 -2.6948
217.75 -2.7031
218 -2.7138
218.25 -2.7268
218.5 -2.7423
218.75 -2.7602
219 -2.7807
219.25 -2.8038
219.5 -2.8295
219.75 -2.8189
220 -2.7869
220.25 -2.7587
220.5 -2.7338
220.75 -2.7119
221 -2.6924
221.25 -2.6753
221.5 -2.6602
221.75 -2.6472
222 -2.636
222.25 -2.6267
222.5 -2.6192
222.75 -2.6133
223 -2.6091
223.25 -2.6065
223.5 -2.6055
223.75 -2.6061
224 -2.6081
224.25 -2.6117
224.5 -2.6167
224.75 -2.6231
225 -2.6309
225.25 -2.6393
225.5 -2.6373
225.75 -2.6332
226 -2.6297
226.25 -2.6266
226.5 -2.624
226.75 -2.6219
227 -2.6202
227.25 -2.6191
227.5 -2.6186
227.75 -2.6188
228 -2.6196
228.25 -2.6213
228.5 -2.6239
228.75 -2.6274
229 -2.6319
229.25 -2.6375
229.5 -2.644
229.75 -2.6516
230 -2.6602
230.25 -2.6698
230.5 -2.6804
230.75 -2.692
231 -2.7044
231.25 -2.7178
231.5 -2.7321
231.75 -2.7471
232 -2.763
232.25 -2.7727
232.5 -2.7843
232.75 -2.7997
233 -2.8178
233.25 -2.8383
233.5 -2.8608
233.75 -2.8852
234 -2.9111
234.25 -2.8948
234.5 -2.8752
234.75 -2.86
235 -2.8491
235.25 -2.842
235.5 -2.8386
235.75 -2.8387
236 -2.842
236.25 -2.8485
236.5 -2.858
236.75 -2.8415
237 -2.8175
237.25 -2.7952
237.5 -2.7749
237.75 -2.7567
238 -2.7407
238.25 -2.7271
238.5 -2.716
238.75 -2.7075
239 -2.7016
239.25 -2.6983
239.5 -2.6978
239.75 -2.7001
240 -2.7052
240.25 -2.7132
240.5 -2.7242
240.75 -2.7383
241 -2.7556
241.25 -2.7762
241.5 -2.8005
241.75 -2.8315
242 -2.8427
242.25 -2.8322
242.5 -2.8222
242.75 -2.8128
243 -2.804
243.25 -2.7956
243.5 -2.7878
243.75 -2.7814
244 -2.7767
244.25 -2.7736
244.5 -2.772
244.75 -2.7718
245 -2.7728
245.25 -2.7748
245.5 -2.7778
245.75 -2.7815
246 -2.7859
246.25 -2.7877
246.5 -2.7829
246.75 -2.7786
247 -2.7746
247.25 -2.7705
247.5 -2.7664
247.75 -2.7621
248 -2.7575
248.25 -2.7526
248.5 -2.7473
248.75 -2.7418
249 -2.7361
249.25 -2.7303
249.5 -2.7288
249.75 -2.7149
250 -2.6908
250.25 -2.6686
250.5 -2.6482
250.75 -2.6296
251 -2.6128
251.25 -2.5976
251.5 -2.5842
251.75 -2.5723
252 -2.562
252.25 -2.5531
252.5 -2.5455
252.75 -2.5393
253 -2.5343
253.25 -2.5307
253.5 -2.5281
253.75 -2.5264
254 -2.5256
254.25 -2.5258
254.5 -2.5269
254.75 -2.5292
255 -2.5325
255.25 -2.5367
255.5 -2.5417
255.75 -2.548
256 -2.5554
256.25 -2.5637
256.5 -2.5728
256.75 -2.5825
257 -2.5928
257.25 -2.6036
257.5 -2.6148
257.75 -2.6264
258 -2.6386
258.25 -2.6514
258.5 -2.6649
258.75 -2.6793
259 -2.6938
259.25 -2.7093
259.5 -2.7266
259.75 -2.746
260 -2.768
260.25 -2.7928
260.5 -2.815
260.75 -2.8003
261 -2.7869
261.25 -2.7751
261.5 -2.7647
261.75 -2.7557
262 -2.7481
262.25 -2.7418
262.5 -2.7367
262.75 -2.7328
263 -2.7299
263.25 -2.7279
263.5 -2.7266
263.75 -2.726
264 -2.726
264.25 -2.7266
264.5 -2.7279
264.75 -2.7298
265 -2.7324
265.25 -2.7358
265.5 -2.74
265.75 -2.7452
266 -2.7516
266.25 -2.7592
266.5 -2.7682
266.75 -2.7787
267 -2.791
267.25 -2.805
267.5 -2.8209
267.75 -2.8254
268 -2.815
268.25 -2.8063
268.5 -2.7994
268.75 -2.7942
269 -2.7907
269.25 -2.789
269.5 -2.7891
269.75 -2.7908
270 -2.7942
270.25 -2.7992
270.5 -2.8057
270.75 -2.8137
271 -2.8231
271.25 -2.8339
271.5 -2.8459
271.75 -2.8592
272 -2.8736
272.25 -2.8893
272.5 -2.906
272.75 -2.9088
273 -2.9036
273.25 -2.9001
273.5 -2.8981
273.75 -2.8974
274 -2.898
274.25 -2.8997
274.5 -2.9025
274.75 -2.9064
275 -2.9112
275.25 -2.917
275.5 -2.9239
275.75 -2.9319
276 -2.941
276.25 -2.9513
276.5 -2.963
276.75 -2.9762
277 -2.991
277.25 -3.0021
277.5 -3.0049
277.75 -3.001
278 -2.9961
278.25 -2.9903
278.5 -2.9837
278.75 -2.9764
279 -2.9687
279.25 -2.9608
279.5 -2.9529
279.75 -2.9452
280 -2.938
280.25 -2.9314
280.5 -2.9257
280.75 -2.9173
281 -2.8966
281.25 -2.8785
281.5 -2.8628
281.75 -2.8494
282 -2.838
282.25 -2.8286
282.5 -2.821
282.75 -2.8153
283 -2.8112
283.25 -2.8087
283.5 -2.8079
283.75 -2.8085
284 -2.8107
284.25 -2.8143
284.5 -2.8195
284.75 -2.826
285 -2.834
285.25 -2.8435
285.5 -2.8542
285.75 -2.8662
286 -2.8794
286.25 -2.8797
286.5 -2.8737
286.75 -2.8681
287 -2.863
287.25 -2.8586
287.5 -2.855
287.75 -2.8522
288 -2.8505
288.25 -2.8497
288.5 -2.8499
288.75 -2.8511
289 -2.8534
289.25 -2.8567
289.5 -2.851
289.75 -2.8394
290 -2.8295
290.25 -2.8224
290.5 -2.8165
290.75 -2.812
291 -2.8088
291.25 -2.8068
291.5 -2.806
291.75 -2.8064
292 -2.808
292.25 -2.8107
292.5 -2.8146
292.75 -2.8195
293 -2.8254
293.25 -2.8322
293.5 -2.84
293.75 -2.8486
294 -2.8624
294.25 -2.8789
294.5 -2.8962
294.75 -2.9138
295 -2.9317
295.25 -2.9497
295.5 -2.9676
295.75 -2.9757
296 -2.969
296.25 -2.9642
296.5 -2.9611
296.75 -2.9598
297 -2.9602
297.25 -2.9625
297.5 -2.9665
297.75 -2.9723
298 -2.9799
298.25 -2.9892
298.5 -3.0004
298.75 -3.0134
299 -3.0284
299.25 -3.0455
299.5 -3.065
299.75 -3.087
300 -3.0947
300.25 -3.0999
300.5 -3.1056
300.75 -3.1118
301 -3.1185
301.25 -3.1263
301.5 -3.1258
301.75 -3.124
302 -3.1216
302.25 -3.1174
302.5 -3.1124
302.75 -3.1092
303 -3.1078
303.25 -3.0922
303.5 -3.0726
303.75 -3.0569
304 -3.0449
304.25 -3.0361
304.5 -3.0305
304.75 -3.0278
305 -3.0278
305.25 -3.0304
305.5 -3.0353
305.75 -3.0437
306 -3.0562
306.25 -3.0637
306.5 -3.0498
306.75 -3.0367
307 -3.0225
307.25 -3.0085
307.5 -2.9951
307.75 -2.9819
308 -2.97
308.25 -2.9595
308.5 -2.9506
308.75 -2.9433
309 -2.9377
309.25 -2.9374
309.5 -2.9393
309.75 -2.9427
310 -2.9475
310.25 -2.9534
310.5 -2.9604
310.75 -2.9681
311 -2.9764
311.25 -2.985
311.5 -2.9937
311.75 -3.0022
312 -2.9984
312.25 -2.9847
312.5 -2.9726
312.75 -2.9619
313 -2.9526
313.25 -2.9445
313.5 -2.9376
313.75 -2.9318
314 -2.9271
314.25 -2.9234
314.5 -2.9206
314.75 -2.9189
315 -2.918
315.25 -2.9181
315.5 -2.9191
315.75 -2.9211
316 -2.9232
316.25 -2.9254
316.5 -2.9284
316.75 -2.9324
317 -2.9372
317.25 -2.9429
317.5 -2.9494
317.75 -2.9567
318 -2.9648
318.25 -2.9737
318.5 -2.9832
318.75 -2.9935
319 -2.9962
319.25 -2.9945
319.5 -2.9931
319.75 -2.9919
320 -2.9911
320.25 -2.9907
320.5 -2.9908
320.75 -2.9914
321 -2.9929
321.25 -2.9952
321.5 -2.9986
321.75 -3.003
322 -3.005
322.25 -3.003
322.5 -3.0019
322.75 -3.0015
323 -3.0019
323.25 -3.0029
323.5 -3.0003
323.75 -2.9976
324 -2.9952
324.25 -2.9932
324.5 -2.9916
324.75 -2.9906
325 -2.9902
325.25 -2.9905
325.5 -2.9917
325.75 -2.9932
326 -2.9948
326.25 -2.9967
326.5 -2.999
326.75 -3.0019
327 -3.0056
327.25 -3.0102
327.5 -3.0158
327.75 -3.0035
328 -2.992
328.25 -2.9818
328.5 -2.9729
328.75 -2.9651
329 -2.9585
329.25 -2.953
329.5 -2.9486
329.75 -2.9452
330 -2.9428
330.25 -2.9414
330.5 -2.9407
330.75 -2.9409
331 -2.9417
331.25 -2.9432
331.5 -2.9454
331.75 -2.9481
332 -2.9515
332.25 -2.9555
332.5 -2.96
332.75 -2.9651
333 -2.9707
333.25 -2.9767
333.5 -2.9831
333.75 -2.9898
334 -2.9968
334.25 -3.004
334.5 -3.0112
334.75 -3.0184
335 -3.0257
335.25 -3.0328
335.5 -3.0398
335.75 -3.0466
336 -3.0492
336.25 -3.0441
336.5 -3.0402
336.75 -3.0364
337 -3.0303
337.25 -3.0247
337.5 -3.0194
337.75 -3.0143
338 -3.0092
338.25 -3.004
338.5 -2.9987
338.75 -2.9933
339 -2.9877
339.25 -2.9819
339.5 -2.9761
339.75 -2.9701
340 -2.9641
340.25 -2.9582
340.5 -2.9524
340.75 -2.9468
341 -2.9415
341.25 -2.9365
341.5 -2.932
341.75 -2.9281
342 -2.925
342.25 -2.9228
342.5 -2.9214
342.75 -2.9207
343 -2.9208
343.25 -2.9217
343.5 -2.9232
343.75 -2.923
344 -2.9206
344.25 -2.919
344.5 -2.9182
344.75 -2.9182
345 -2.919
345.25 -2.9205
345.5 -2.9228
345.75 -2.9258
346 -2.9295
346.25 -2.934
346.5 -2.9392
346.75 -2.9453
347 -2.9521
347.25 -2.9598
347.5 -2.9684
347.75 -2.97
348 -2.97
348.25 -2.9712
348.5 -2.9735
348.75 -2.9769
349 -2.9813
349.25 -2.9853
349.5 -2.9856
349.75 -2.9881
350 -2.9914
350.25 -2.9955
350.5 -3.0005
350.75 -3.0064
351 -3.0132
351.25 -3.0208
351.5 -3.0289
351.75 -3.0376
352 -3.0467
352.25 -3.056
352.5 -3.0656
352.75 -3.0659
353 -3.0585
353.25 -3.0516
353.5 -3.0454
353.75 -3.0397
354 -3.0348
354.25 -3.0306
354.5 -3.0273
354.75 -3.0247
355 -3.0231
355.25 -3.0225
355.5 -3.0229
355.75 -3.0243
356 -3.0268
356.25 -3.0304
356.5 -3.0351
356.75 -3.0409
357 -3.0478
357.25 -3.0558
357.5 -3.0649
357.75 -3.075
358 -3.0863
358.25 -3.0986
358.5 -3.1121
358.75 -3.1266
359 -3.1365
359.25 -3.1351
359.5 -3.134
359.75 -3.1333
360 -3.1329
360.25 -3.1328
360.5 -3.1331
360.75 -3.1337
361 -3.1347
361.25 -3.136
361.5 -3.1378
361.75 -3.14
362 -3.1369
362.25 -3.132
362.5 -3.1275
362.75 -3.1235
363 -3.12
363.25 -3.1169
363.5 -3.1144
363.75 -3.1123
364 -3.1107
364.25 -3.1094
364.5 -3.1086
364.75 -3.1081
365 -3.1078
365.25 -3.1104
365.5 -3.1146
365.75 -3.1186
366 -3.1222
366.25 -3.1254
366.5 -3.1142
366.75 -3.1034
367 -3.0967
367.25 -3.0917
367.5 -3.088
367.75 -3.0855
368 -3.0842
368.25 -3.0839
368.5 -3.0844
368.75 -3.0857
369 -3.0876
369.25 -3.0901
369.5 -3.0931
369.75 -3.0968
370 -3.1012
370.25 -3.1061
370.5 -3.1116
370.75 -3.1176
371 -3.1243
371.25 -3.1284
371.5 -3.1185
371.75 -3.1095
372 -3.1015
372.25 -3.0945
372.5 -3.0885
372.75 -3.0833
373 -3.0786
373.25 -3.0752
373.5 -3.073
373.75 -3.0722
374 -3.0726
374.25 -3.0741
374.5 -3.0765
374.75 -3.0796
375 -3.0832
375.25 -3.0871
375.5 -3.091
375.75 -3.0946
376 -3.0977
376.25 -3.1
376.5 -3.1014
376.75 -3.0981
377 -3.0912
377.25 -3.085
377.5 -3.0793
377.75 -3.0742
378 -3.0697
378.25 -3.0657
378.5 -3.0621
378.75 -3.0588
379 -3.0559
379.25 -3.0532
379.5 -3.0506
379.75 -3.0481
380 -3.0457
380.25 -3.0433
380.5 -3.0408
380.75 -3.0383
381 -3.0356
381.25 -3.0329
381.5 -3.0302
381.75 -3.0274
382 -3.0245
382.25 -3.0217
382.5 -3.019
382.75 -3.0164
383 -3.014
383.25 -3.0119
383.5 -3.01
383.75 -3.0086
384 -3.0077
384.25 -3.0073
384.5 -3.0075
384.75 -3.0083
385 -3.01
385.25 -3.0124
385.5 -3.0157
385.75 -3.0199
386 -3.0251
386.25 -3.0314
386.5 -3.0387
386.75 -3.0471
387 -3.0567
387.25 -3.0674
387.5 -3.0794
387.75 -3.0927
388 -3.1072
388.25 -3.123
388.5 -3.1402
388.75 -3.1589
389 -3.1637
389.25 -3.1685
389.5 -3.1741
389.75 -3.1804
390 -3.1874
390.25 -3.1952
390.5 -3.2037
390.75 -3.213
391 -3.2232
391.25 -3.2342
391.5 -3.246
391.75 -3.2487
392 -3.2458
392.25 -3.2425
392.5 -3.239
392.75 -3.2353
393 -3.2315
393.25 -3.2275
393.5 -3.2236
393.75 -3.2197
394 -3.2159
394.25 -3.2123
394.5 -3.209
394.75 -3.206
395 -3.2034
395.25 -3.2011
395.5 -3.1994
395.75 -3.1982
396 -3.1975
396.25 -3.1975
396.5 -3.198
396.75 -3.1993
397 -3.2011
397.25 -3.2037
397.5 -3.207
397.75 -3.211
398 -3.2158
398.25 -3.2213
398.5 -3.2277
398.75 -3.2348
399 -3.2427
399.25 -3.2515
399.5 -3.2612
399.75 -3.2614
400 -3.256
400.25 -3.2508
400.5 -3.2458
400.75 -3.241
401 -3.2363
401.25 -3.2317
401.5 -3.2271
401.75 -3.2227
402 -3.2166
402.25 -3.201
402.5 -3.187
402.75 -3.1746
403 -3.1636
403.25 -3.1539
403.5 -3.1455
403.75 -3.1383
404 -3.1323
404.25 -3.1273
404.5 -3.1234
404.75 -3.1205
405 -3.1185
405.25 -3.1174
405.5 -3.1172
405.75 -3.1179
406 -3.1196
406.25 -3.1221
406.5 -3.1256
406.75 -3.1299
407 -3.1353
407.25 -3.1416
407.5 -3.1488
407.75 -3.1473
408 -3.1459
408.25 -3.1453
408.5 -3.1457
408.75 -3.147
409 -3.1495
409.25 -3.1531
409.5 -3.1579
409.75 -3.1638
410 -3.1709
410.25 -3.179
410.5 -3.1883
410.75 -3.1985
411 -3.2098
411.25 -3.2219
411.5 -3.2349
411.75 -3.2488
412 -3.2634
412.25 -3.2789
412.5 -3.2952
412.75 -3.3125
413 -3.3306
413.25 -3.3467
413.5 -3.3521
413.75 -3.3581
414 -3.3646
414.25 -3.3714
414.5 -3.3784
414.75 -3.3857
415 -3.3931
415.25 -3.4007
415.5 -3.4085
415.75 -3.405
416 -3.3963
416.25 -3.3884
416.5 -3.3814
416.75 -3.3754
417 -3.3681
417.25 -3.3555
417.5 -3.3443
417.75 -3.3345
418 -3.3261
418.25 -3.318
418.5 -3.3085
418.75 -3.3005
419 -3.2938
419.25 -3.2884
419.5 -3.2842
419.75 -3.2812
420 -3.2794
420.25 -3.2786
420.5 -3.279
420.75 -3.2804
421 -3.2828
421.25 -3.2861
421.5 -3.2904
421.75 -3.2894
422 -3.2798
422.25 -3.271
422.5 -3.2628
422.75 -3.2554
423 -3.2486
423.25 -3.2424
423.5 -3.2369
423.75 -3.2306
424 -3.224
424.25 -3.2183
424.5 -3.2136
424.75 -3.21
425 -3.2076
425.25 -3.2064
425.5 -3.2043
425.75 -3.2004
426 -3.1975
426.25 -3.1957
426.5 -3.1951
426.75 -3.1958
427 -3.1955
427.25 -3.1926
427.5 -3.1902
427.75 -3.1883
428 -3.1815
428.25 -3.1731
428.5 -3.1659
428.75 -3.1598
429 -3.155
429.25 -3.1514
429.5 -3.149
429.75 -3.1478
430 -3.1478
430.25 -3.1488
430.5 -3.1509
430.75 -3.1536
431 -3.1566
431.25 -3.1607
431.5 -3.1661
431.75 -3.1726
432 -3.1741
432.25 -3.1753
432.5 -3.1772
432.75 -3.1798
433 -3.1831
433.25 -3.1873
433.5 -3.1924
433.75 -3.1983
434 -3.197
434.25 -3.1861
434.5 -3.1758
434.75 -3.1661
435 -3.157
435.25 -3.1486
435.5 -3.1408
435.75 -3.1336
436 -3.127
436.25 -3.121
436.5 -3.1155
436.75 -3.1105
437 -3.106
437.25 -3.102
437.5 -3.0985
437.75 -3.0955
438 -3.093
438.25 -3.091
438.5 -3.0892
438.75 -3.0875
439 -3.086
439.25 -3.0847
439.5 -3.0837
439.75 -3.0831
440 -3.0829
440.25 -3.0833
440.5 -3.0858
440.75 -3.0893
441 -3.0935
441.25 -3.0983
441.5 -3.1039
441.75 -3.1102
442 -3.1175
442.25 -3.1257
442.5 -3.135
442.75 -3.1453
443 -3.1568
443.25 -3.1694
443.5 -3.1833
443.75 -3.1983
444 -3.2145
444.25 -3.2319
444.5 -3.2505
444.75 -3.2703
445 -3.2808
445.25 -3.2845
445.5 -3.2886
445.75 -3.2932
446 -3.2985
446.25 -3.3045
446.5 -3.3112
446.75 -3.3192
447 -3.3281
447.25 -3.3379
447.5 -3.3306
447.75 -3.3181
448 -3.3068
448.25 -3.2967
448.5 -3.2876
448.75 -3.2794
449 -3.2723
449.25 -3.266
449.5 -3.2606
449.75 -3.2561
450 -3.2523
450.25 -3.2492
450.5 -3.2467
450.75 -3.2448
451 -3.2434
451.25 -3.2423
451.5 -3.2416
451.75 -3.2412
452 -3.2408
452.25 -3.2405
452.5 -3.2402
452.75 -3.2398
453 -3.2392
453.25 -3.2385
453.5 -3.2377
453.75 -3.2366
454 -3.2344
454.25 -3.2299
454.5 -3.2264
454.75 -3.2237
455 -3.222
455.25 -3.2212
455.5 -3.2214
455.75 -3.2225
456 -3.2235
456.25 -3.2224
456.5 -3.2219
456.75 -3.2222
457 -3.2229
457.25 -3.2243
457.5 -3.2264
457.75 -3.2293
458 -3.233
458.25 -3.2377
458.5 -3.2435
458.75 -3.2503
459 -3.2583
459.25 -3.2675
459.5 -3.2619
459.75 -3.2519
460 -3.2424
460.25 -3.2336
460.5 -3.2254
460.75 -3.2179
461 -3.2113
461.25 -3.2054
461.5 -3.2004
461.75 -3.1963
462 -3.1929
462.25 -3.1903
462.5 -3.1885
462.75 -3.1874
463 -3.1869
463.25 -3.1869
463.5 -3.1874
463.75 -3.1884
464 -3.1898
464.25 -3.1925
464.5 -3.1961
464.75 -3.2005
465 -3.2055
465.25 -3.211
465.5 -3.2111
465.75 -3.2069
466 -3.2036
466.25 -3.2012
466.5 -3.1995
466.75 -3.1986
467 -3.1985
467.25 -3.1991
467.5 -3.2005
467.75 -3.2027
468 -3.2056
468.25 -3.2093
468.5 -3.2138
468.75 -3.219
469 -3.2251
469.25 -3.2326
469.5 -3.2413
469.75 -3.2506
470 -3.2603
470.25 -3.2705
470.5 -3.281
470.75 -3.292
471 -3.3032
471.25 -3.2975
471.5 -3.2926
471.75 -3.2887
472 -3.2855
472.25 -3.2771
472.5 -3.2692
472.75 -3.2622
473 -3.2561
473.25 -3.2509
473.5 -3.2466
473.75 -3.2431
474 -3.2405
474.25 -3.2386
474.5 -3.2376
474.75 -3.2373
475 -3.2298
475.25 -3.2178
475.5 -3.2064
475.75 -3.1958
476 -3.186
476.25 -3.177
476.5 -3.1688
476.75 -3.1615
477 -3.1549
477.25 -3.1492
477.5 -3.1442
477.75 -3.1399
478 -3.1364
478.25 -3.1335
478.5 -3.1312
478.75 -3.1295
479 -3.1284
479.25 -3.1277
479.5 -3.1276
479.75 -3.1279
480 -3.1285
480.25 -3.1294
480.5 -3.1304
480.75 -3.1315
481 -3.1327
481.25 -3.134
481.5 -3.1353
481.75 -3.1366
482 -3.138
482.25 -3.1394
482.5 -3.1409
482.75 -3.1424
483 -3.1439
483.25 -3.1454
483.5 -3.1471
483.75 -3.1487
484 -3.1505
484.25 -3.1523
484.5 -3.1543
484.75 -3.1563
485 -3.1585
485.25 -3.1608
485.5 -3.1633
485.75 -3.166
486 -3.1688
486.25 -3.1719
486.5 -3.1752
486.75 -3.1787
487 -3.1825
487.25 -3.1867
487.5 -3.1911
487.75 -3.1959
488 -3.201
488.25 -3.2065
488.5 -3.2125
488.75 -3.2189
489 -3.2258
489.25 -3.2332
489.5 -3.2412
489.75 -3.2498
490 -3.2589
490.25 -3.2688
490.5 -3.2793
490.75 -3.2879
491 -3.2869
491.25 -3.2855
491.5 -3.2838
491.75 -3.2823
492 -3.281
492.25 -3.2797
492.5 -3.2783
492.75 -3.2769
493 -3.2754
493.25 -3.2737
493.5 -3.2719
493.75 -3.2699
494 -3.2678
494.25 -3.2656
494.5 -3.2633
494.75 -3.261
495 -3.2588
495.25 -3.2567
495.5 -3.2548
495.75 -3.2532
496 -3.252
496.25 -3.2512
496.5 -3.2509
496.75 -3.2512
497 -3.252
497.25 -3.2534
497.5 -3.2555
497.75 -3.2583
498 -3.2617
498.25 -3.2657
498.5 -3.2704
498.75 -3.2757
499 -3.2817
499.25 -3.2883
499.5 -3.2955
499.75 -3.3034
500 -3.312


==> data/uniform_noise/fvalBPSFPdyn.dat <==
0.25 0
0.5 0
0.75 0
1 0
1.25 0
1.5 0
1.75 0
2 0
2.25 0
2.5 0
2.75 0
3 0
3.25 0
3.5 0
3.75 0
4 0
4.25 0
4.5 0
4.75 0
5 0
5.25 0
5.5 0
5.75 0
6 0
6.25 0
6.5 0
6.75 0
7 0
7.25 0
7.5 0
7.75 0
8 0
8.25 0
8.5 0.22802
8.75 0.83661
9 1.2526
9.25 1.5312
9.5 1.7178
9.75 1.8402
10 2.0073
10.25 3.1603
10.5 3.9249
10.75 4.4328
11 4.7652
11.25 5.2462
11.5 5.8951
11.75 6.3758
12 6.8047
12.25 7.5034
12.5 8.3877
12.75 9.4425
13 10.147
13.25 10.602
13.5 11.25
13.75 11.687
14 11.967
14.25 12.14
14.5 12.249
14.75 12.318
15 12.357
15.25 12.381
15.5 12.4
15.75 12.417
16 12.43
16.25 12.438
16.5 12.445
16.75 12.448
17 12.557
17.25 12.784
17.5 12.91
17.75 12.984
18 13.028
18.25 13.055
18.5 13.067
18.75 13.075
19 13.347
19.25 13.56
19.5 13.693
19.75 13.777
20 13.83
20.25 13.865
20.5 13.885
20.75 14.211
21 14.458
21.25 14.643
21.5 14.772
21.75 14.873
22 14.941
22.25 14.982
22.5 15.017
22.75 15.039
23 15.056
23.25 15.073
23.5 15.084
23.75 15.184
24 15.335
24.25 15.426
24.5 15.482
24.75 15.502
25 15.511
25.25 15.512
25.5 15.589
25.75 15.793
26 16.036
26.25 16.242
26.5 16.475
26.75 16.727
27 16.944
27.25 17.198
27.5 17.367
27.75 17.578
28 17.81
28.25 17.963
28.5 18.076
28.75 18.145
29 18.182
29.25 18.206
29.5 18.225
29.75 18.232
30 18.543
30.25 18.769
30.5 18.914
30.75 19.004
31 19.06
31.25 19.09
31.5 19.112
31.75 19.126
32 19.134
32.25 19.142
32.5 19.15
32.75 19.159
33 19.163
33.25 19.169
33.5 19.238
33.75 19.348
34 19.412
34.25 19.464
34.5 19.487
34.75 19.5
35 19.508
35.25 19.517
35.5 19.527
35.75 19.529
36 19.538
36.25 19.546
36.5 19.551
36.75 19.549
37 19.554
37.25 19.561
37.5 19.562
37.75 19.562
38 19.564
38.25 19.567
38.5 19.56
38.75 19.565
39 19.568
39.25 19.563
39.5 19.61
39.75 19.779
40 20.047
40.25 20.285
40.5 20.442
40.75 20.548
41 20.631
41.25 20.677
41.5 20.728
41.75 20.762
42 20.784
42.25 20.8
42.5 20.815
42.75 20.816
43 20.826
43.25 20.825
43.5 20.907
43.75 21.052
44 21.189
44.25 21.281
44.5 21.34
44.75 21.397
45 21.448
45.25 21.498
45.5 21.541
45.75 21.572
46 21.612
46.25 21.628
46.5 21.652
46.75 21.669
47 21.672
47.25 21.697
47.5 21.695
47.75 21.711
48 21.722
48.25 21.728
48.5 21.731
48.75 21.735
49 21.749
49.25 21.752
49.5 21.755
49.75 21.769
50 21.763
50.25 21.77
50.5 21.766
50.75 21.814
51 21.901
51.25 21.955
51.5 22.004
51.75 22.031
52 22.057
52.25 22.073
52.5 22.071
52.75 22.069
53 22.059
53.25 22.059
53.5 22.054
53.75 22.055
54 22.055
54.25 22.059
54.5 22.063
54.75 22.067
55 22.063
55.25 22.065
55.5 22.07
55.75 22.058
56 22.067
56.25 22.064
56.5 22.065
56.75 22.064
57 22.066
57.25 22.058
57.5 22.065
57.75 22.059
58 22.073
58.25 22.053
58.5 22.062
58.75 22.05
59 22.069
59.25 22.056
59.5 22.063
59.75 22.063
60 22.066
60.25 22.063
60.5 22.055
60.75 22.068
61 22.064
61.25 22.065
61.5 22.057
61.75 22.067
62 22.062
62.25 22.061
62.5 22.063
62.75 22.062
63 22.065
63.25 22.055
63.5 22.068
63.75 22.066
64 22.066
64.25 22.066
64.5 22.061
64.75 22.071
65 22.067
65.25 22.063
65.5 22.066
65.75 22.066
66 22.061
66.25 22.068
66.5 22.061
66.75 22.065
67 22.061
67.25 22.058
67.5 22.064
67.75 22.058
68 22.063
68.25 22.065
68.5 22.067
68.75 22.074
69 22.058
69.25 22.075
69.5 22.058
69.75 22.062
70 22.061
70.25 22.064
70.5 22.066
70.75 22.06
71 22.06
71.25 22.056
71.5 22.062
71.75 22.06
72 22.062
72.25 22.067
72.5 22.06
72.75 22.065
73 22.062
73.25 22.056
73.5 22.068
73.75 22.115
74 22.19
74.25 22.226
74.5 22.264
74.75 22.295
75 22.318
75.25 22.342
75.5 22.35
75.75 22.366
76 22.382
76.25 22.376
76.5 22.387
76.75 22.383
77 22.392
77.25 22.389
77.5 22.395
77.75 22.391
78 22.393
78.25 22.4
78.5 22.402
78.75 22.397
79 22.393
79.25 22.407
79.5 22.393
79.75 22.4
80 22.392
80.25 22.405
80.5 22.395
80.75 22.398
81 22.396
81.25 22.402
81.5 22.395
81.75 22.404
82 22.396
82.25 22.398
82.5 22.395
82.75 22.406
83 22.402
83.25 22.407
83.5 22.399
83.75 22.404
84 22.403
84.25 22.401
84.5 22.397
84.75 22.4
85 22.398
85.25 22.4
85.5 22.396
85.75 22.403
86 22.447
86.25 22.503
86.5 22.563
86.75 22.604
87 22.621
87.25 22.635
87.5 22.651
87.75 22.664
88 22.669
88.25 22.68
88.5 22.68
88.75 22.692
89 22.699
89.25 22.695
89.5 22.704
89.75 22.703
90 22.701
90.25 22.706
90.5 22.701
90.75 22.707
91 22.713
91.25 22.708
91.5 22.71
91.75 22.719
92 22.718
92.25 22.72
92.5 22.718
92.75 22.72
93 22.727
93.25 22.727
93.5 22.728
93.75 22.725
94 22.729
94.25 22.729
94.5 22.736
94.75 22.727
95 22.734
95.25 22.732
95.5 22.734
95.75 22.733
96 22.729
96.25 22.729
96.5 22.746
96.75 22.802
97 22.842
97.25 22.867
97.5 22.899
97.75 22.929
98 22.95
98.25 22.97
98.5 22.997
98.75 23
99 23.018
99.25 23.023
99.5 23.031
99.75 23.037
100 23.037
100.25 23.044
100.5 23.041
100.75 23.041
101 23.038
101.25 23.041
101.5 23.037
101.75 23.046
102 23.041
102.25 23.04
102.5 23.031
102.75 23.038
103 23.027
103.25 23.033
103.5 23.035
103.75 23.041
104 23.018
104.25 23.028
104.5 23.027
104.75 23.033
105 23.031
105.25 23.026
105.5 23.033
105.75 23.036
106 23.026
106.25 23.034
106.5 23.029
106.75 23.037
107 23.019
107.25 23.027
107.5 23.031
107.75 23.033
108 23.033
108.25 23.038
108.5 23.024
108.75 23.034
109 23.026
109.25 23.032
109.5 23.035
109.75 23.037
110 23.034
110.25 23.036
110.5 23.027
110.75 23.03
111 23.032
111.25 23.033
111.5 23.034
111.75 23.031
112 23.041
112.25 23.036
112.5 23.038
112.75 23.036
113 23.042
113.25 23.027
113.5 23.032
113.75 23.038
114 23.024
114.25 23.032
114.5 23.035
114.75 23.029
115 23.033
115.25 23.037
115.5 23.033
115.75 23.032
116 23.031
116.25 23.037
116.5 23.04
116.75 23.028
117 23.03
117.25 23.027
117.5 23.026
117.75 23.031
118 23.024
118.25 23.026
118.5 23.034
118.75 23.02
119 23.036
119.25 23.025
119.5 23.037
119.75 23.031
120 23.035
120.25 23.041
120.5 23.032
120.75 23.039
121 23.028
121.25 23.04
121.5 23.026
121.75 23.034
122 23.028
122.25 23.033
122.5 23.035
122.75 23.024
123 23.035
123.25 23.035
123.5 23.033
123.75 23.034
124 23.036
124.25 23.038
124.5 23.03
124.75 23.032
125 23.034
125.25 23.033
125.5 23.043
125.75 23.043
126 23.024
126.25 23.022
126.5 23.033
126.75 23.029
127 23.029
127.25 23.031
127.5 23.032
127.75 23.029
128 23.033
128.25 23.024
128.5 23.031
128.75 23.029
129 23.038
129.25 23.034
129.5 23.026
129.75 23.031
130 23.039
130.25 23.034
130.5 23.027
130.75 23.037
131 23.046
131.25 23.023
131.5 23.036
131.75 23.028
132 23.041
132.25 23.024
132.5 23.037
132.75 23.026
133 23.041
133.25 23.025
133.5 23.034
133.75 23.026
134 23.033
134.25 23.026
134.5 23.031
134.75 23.03
135 23.034
135.25 23.037
135.5 23.025
135.75 23.034
136 23.031
136.25 23.029
136.5 23.028
136.75 23.03
137 23.032
137.25 23.027
137.5 23.029
137.75 23.037
138 23.022
138.25 23.035
138.5 23.036
138.75 23.033
139 23.029
139.25 23.035
139.5 23.038
139.75 23.035
140 23.035
140.25 23.037
140.5 23.041
140.75 23.027
141 23.038
141.25 23.035
141.5 23.033
141.75 23.034
142 23.044
142.25 23.031
142.5 23.033
142.75 23.041
143 23.04
143.25 23.028
143.5 23.027
143.75 23.032
144 23.04
144.25 23.023
144.5 23.034
144.75 23.025
145 23.03
145.25 23.03
145.5 23.028
145.75 23.017
146 23.032
146.25 23.032
146.5 23.028
146.75 23.022
147 23.03
147.25 23.036
147.5 23.036
147.75 23.03
148 23.027
148.25 23.028
148.5 23.029
148.75 23.031
149 23.03
149.25 23.025
149.5 23.038
149.75 23.026
150 23.039
150.25 23.03
150.5 23.032
150.75 23.042
151 23.026
151.25 23.044
151.5 23.021
151.75 23.034
152 23.019
152.25 23.031
152.5 23.026
152.75 23.029
153 23.031
153.25 23.039
153.5 23.028
153.75 23.03
154 23.028
154.25 23.035
154.5 23.025
154.75 23.04
155 23.021
155.25 23.037
155.5 23.033
155.75 23.03
156 23.038
156.25 23.031
156.5 23.036
156.75 23.034
157 23.037
157.25 23.039
157.5 23.027
157.75 23.04
158 23.032
158.25 23.037
158.5 23.039
158.75 23.032
159 23.033
159.25 23.033
159.5 23.032
159.75 23.036
160 23.037
160.25 23.04
160.5 23.024
160.75 23.038
161 23.032
161.25 23.039
161.5 23.04
161.75 23.036
162 23.034
162.25 23.035
162.5 23.04
162.75 23.035
163 23.022
163.25 23.035
163.5 23.035
163.75 23.04
164 23.029
164.25 23.039
164.5 23.034
164.75 23.035
165 23.037
165.25 23.037
165.5 23.03
165.75 23.036
166 23.029
166.25 23.033
166.5 23.028
166.75 23.031
167 23.024
167.25 23.032
167.5 23.022
167.75 23.035
168 23.038
168.25 23.04
168.5 23.029
168.75 23.038
169 23.031
169.25 23.03
169.5 23.032
169.75 23.033
170 23.035
170.25 23.031
170.5 23.033
170.75 23.036
171 23.032
171.25 23.042
171.5 23.024
171.75 23.04
172 23.018
172.25 23.036
172.5 23.036
172.75 23.033
173 23.038
173.25 23.034
173.5 23.038
173.75 23.041
174 23.035
174.25 23.032
174.5 23.03
174.75 23.039
175 23.026
175.25 23.032
175.5 23.031
175.75 23.039
176 23.034
176.25 23.035
176.5 23.038
176.75 23.038
177 23.032
177.25 23.037
177.5 23.035
177.75 23.035
178 23.027
178.25 23.032
178.5 23.021
178.75 23.031
179 23.02
179.25 23.029
179.5 23.031
179.75 23.039
180 23.026
180.25 23.041
180.5 23.027
180.75 23.03
181 23.039
181.25 23.034
181.5 23.037
181.75 23.04
182 23.028
182.25 23.044
182.5 23.028
182.75 23.041
183 23.024
183.25 23.04
183.5 23.029
183.75 23.036
184 23.026
184.25 23.044
184.5 23.034
184.75 23.034
185 23.039
185.25 23.032
185.5 23.04
185.75 23.029
186 23.044
186.25 23.036
186.5 23.036
186.75 23.032
187 23.035
187.25 23.043
187.5 23.032
187.75 23.031
188 23.029
188.25 23.034
188.5 23.038
188.75 23.032
189 23.028
189.25 23.04
189.5 23.035
189.75 23.031
190 23.038
190.25 23.033
190.5 23.036
190.75 23.031
191 23.031
191.25 23.036
191.5 23.047
191.75 23.029
192 23.022
192.25 23.021
192.5 23.031
192.75 23.029
193 23.03
193.25 23.026
193.5 23.039
193.75 23.027
194 23.034
194.25 23.04
194.5 23.03
194.75 23.029
195 23.039
195.25 23.027
195.5 23.032
195.75 23.035
196 23.028
196.25 23.039
196.5 23.033
196.75 23.038
197 23.042
197.25 23.037
197.5 23.04
197.75 23.037
198 23.041
198.25 23.037
198.5 23.045
198.75 23.039
199 23.042
199.25 23.029
199.5 23.037
199.75 23.036
200 23.034
200.25 23.038
200.5 23.038
200.75 23.028
201 23.039
201.25 23.024
201.5 23.035
201.75 23.036
202 23.029
202.25 23.035
202.5 23.032
202.75 23.036
203 23.029
203.25 23.041
203.5 23.035
203.75 23.024
204 23.041
204.25 23.019
204.5 23.036
204.75 23.028
205 23.036
205.25 23.034
205.5 23.039
205.75 23.028
206 23.042
206.25 23.025
206.5 23.036
206.75 23.035
207 23.028
207.25 23.028
207.5 23.033
207.75 23.023
208 23.031
208.25 23.027
208.5 23.029
208.75 23.022
209 23.037
209.25 23.03
209.5 23.041
209.75 23.026
210 23.033
210.25 23.026
210.5 23.031
210.75 23.029
211 23.039
211.25 23.031
211.5 23.033
211.75 23.03
212 23.035
212.25 23.04
212.5 23.035
212.75 23.031
213 23.034
213.25 23.038
213.5 23.044
213.75 23.036
214 23.034
214.25 23.038
214.5 23.032
214.75 23.033
215 23.041
215.25 23.041
215.5 23.032
215.75 23.04
216 23.06
216.25 23.069
216.5 23.074
216.75 23.083
217 23.089
217.25 23.093
217.5 23.111
217.75 23.109
218 23.111
218.25 23.107
218.5 23.106
218.75 23.1
219 23.104
219.25 23.106
219.5 23.105
219.75 23.092
220 23.095
220.25 23.088
220.5 23.093
220.75 23.092
221 23.092
221.25 23.086
221.5 23.081
221.75 23.081
222 23.084
222.25 23.076
222.5 23.081
222.75 23.084
223 23.08
223.25 23.077
223.5 23.085
223.75 23.081
224 23.074
224.25 23.082
224.5 23.074
224.75 23.077
225 23.082
225.25 23.074
225.5 23.086
225.75 23.071
226 23.083
226.25 23.075
226.5 23.083
226.75 23.072
227 23.084
227.25 23.074
227.5 23.073
227.75 23.082
228 23.073
228.25 23.072
228.5 23.077
228.75 23.063
229 23.081
229.25 23.07
229.5 23.07
229.75 23.067
230 23.078
230.25 23.07
230.5 23.083
230.75 23.079
231 23.084
231.25 23.081
231.5 23.075
231.75 23.088
232 23.078
232.25 23.074
232.5 23.073
232.75 23.069
233 23.072
233.25 23.076
233.5 23.084
233.75 23.076
234 23.08
234.25 23.068
234.5 23.092
234.75 23.08
235 23.085
235.25 23.083
235.5 23.081
235.75 23.079
236 23.085
236.25 23.082
236.5 23.084
236.75 23.08
237 23.095
237.25 23.082
237.5 23.085
237.75 23.074
238 23.083
238.25 23.077
238.5 23.088
238.75 23.081
239 23.077
239.25 23.083
239.5 23.077
239.75 23.084
240 23.077
240.25 23.077
240.5 23.072
240.75 23.077
241 23.073
241.25 23.09
241.5 23.082
241.75 23.074
242 23.075
242.25 23.077
242.5 23.07
242.75 23.069
243 23.076
243.25 23.079
243.5 23.081
243.75 23.082
244 23.077
244.25 23.089
244.5 23.082
244.75 23.091
245 23.079
245.25 23.09
245.5 23.079
245.75 23.086
246 23.082
246.25 23.091
246.5 23.082
246.75 23.084
247 23.075
247.25 23.074
247.5 23.076
247.75 23.07
248 23.085
248.25 23.078
248.5 23.079
248.75 23.082
249 23.078
249.25 23.083
249.5 23.081
249.75 23.075
250 23.084
250.25 23.074
250.5 23.079
250.75 23.086
251 23.084
251.25 23.082
251.5 23.077
251.75 23.086
252 23.075
252.25 23.077
252.5 23.079
252.75 23.074
253 23.082
253.25 23.071
253.5 23.093
253.75 23.081
254 23.076
254.25 23.075
254.5 23.079
254.75 23.073
255 23.084
255.25 23.076
255.5 23.084
255.75 23.071
256 23.084
256.25 23.077
256.5 23.082
256.75 23.077
257 23.076
257.25 23.076
257.5 23.084
257.75 23.085
258 23.073
258.25 23.088
258.5 23.083
258.75 23.075
259 23.086
259.25 23.079
259.5 23.087
259.75 23.082
260 23.092
260.25 23.077
260.5 23.08
260.75 23.076
261 23.079
261.25 23.087
261.5 23.085
261.75 23.088
262 23.075
262.25 23.088
262.5 23.077
262.75 23.085
263 23.071
263.25 23.086
263.5 23.074
263.75 23.089
264 23.078
264.25 23.092
264.5 23.076
264.75 23.085
265 23.079
265.25 23.088
265.5 23.079
265.75 23.096
266 23.082
266.25 23.083
266.5 23.077
266.75 23.09
267 23.079
267.25 23.079
267.5 23.077
267.75 23.076
268 23.09
268.25 23.077
268.5 23.09
268.75 23.077
269 23.09
269.25 23.078
269.5 23.089
269.75 23.077
270 23.075
270.25 23.075
270.5 23.077
270.75 23.072
271 23.092
271.25 23.078
271.5 23.084
271.75 23.072
272 23.083
272.25 23.079
272.5 23.082
272.75 23.074
273 23.074
273.25 23.076
273.5 23.074
273.75 23.075
274 23.084
274.25 23.08
274.5 23.093
274.75 23.081
275 23.081
275.25 23.071
275.5 23.082
275.75 23.071
276 23.082
276.25 23.078
276.5 23.088
276.75 23.077
277 23.079
277.25 23.084
277.5 23.075
277.75 23.09
278 23.076
278.25 23.078
278.5 23.075
278.75 23.076
279 23.074
279.25 23.083
279.5 23.076
279.75 23.09
280 23.082
280.25 23.069
280.5 23.081
280.75 23.07
281 23.082
281.25 23.08
281.5 23.079
281.75 23.081
282 23.078
282.25 23.074
282.5 23.075
282.75 23.078
283 23.072
283.25 23.079
283.5 23.076
283.75 23.078
284 23.081
284.25 23.071
284.5 23.087
284.75 23.074
285 23.077
285.25 23.076
285.5 23.073
285.75 23.073
286 23.079
286.25 23.072
286.5 23.088
286.75 23.076
287 23.082
287.25 23.079
287.5 23.077
287.75 23.079
288 23.07
288.25 23.081
288.5 23.075
288.75 23.08
289 23.082
289.25 23.08
289.5 23.086
289.75 23.085
290 23.084
290.25 23.084
290.5 23.077
290.75 23.077
291 23.09
291.25 23.076
291.5 23.083
291.75 23.065
292 23.088
292.25 23.075
292.5 23.082
292.75 23.073
293 23.081
293.25 23.076
293.5 23.078
293.75 23.077
294 23.072
294.25 23.078
294.5 23.078
294.75 23.074
295 23.079
295.25 23.072
295.5 23.082
295.75 23.084
296 23.078
296.25 23.081
296.5 23.077
296.75 23.085
297 23.083
297.25 23.089
297.5 23.074
297.75 23.082
298 23.074
298.25 23.088
298.5 23.077
298.75 23.094
299 23.085
299.25 23.078
299.5 23.091
299.75 23.076
300 23.082
300.25 23.074
300.5 23.086
300.75 23.073
301 23.084
301.25 23.073
301.5 23.083
301.75 23.076
302 23.094
302.25 23.086
302.5 23.079
302.75 23.081
303 23.075
303.25 23.08
303.5 23.072
303.75 23.08
304 23.083
304.25 23.079
304.5 23.075
304.75 23.077
305 23.08
305.25 23.083
305.5 23.073
305.75 23.085
306 23.077
306.25 23.081
306.5 23.084
306.75 23.08
307 23.077
307.25 23.08
307.5 23.076
307.75 23.095
308 23.082
308.25 23.082
308.5 23.076
308.75 23.073
309 23.082
309.25 23.079
309.5 23.072
309.75 23.088
310 23.076
310.25 23.079
310.5 23.074
310.75 23.079
311 23.073
311.25 23.08
311.5 23.078
311.75 23.08
312 23.09
312.25 23.081
312.5 23.088
312.75 23.081
313 23.075
313.25 23.075
313.5 23.078
313.75 23.075
314 23.082
314.25 23.081
314.5 23.08
314.75 23.079
315 23.087
315.25 23.079
315.5 23.09
315.75 23.081
316 23.091
316.25 23.081
316.5 23.084
316.75 23.09
317 23.078
317.25 23.081
317.5 23.076
317.75 23.072
318 23.086
318.25 23.075
318.5 23.079
318.75 23.075
319 23.081
319.25 23.074
319.5 23.081
319.75 23.091
320 23.085
320.25 23.097
320.5 23.091
320.75 23.1
321 23.084
321.25 23.091
321.5 23.073
321.75 23.088
322 23.079
322.25 23.074
322.5 23.082
322.75 23.076
323 23.079
323.25 23.074
323.5 23.076
323.75 23.073
324 23.077
324.25 23.07
324.5 23.085
324.75 23.081
325 23.082
325.25 23.071
325.5 23.084
325.75 23.078
326 23.074
326.25 23.07
326.5 23.083
326.75 23.067
327 23.091
327.25 23.082
327.5 23.08
327.75 23.076
328 23.081
328.25 23.079
328.5 23.089
328.75 23.086
329 23.088
329.25 23.09
329.5 23.083
329.75 23.09
330 23.081
330.25 23.085
330.5 23.077
330.75 23.073
331 23.079
331.25 23.07
331.5 23.083
331.75 23.077
332 23.079
332.25 23.077
332.5 23.073
332.75 23.086
333 23.088
333.25 23.078
333.5 23.09
333.75 23.079
334 23.101
334.25 23.088
334.5 23.079
334.75 23.079
335 23.086
335.25 23.076
335.5 23.079
335.75 23.08
336 23.076
336.25 23.09
336.5 23.076
336.75 23.085
337 23.078
337.25 23.077
337.5 23.071
337.75 23.085
338 23.074
338.25 23.077
338.5 23.07
338.75 23.093
339 23.081
339.25 23.086
339.5 23.08
339.75 23.085
340 23.081
340.25 23.078
340.5 23.082
340.75 23.076
341 23.085
341.25 23.08
341.5 23.089
341.75 23.083
342 23.085
342.25 23.095
342.5 23.083
342.75 23.093
343 23.081
343.25 23.077
343.5 23.08
343.75 23.08
344 23.077
344.25 23.071
344.5 23.084
344.75 23.076
345 23.074
345.25 23.073
345.5 23.082
345.75 23.086
346 23.083
346.25 23.077
346.5 23.087
346.75 23.077
347 23.087
347.25 23.079
347.5 23.076
347.75 23.079
348 23.081
348.25 23.083
348.5 23.074
348.75 23.087
349 23.081
349.25 23.077
349.5 23.08
349.75 23.079
350 23.076
350.25 23.079
350.5 23.068
350.75 23.079
351 23.072
351.25 23.086
351.5 23.071
351.75 23.086
352 23.075
352.25 23.077
352.5 23.079
352.75 23.083
353 23.078
353.25 23.082
353.5 23.08
353.75 23.074
354 23.09
354.25 23.081
354.5 23.08
354.75 23.075
355 23.08
355.25 23.08
355.5 23.076
355.75 23.073
356 23.089
356.25 23.081
356.5 23.089
356.75 23.081
357 23.083
357.25 23.075
357.5 23.086
357.75 23.081
358 23.097
358.25 23.082
358.5 23.092
358.75 23.078
359 23.086
359.25 23.078
359.5 23.087
359.75 23.079
360 23.084
360.25 23.098
360.5 23.084
360.75 23.076
361 23.09
361.25 23.084
361.5 23.084
361.75 23.082
362 23.076
362.25 23.081
362.5 23.076
362.75 23.083
363 23.077
363.25 23.085
363.5 23.08
363.75 23.077
364 23.08
364.25 23.081
364.5 23.076
364.75 23.091
365 23.083
365.25 23.094
365.5 23.081
365.75 23.077
366 23.09
366.25 23.076
366.5 23.093
366.75 23.08
367 23.082
367.25 23.076
367.5 23.09
367.75 23.081
368 23.088
368.25 23.077
368.5 23.076
368.75 23.078
369 23.086
369.25 23.077
369.5 23.083
369.75 23.076
370 23.083
370.25 23.072
370.5 23.086
370.75 23.072
371 23.08
371.25 23.07
371.5 23.091
371.75 23.079
372 23.096
372.25 23.084
372.5 23.094
372.75 23.083
373 23.097
373.25 23.077
373.5 23.091
373.75 23.075
374 23.08
374.25 23.074
374.5 23.087
374.75 23.079
375 23.077
375.25 23.074
375.5 23.076
375.75 23.076
376 23.085
376.25 23.082
376.5 23.086
376.75 23.077
377 23.092
377.25 23.08
377.5 23.081
377.75 23.08
378 23.078
378.25 23.071
378.5 23.084
378.75 23.076
379 23.079
379.25 23.073
379.5 23.084
379.75 23.078
380 23.083
380.25 23.081
380.5 23.076
380.75 23.085
381 23.08
381.25 23.08
381.5 23.077
381.75 23.094
382 23.078
382.25 23.078
382.5 23.082
382.75 23.074
383 23.087
383.25 23.08
383.5 23.088
383.75 23.074
384 23.084
384.25 23.078
384.5 23.096
384.75 23.089
385 23.088
385.25 23.088
385.5 23.082
385.75 23.084
386 23.08
386.25 23.086
386.5 23.077
386.75 23.087
387 23.082
387.25 23.085
387.5 23.079
387.75 23.079
388 23.074
388.25 23.078
388.5 23.076
388.75 23.078
389 23.081
389.25 23.072
389.5 23.098
389.75 23.086
390 23.088
390.25 23.089
390.5 23.078
390.75 23.079
391 23.081
391.25 23.078
391.5 23.076
391.75 23.072
392 23.086
392.25 23.076
392.5 23.075
392.75 23.069
393 23.079
393.25 23.084
393.5 23.073
393.75 23.083
394 23.07
394.25 23.07
394.5 23.072
394.75 23.078
395 23.076
395.25 23.093
395.5 23.08
395.75 23.087
396 23.08
396.25 23.078
396.5 23.083
396.75 23.075
397 23.073
397.25 23.082
397.5 23.065
397.75 23.083
398 23.074
398.25 23.084
398.5 23.076
398.75 23.089
399 23.08
399.25 23.078
399.5 23.079
399.75 23.082
400 23.087
400.25 23.08
400.5 23.086
400.75 23.077
401 23.087
401.25 23.08
401.5 23.09
401.75 23.08
402 23.08
402.25 23.079
402.5 23.084
402.75 23.083
403 23.084
403.25 23.076
403.5 23.096
403.75 23.082
404 23.081
404.25 23.083
404.5 23.077
404.75 23.088
405 23.079
405.25 23.088
405.5 23.076
405.75 23.08
406 23.074
406.25 23.086
406.5 23.08
406.75 23.088
407 23.076
407.25 23.09
407.5 23.078
407.75 23.105
408 23.089
408.25 23.084
408.5 23.087
408.75 23.087
409 23.082
409.25 23.09
409.5 23.081
409.75 23.083
410 23.077
410.25 23.086
410.5 23.077
410.75 23.082
411 23.089
411.25 23.082
411.5 23.082
411.75 23.081
412 23.078
412.25 23.085
412.5 23.082
412.75 23.085
413 23.085
413.25 23.079
413.5 23.073
413.75 23.081
414 23.077
414.25 23.082
414.5 23.082
414.75 23.087
415 23.083
415.25 23.075
415.5 23.09
415.75 23.076
416 23.08
416.25 23.083
416.5 23.084
416.75 23.081
417 23.086
417.25 23.082
417.5 23.086
417.75 23.077
418 23.087
418.25 23.074
418.5 23.077
418.75 23.073
419 23.071
419.25 23.087
419.5 23.07
419.75 23.083
420 23.074
420.25 23.081
420.5 23.083
420.75 23.073
421 23.09
421.25 23.083
421.5 23.088
421.75 23.08
422 23.089
422.25 23.083
422.5 23.08
422.75 23.084
423 23.077
423.25 23.087
423.5 23.078
423.75 23.087
424 23.077
424.25 23.095
424.5 23.083
424.75 23.08
425 23.083
425.25 23.083
425.5 23.079
425.75 23.082
426 23.087
426.25 23.086
426.5 23.079
426.75 23.085
427 23.087
427.25 23.086
427.5 23.081
427.75 23.093
428 23.078
428.25 23.081
428.5 23.078
428.75 23.084
429 23.075
429.25 23.084
429.5 23.075
429.75 23.076
430 23.077
430.25 23.071
430.5 23.086
430.75 23.073
431 23.079
431.25 23.077
431.5 23.085
431.75 23.078
432 23.086
432.25 23.08
432.5 23.089
432.75 23.079
433 23.08
433.25 23.082
433.5 23.074
433.75 23.084
434 23.076
434.25 23.072
434.5 23.085
434.75 23.074
435 23.081
435.25 23.074
435.5 23.092
435.75 23.078
436 23.089
436.25 23.077
436.5 23.082
436.75 23.074
437 23.09
437.25 23.08
437.5 23.087
437.75 23.08
438 23.092
438.25 23.081
438.5 23.1
438.75 23.087
439 23.088
439.25 23.087
439.5 23.093
439.75 23.088
440 23.091
440.25 23.08
440.5 23.09
440.75 23.083
441 23.086
441.25 23.079
441.5 23.085
441.75 23.077
442 23.083
442.25 23.077
442.5 23.087
442.75 23.076
443 23.098
443.25 23.085
443.5 23.086
443.75 23.08
444 23.085
444.25 23.076
444.5 23.086
444.75 23.076
445 23.084
445.25 23.075
445.5 23.09
445.75 23.083
446 23.089
446.25 23.082
446.5 23.085
446.75 23.084
447 23.077
447.25 23.076
447.5 23.09
447.75 23.076
448 23.084
448.25 23.078
448.5 23.086
448.75 23.078
449 23.089
449.25 23.082
449.5 23.079
449.75 23.08
450 23.073
450.25 23.087
450.5 23.078
450.75 23.092
451 23.085
451.25 23.093
451.5 23.08
451.75 23.086
452 23.08
452.25 23.074
452.5 23.085
452.75 23.082
453 23.086
453.25 23.082
453.5 23.082
453.75 23.08
454 23.087
454.25 23.091
454.5 23.087
454.75 23.081
455 23.085
455.25 23.075
455.5 23.09
455.75 23.08
456 23.087
456.25 23.077
456.5 23.091
456.75 23.077
457 23.084
457.25 23.085
457.5 23.085
457.75 23.085
458 23.087
458.25 23.078
458.5 23.077
458.75 23.081
459 23.079
459.25 23.081
459.5 23.078
459.75 23.072
460 23.081
460.25 23.071
460.5 23.086
460.75 23.079
461 23.088
461.25 23.088
461.5 23.094
461.75 23.098
462 23.11
462.25 23.104
462.5 23.122
462.75 23.111
463 23.122
463.25 23.115
463.5 23.121
463.75 23.121
464 23.13
464.25 23.127
464.5 23.133
464.75 23.127
465 23.129
465.25 23.129
465.5 23.129
465.75 23.129
466 23.129
466.25 23.129
466.5 23.129
466.75 23.129
467 23.129
467.25 23.129
467.5 23.129
467.75 23.129
468 23.129
468.25 23.129
468.5 23.129
468.75 23.129
469 23.129
469.25 23.129
469.5 23.129
469.75 23.129
470 23.129
470.25 23.129
470.5 23.129
470.75 23.129
471 23.129
471.25 23.129
471.5 23.129
471.75 23.129
472 23.129
472.25 23.129
472.5 23.129
472.75 23.129
473 23.129
473.25 23.129
473.5 23.129
473.75 23.129
474 23.129
474.25 23.129
474.5 23.129
474.75 23.129
475 23.129
475.25 23.129
475.5 23.129
475.75 23.129
476 23.129
476.25 23.129
476.5 23.129
476.75 23.129
477 23.129
477.25 23.129
477.5 23.129
477.75 23.129
478 23.129
478.25 23.129
478.5 23.129
478.75 23.129
479 23.129
479.25 23.129
479.5 23.129
479.75 23.129
480 23.129
480.25 23.129
480.5 23.129
480.75 23.129
481 23.129
481.25 23.129
481.5 23.129
481.75 23.129
482 23.129
482.25 23.129
482.5 23.129
482.75 23.129
483 23.129
483.25 23.129
483.5 23.129
483.75 23.129
484 23.129
484.25 23.129
484.5 23.129
484.75 23.129
485 23.129
485.25 23.129
485.5 23.129
485.75 23.129
486 23.129
486.25 23.129
486.5 23.129
486.75 23.129
487 23.129
487.25 23.129
487.5 23.129
487.75 23.129
488 23.129
488.25 23.129
488.5 23.129
488.75 23.129
489 23.129
489.25 23.129
489.5 23.129
489.75 23.129
490 23.129
490.25 23.129
490.5 23.129
490.75 23.129
491 23.129
491.25 23.129
491.5 23.129
491.75 23.129
492 23.129
492.25 23.129
492.5 23.129
492.75 23.129
493 23.129
493.25 23.129
493.5 23.129
493.75 23.129
494 23.129
494.25 23.129
494.5 23.129
494.75 23.129
495 23.129
495.25 23.129
495.5 23.129
495.75 23.129
496 23.129
496.25 23.129
496.5 23.129
496.75 23.129
497 23.129
497.25 23.129
497.5 23.129
497.75 23.129
498 23.129
498.25 23.129
498.5 23.129
498.75 23.129
499 23.129
499.25 23.129
499.5 23.129
499.75 23.129
500 23.129


==> data/uniform_noise/fvalBPSFPexact.dat <==
0.25 15.25
0.5 5.286
0.75 17.603
1 7.5416
1.25 17.821
1.5 8.6836
1.75 18.443
2 10.527
2.25 18.901
2.5 11.249
2.75 18.963
3 11.717
3.25 19.858
3.5 15.007
3.75 21.019
4 15.037
4.25 21.741
4.5 15.108
4.75 21.534
5 16.813
5.25 21.598
5.5 16.934
5.75 21.594
6 18.088
6.25 22.288
6.5 19.124
6.75 22.41
7 20.136
7.25 23.298
7.5 20.543
7.75 23.2
8 20.53
8.25 23.104
8.5 20.733
8.75 23.359
9 20.544
9.25 23.334
9.5 20.514
9.75 23.352
10 20.573
10.25 23.353
10.5 20.501
10.75 23.356
11 20.442
11.25 23.311
11.5 20.426
11.75 23.327
12 20.365
12.25 23.309
12.5 20.308
12.75 23.303
13 20.756
13.25 23.718
13.5 20.619
13.75 23.656
14 20.639
14.25 23.625
14.5 20.623
14.75 23.667
15 21.402
15.25 23.902
15.5 21.186
15.75 23.901
16 21.202
16.25 24.019
16.5 21.615
16.75 24.047
17 21.742
17.25 23.938
17.5 21.687
17.75 23.905
18 21.713
18.25 23.816
18.5 21.79
18.75 23.759
19 21.757
19.25 23.716
19.5 21.741
19.75 23.706
20 21.776
20.25 23.659
20.5 21.75
20.75 23.661
21 21.772
21.25 23.666
21.5 21.829
21.75 23.725
22 21.75
22.25 23.659
22.5 21.826
22.75 23.658
23 21.745
23.25 23.676
23.5 21.768
23.75 23.667
24 21.854
24.25 23.656
24.5 21.778
24.75 23.65
25 21.807
25.25 23.615
25.5 21.83
25.75 23.581
26 21.881
26.25 23.612
26.5 21.897
26.75 23.596
27 21.866
27.25 23.582
27.5 21.888
27.75 23.597
28 21.875
28.25 23.636
28.5 21.867
28.75 23.612
29 21.874
29.25 23.573
29.5 21.905
29.75 23.59
30 21.909
30.25 23.603
30.5 21.843
30.75 23.592
31 21.904
31.25 23.62
31.5 21.908
31.75 23.641
32 21.894
32.25 23.592
32.5 21.898
32.75 23.612
33 21.879
33.25 23.613
33.5 21.917
33.75 23.593
34 21.868
34.25 23.611
34.5 21.863
34.75 23.649
35 22.175
35.25 23.619
35.5 22.138
35.75 23.614
36 22.188
36.25 23.593
36.5 22.169
36.75 23.604
37 22.156
37.25 23.619
37.5 22.13
37.75 23.609
38 22.161
38.25 23.609
38.5 22.127
38.75 23.616
39 22.175
39.25 23.597
39.5 22.134
39.75 23.564
40 22.178
40.25 23.542
40.5 22.217
40.75 23.54
41 22.2
41.25 23.573
41.5 22.194
41.75 23.566
42 22.184
42.25 23.552
42.5 22.172
42.75 23.619
43 22.24
43.25 23.695
43.5 22.172
43.75 23.674
44 22.18
44.25 23.733
44.5 22.099
44.75 23.66
45 22.198
45.25 23.714
45.5 22.152
45.75 23.677
46 22.24
46.25 23.724
46.5 22.231
46.75 23.7
47 22.292
47.25 23.738
47.5 22.247
47.75 23.77
48 22.157
48.25 23.764
48.5 22.11
48.75 23.731
49 22.153
49.25 23.708
49.5 22.165
49.75 23.709
50 22.217
50.25 23.731
50.5 22.296
50.75 23.851
51 22.069
51.25 23.888
51.5 22.057
51.75 23.867
52 22.131
52.25 23.879
52.5 22.111
52.75 23.85
53 22.085
53.25 23.957
53.5 22.147
53.75 23.853
54 22.193
54.25 23.841
54.5 22.284
54.75 23.836
55 22.288
55.25 23.842
55.5 22.309
55.75 23.825
56 22.426
56.25 23.809
56.5 22.451
56.75 23.83
57 22.391
57.25 23.853
57.5 22.428
57.75 23.8
58 22.465
58.25 23.795
58.5 22.353
58.75 23.733
59 22.487
59.25 23.79
59.5 22.624
59.75 23.782
60 22.465
60.25 23.889
60.5 22.493
60.75 23.839
61 22.416
61.25 23.861
61.5 22.518
61.75 23.746
62 22.68
62.25 23.748
62.5 22.573
62.75 23.776
63 22.593
63.25 23.727
63.5 22.607
63.75 23.731
64 22.818
64.25 23.717
64.5 22.689
64.75 23.75
65 22.723
65.25 23.875
65.5 22.852
65.75 23.78
66 23.256
66.25 23.84
66.5 23.105
66.75 24.018
67 23.089
67.25 23.929
67.5 23.15
67.75 24.067
68 23.358
68.25 24.151
68.5 23.34
68.75 24.001
69 23.283
69.25 24.038
69.5 23.191
69.75 24.023
70 23.189
70.25 24.067
70.5 23.17
70.75 24.211
71 22.975
71.25 24.329
71.5 23.027
71.75 24.209
72 23.048
72.25 24.271
72.5 23.24
72.75 24.29
73 23.127
73.25 24.275
73.5 23.354
73.75 24.231
74 23.319
74.25 24.359
74.5 23.283
74.75 24.289
75 23.451
75.25 24.311
75.5 23.342
75.75 24.264
76 23.563
76.25 24.234
76.5 23.47
76.75 24.28
77 23.583
77.25 24.215
77.5 23.735
77.75 24.252
78 23.814
78.25 24.171
78.5 23.658
78.75 24.338
79 23.62
79.25 24.14
79.5 23.61
79.75 24.498
80 23.555
80.25 24.651
80.5 23.463
80.75 24.598
81 23.588
81.25 24.7
81.5 23.438
81.75 24.729
82 23.606
82.25 24.481
82.5 23.605
82.75 24.594
83 23.678
83.25 24.564
83.5 23.887
83.75 24.51
84 23.733
84.25 24.712
84.5 23.588
84.75 24.483
85 24.07
85.25 24.443
85.5 24.119
85.75 24.466
86 23.833
86.25 24.517
86.5 24.179
86.75 24.188
87 24.326
87.25 24.441
87.5 24.317
87.75 24.473
88 24.079
88.25 24.639
88.5 24.035
88.75 24.831
89 23.977
89.25 24.822
89.5 23.794
89.75 24.737
90 24.049
90.25 25.062
90.5 23.897
90.75 25.299
91 23.793
91.25 25.256
91.5 23.99
91.75 25.226
92 24.225
92.25 25.33
92.5 24.148
92.75 25.425
93 24.249
93.25 25.358
93.5 24.223
93.75 25.675
94 24.187
94.25 25.597
94.5 23.633
94.75 26.017
95 23.742
95.25 26.088
95.5 23.597
95.75 25.686
96 23.784
96.25 25.489
96.5 23.677
96.75 25.838
97 23.77
97.25 25.882
97.5 23.891
97.75 25.836
98 24.019
98.25 25.832
98.5 23.876
98.75 25.714
99 24.037
99.25 25.754
99.5 24.003
99.75 25.839
100 24.008
100.25 25.887
100.5 23.777
100.75 26.122
101 24.195
101.25 26.065
101.5 23.965
101.75 26.237
102 23.776
102.25 25.866
102.5 24.565
102.75 25.841
103 24.328
103.25 25.919
103.5 24.541
103.75 26.284
104 24.528
104.25 26.303
104.5 24.59
104.75 26.214
105 24.534
105.25 26.415
105.5 24.491
105.75 26.541
106 24.852
106.25 26.166
106.5 24.413
106.75 26.408
107 24.599
107.25 26.574
107.5 24.867
107.75 26.58
108 24.884
108.25 26.667
108.5 24.271
108.75 26.485
109 24.938
109.25 26.472
109.5 24.615
109.75 25.91
110 24.892
110.25 26.422
110.5 24.72
110.75 26.193
111 24.721
111.25 25.796
111.5 25.127
111.75 25.965
112 24.832
112.25 26.213
112.5 25.575
112.75 26.227
113 25.363
113.25 25.627
113.5 25.711
113.75 25.841
114 25.397
114.25 26.165
114.5 25.442
114.75 25.327
115 25.492
115.25 25.548
115.5 25.415
115.75 26.197
116 25.409
116.25 25.855
116.5 25.858
116.75 25.035
117 26.045
117.25 25.958
117.5 25.742
117.75 26.014
118 25.771
118.25 25.639
118.5 26.4
118.75 25.143
119 26.617
119.25 25.445
119.5 26.433
119.75 25.451
120 26.224
120.25 25.636
120.5 26.15
120.75 25.86
121 26.099
121.25 25.472
121.5 26.417
121.75 25.237
122 26.349
122.25 25.539
122.5 26.521
122.75 25.396
123 26.792
123.25 25.876
123.5 26.665
123.75 25.381
124 26.842
124.25 25.512
124.5 26.982
124.75 25.668
125 26.974
125.25 25.767
125.5 26.24
125.75 25.74
126 26.299
126.25 26.215
126.5 26.353
126.75 25.846
127 26.78
127.25 25.977
127.5 26.39
127.75 25.802
128 26.914
128.25 25.871
128.5 25.424
128.75 26.521
129 25.636
129.25 26.364
129.5 26.374
129.75 25.747
130 26.565
130.25 25.989
130.5 26.032
130.75 26.147
131 26.252
131.25 25.6
131.5 26.646
131.75 26.142
132 26.205
132.25 25.52
132.5 26.759
132.75 25.883
133 25.97
133.25 26.139
133.5 26.638
133.75 25.734
134 26.281
134.25 26.365
134.5 26.227
134.75 26.405
135 26.648
135.25 25.754
135.5 26.428
135.75 25.581
136 27.086
136.25 26.283
136.5 26.877
136.75 26.338
137 26.732
137.25 26.055
137.5 26.221
137.75 26.214
138 26.622
138.25 26.75
138.5 26.197
138.75 26.167
139 26.983
139.25 26.146
139.5 26.866
139.75 26.465
140 27.329
140.25 26.31
140.5 27.095
140.75 26.314
141 26.864
141.25 26.454
141.5 26.796
141.75 26.342
142 26.858
142.25 26.291
142.5 26.282
142.75 27.015
143 26.162
143.25 27.561
143.5 26.652
143.75 26.99
144 26.52
144.25 27.069
144.5 26.923
144.75 27.098
145 26.466
145.25 27.412
145.5 26.634
145.75 27.284
146 26.259
146.25 27.135
146.5 26.847
146.75 26.759
147 26.828
147.25 26.845
147.5 26.262
147.75 27.308
148 27.13
148.25 27.185
148.5 27.261
148.75 26.946
149 26.924
149.25 26.647
149.5 26.933
149.75 27.234
150 27.037
150.25 27.24
150.5 26.599
150.75 26.69
151 27.145
151.25 27.358
151.5 26.386
151.75 26.572
152 27.018
152.25 27.569
152.5 26.76
152.75 26.808
153 27.192
153.25 26.645
153.5 26.767
153.75 27.198
154 27.096
154.25 26.713
154.5 27.052
154.75 27.503
155 26.444
155.25 27.796
155.5 26.499
155.75 27.268
156 26.896
156.25 27.797
156.5 26.921
156.75 26.601
157 27.414
157.25 26.805
157.5 27.083
157.75 26.949
158 26.943
158.25 26.955
158.5 26.965
158.75 27.105
159 27.119
159.25 26.457
159.5 27.422
159.75 26.769
160 27.514
160.25 26.772
160.5 26.766
160.75 27.055
161 27.475
161.25 26.729
161.5 27.511
161.75 27.017
162 27.483
162.25 26.865
162.5 27.266
162.75 27.519
163 27.482
163.25 27.381
163.5 27.741
163.75 26.867
164 27.206
164.25 27.416
164.5 27.455
164.75 27.505
165 27.382
165.25 27.313
165.5 28.033
165.75 27.095
166 27.12
166.25 27.253
166.5 27.529
166.75 27.05
167 27.027
167.25 27.128
167.5 27.389
167.75 26.899
168 27.377
168.25 27.083
168.5 27.452
168.75 27.236
169 28.036
169.25 26.958
169.5 27.259
169.75 26.578
170 27.746
170.25 27.587
170.5 27.4
170.75 27.147
171 27.633
171.25 27.345
171.5 27.153
171.75 27.573
172 27.408
172.25 27.649
172.5 27.697
172.75 27.572
173 27.059
173.25 27.38
173.5 27.689
173.75 27.441
174 27.216
174.25 27.209
174.5 26.984
174.75 27.498
175 27.051
175.25 27.63
175.5 27.438
175.75 27.386
176 27.25
176.25 27.217
176.5 27.418
176.75 27.729
177 27.7
177.25 27.49
177.5 27.364
177.75 27.614
178 27.298
178.25 27.36
178.5 27.378
178.75 27.58
179 27.45
179.25 27.979
179.5 27.641
179.75 27.697
180 27.628
180.25 27.911
180.5 27.944
180.75 27.824
181 27.8
181.25 27.562
181.5 27.08
181.75 27.41
182 27.492
182.25 27.315
182.5 28.146
182.75 27.532
183 27.501
183.25 27.594
183.5 27.641
183.75 27.815
184 27.708
184.25 27.531
184.5 27.125
184.75 27.67
185 27.586
185.25 27.563
185.5 27.592
185.75 28.217
186 27.776
186.25 27.299
186.5 27.549
186.75 27.435
187 27.884
187.25 27.467
187.5 27.712
187.75 27.86
188 27.406
188.25 27.13
188.5 27.545
188.75 27.499
189 27.69
189.25 27.642
189.5 27.348
189.75 27.271
190 27.785
190.25 27.795
190.5 27.563
190.75 28.066
191 27.692
191.25 27.32
191.5 27.951
191.75 27.586
192 28.051
192.25 27.531
192.5 27.797
192.75 28.055
193 27.71
193.25 27.539
193.5 27.511
193.75 27.725
194 27.865
194.25 27.35
194.5 27.909
194.75 27.854
195 27.622
195.25 27.291
195.5 27.618
195.75 28.234
196 27.543
196.25 27.693
196.5 27.371
196.75 27.99
197 28.388
197.25 27.181
197.5 27.986
197.75 28.205
198 27.882
198.25 28.216
198.5 27.732
198.75 27.988
199 27.692
199.25 27.409
199.5 27.599
199.75 27.671
200 27.705
200.25 27.592
200.5 28.059
200.75 27.943
201 27.659
201.25 27.395
201.5 27.612
201.75 27.42
202 27.378
202.25 27.636
202.5 27.753
202.75 27.364
203 27.286
203.25 27.97
203.5 28.153
203.75 27.621
204 27.556
204.25 27.622
204.5 27.395
204.75 27.234
205 27.856
205.25 27.882
205.5 27.652
205.75 27.284
206 27.882
206.25 27.497
206.5 27.683
206.75 27.278
207 27.818
207.25 27.568
207.5 27.781
207.75 27.828
208 27.902
208.25 28.079
208.5 27.942
208.75 28.415
209 27.762
209.25 28.005
209.5 27.526
209.75 28.143
210 28.12
210.25 28.199
210.5 28.426
210.75 28.389
211 28.245
211.25 28.109
211.5 28.521
211.75 27.777
212 27.85
212.25 28.002
212.5 28.22
212.75 28.189
213 27.95
213.25 28.1
213.5 27.959
213.75 27.879
214 28.258
214.25 27.902
214.5 27.791
214.75 27.961
215 28.248
215.25 27.929
215.5 28.048
215.75 27.872
216 28.042
216.25 27.734
216.5 28.133
216.75 28.153
217 27.981
217.25 28.164
217.5 27.756
217.75 27.669
218 27.661
218.25 28.132
218.5 27.747
218.75 28.063
219 28.171
219.25 28.083
219.5 28.255
219.75 28.069
220 28.041
220.25 27.524
220.5 27.584
220.75 27.827
221 27.725
221.25 27.384
221.5 28.381
221.75 28.176
222 28.006
222.25 27.87
222.5 27.697
222.75 27.979
223 28.047
223.25 28.158
223.5 27.713
223.75 27.882
224 27.705
224.25 27.891
224.5 28.449
224.75 28.268
225 27.984
225.25 28.345
225.5 28.094
225.75 27.803
226 27.686
226.25 28.028
226.5 28.269
226.75 28.275
227 28.212
227.25 28.49
227.5 28.236
227.75 27.984
228 28.207
228.25 28.114
228.5 28.354
228.75 28.573
229 28.561
229.25 28.651
229.5 27.816
229.75 28.049
230 28.257
230.25 28.312
230.5 28.381
230.75 27.993
231 28.296
231.25 28.38
231.5 28.46
231.75 28.198
232 28.407
232.25 28.056
232.5 28.113
232.75 28.395
233 28.416
233.25 28.181
233.5 28.486
233.75 28.364
234 28.285
234.25 28.385
234.5 28.384
234.75 28.32
235 28.476
235.25 27.952
235.5 28.001
235.75 27.827
236 28.036
236.25 28.331
236.5 28.357
236.75 28.333
237 28.595
237.25 28.455
237.5 28.53
237.75 28.641
238 28.654
238.25 28.569
238.5 28.492
238.75 28.527
239 28.357
239.25 28.532
239.5 28.292
239.75 28.183
240 28.172
240.25 28.558
240.5 28.7
240.75 28.456
241 28.185
241.25 28.28
241.5 28.071
241.75 28.083
242 28.353
242.25 28.525
242.5 28.505
242.75 28.514
243 28.71
243.25 28.626
243.5 28.666
243.75 28.399
244 28.228
244.25 28.417
244.5 28.474
244.75 28.246
245 28.452
245.25 28.205
245.5 28.319
245.75 28.248
246 28.195
246.25 28.265
246.5 28.201
246.75 28.285
247 28.06
247.25 28.09
247.5 28.174
247.75 28.216
248 28.24
248.25 28.782
248.5 28.762
248.75 28.522
249 28.754
249.25 28.394
249.5 28.31
249.75 28.221
250 28.329
250.25 28.196
250.5 28.413
250.75 28.276
251 28.389
251.25 28.183
251.5 28.095
251.75 28.684
252 28.457
252.25 28.406
252.5 28.127
252.75 28.049
253 28.102
253.25 28.16
253.5 28.469
253.75 28.287
254 28.434
254.25 28.46
254.5 28.528
254.75 28.27
255 28.325
255.25 28.163
255.5 28.312
255.75 28.547
256 28.559
256.25 28.638
256.5 28.746
256.75 28.662
257 28.749
257.25 28.892
257.5 28.856
257.75 28.604
258 28.592
258.25 28.436
258.5 28.336
258.75 28.833
259 28.757
259.25 28.632
259.5 28.712
259.75 28.972
260 28.7
260.25 28.739
260.5 28.224
260.75 28.816
261 28.657
261.25 28.786
261.5 28.674
261.75 28.733
262 28.761
262.25 28.272
262.5 28.26
262.75 28.308
263 28.087
263.25 28.33
263.5 28.156
263.75 28.092
264 28.169
264.25 27.933
264.5 28.059
264.75 28.145
265 27.866
265.25 28.078
265.5 28.148
265.75 28.402
266 28.32
266.25 28.223
266.5 28.432
266.75 28.108
267 28.218
267.25 28.014
267.5 28.144
267.75 27.999
268 27.868
268.25 28.213
268.5 27.725
268.75 27.861
269 27.929
269.25 28.126
269.5 27.866
269.75 27.972
270 27.815
270.25 27.98
270.5 28.041
270.75 28.469
271 28.53
271.25 28.429
271.5 28.22
271.75 27.716
272 28.068
272.25 28.406
272.5 28.2
272.75 28.313
273 27.973
273.25 28.158
273.5 28.302
273.75 28.226
274 28.322
274.25 28.294
274.5 28.313
274.75 28.336
275 28.176
275.25 28.048
275.5 28.22
275.75 28.516
276 28.597
276.25 28.381
276.5 28.267
276.75 28.333
277 28.51
277.25 28.399
277.5 28.476
277.75 28.441
278 28.405
278.25 28.491
278.5 28.595
278.75 28.576
279 28.466
279.25 28.598
279.5 28.693
279.75 28.558
280 28.805
280.25 28.425
280.5 28.176
280.75 28.311
281 28.023
281.25 28.225
281.5 28.362
281.75 28.165
282 28.194
282.25 28.256
282.5 28.239
282.75 28.281
283 28.091
283.25 28.131
283.5 28.1
283.75 28.215
284 28.156
284.25 28.156
284.5 28.156
284.75 28.156
285 28.156
285.25 28.156
285.5 28.156
285.75 28.156
286 28.156
286.25 28.156
286.5 28.156
286.75 28.156
287 28.156
287.25 28.156
287.5 28.156
287.75 28.156
288 28.156
288.25 28.156
288.5 28.156
288.75 28.156
289 28.156
289.25 28.156
289.5 28.156
289.75 28.156
290 28.156
290.25 28.156
290.5 28.156
290.75 28.156
291 28.156
291.25 28.156
291.5 28.156
291.75 28.156
292 28.156
292.25 28.156
292.5 28.156
292.75 28.156
293 28.156
293.25 28.156
293.5 28.156
293.75 28.156
294 28.156
294.25 28.156
294.5 28.156
294.75 28.156
295 28.156
295.25 28.156
295.5 28.156
295.75 28.156
296 28.156
296.25 28.156
296.5 28.156
296.75 28.156
297 28.156
297.25 28.156
297.5 28.156
297.75 28.156
298 28.156
298.25 28.156
298.5 28.156
298.75 28.156
299 28.156
299.25 28.156
299.5 28.156
299.75 28.156
300 28.156
300.25 28.156
300.5 28.156
300.75 28.156
301 28.156
301.25 28.156
301.5 28.156
301.75 28.156
302 28.156
302.25 28.156
302.5 28.156
302.75 28.156
303 28.156
303.25 28.156
303.5 28.156
303.75 28.156
304 28.156
304.25 28.156
304.5 28.156
304.75 28.156
305 28.156
305.25 28.156
305.5 28.156
305.75 28.156
306 28.156
306.25 28.156
306.5 28.156
306.75 28.156
307 28.156
307.25 28.156
307.5 28.156
307.75 28.156
308 28.156
308.25 28.156
308.5 28.156
308.75 28.156
309 28.156
309.25 28.156
309.5 28.156
309.75 28.156
310 28.156
310.25 28.156
310.5 28.156
310.75 28.156
311 28.156
311.25 28.156
311.5 28.156
311.75 28.156
312 28.156
312.25 28.156
312.5 28.156
312.75 28.156
313 28.156
313.25 28.156
313.5 28.156
313.75 28.156
314 28.156
314.25 28.156
314.5 28.156
314.75 28.156
315 28.156
315.25 28.156
315.5 28.156
315.75 28.156
316 28.156
316.25 28.156
316.5 28.156
316.75 28.156
317 28.156
317.25 28.156
317.5 28.156
317.75 28.156
318 28.156
318.25 28.156
318.5 28.156
318.75 28.156
319 28.156
319.25 28.156
319.5 28.156
319.75 28.156
320 28.156
320.25 28.156
320.5 28.156
320.75 28.156
321 28.156
321.25 28.156
321.5 28.156
321.75 28.156
322 28.156
322.25 28.156
322.5 28.156
322.75 28.156
323 28.156
323.25 28.156
323.5 28.156
323.75 28.156
324 28.156
324.25 28.156
324.5 28.156
324.75 28.156
325 28.156
325.25 28.156
325.5 28.156
325.75 28.156
326 28.156
326.25 28.156
326.5 28.156
326.75 28.156
327 28.156
327.25 28.156
327.5 28.156
327.75 28.156
328 28.156
328.25 28.156
328.5 28.156
328.75 28.156
329 28.156
329.25 28.156
329.5 28.156
329.75 28.156
330 28.156
330.25 28.156
330.5 28.156
330.75 28.156
331 28.156
331.25 28.156
331.5 28.156
331.75 28.156
332 28.156
332.25 28.156
332.5 28.156
332.75 28.156
333 28.156
333.25 28.156
333.5 28.156
333.75 28.156
334 28.156
334.25 28.156
334.5 28.156
334.75 28.156
335 28.156
335.25 28.156
335.5 28.156
335.75 28.156
336 28.156
336.25 28.156
336.5 28.156
336.75 28.156
337 28.156
337.25 28.156
337.5 28.156
337.75 28.156
338 28.156
338.25 28.156
338.5 28.156
338.75 28.156
339 28.156
339.25 28.156
339.5 28.156
339.75 28.156
340 28.156
340.25 28.156
340.5 28.156
340.75 28.156
341 28.156
341.25 28.156
341.5 28.156
341.75 28.156
342 28.156
342.25 28.156
342.5 28.156
342.75 28.156
343 28.156
343.25 28.156
343.5 28.156
343.75 28.156
344 28.156
344.25 28.156
344.5 28.156
344.75 28.156
345 28.156
345.25 28.156
345.5 28.156
345.75 28.156
346 28.156
346.25 28.156
346.5 28.156
346.75 28.156
347 28.156
347.25 28.156
347.5 28.156
347.75 28.156
348 28.156
348.25 28.156
348.5 28.156
348.75 28.156
349 28.156
349.25 28.156
349.5 28.156
349.75 28.156
350 28.156
350.25 28.156
350.5 28.156
350.75 28.156
351 28.156
351.25 28.156
351.5 28.156
351.75 28.156
352 28.156
352.25 28.156
352.5 28.156
352.75 28.156
353 28.156
353.25 28.156
353.5 28.156
353.75 28.156
354 28.156
354.25 28.156
354.5 28.156
354.75 28.156
355 28.156
355.25 28.156
355.5 28.156
355.75 28.156
356 28.156
356.25 28.156
356.5 28.156
356.75 28.156
357 28.156
357.25 28.156
357.5 28.156
357.75 28.156
358 28.156
358.25 28.156
358.5 28.156
358.75 28.156
359 28.156
359.25 28.156
359.5 28.156
359.75 28.156
360 28.156
360.25 28.156
360.5 28.156
360.75 28.156
361 28.156
361.25 28.156
361.5 28.156
361.75 28.156
362 28.156
362.25 28.156
362.5 28.156
362.75 28.156
363 28.156
363.25 28.156
363.5 28.156
363.75 28.156
364 28.156
364.25 28.156
364.5 28.156
364.75 28.156
365 28.156
365.25 28.156
365.5 28.156
365.75 28.156
366 28.156
366.25 28.156
366.5 28.156
366.75 28.156
367 28.156
367.25 28.156
367.5 28.156
367.75 28.156
368 28.156
368.25 28.156
368.5 28.156
368.75 28.156
369 28.156
369.25 28.156
369.5 28.156
369.75 28.156
370 28.156
370.25 28.156
370.5 28.156
370.75 28.156
371 28.156
371.25 28.156
371.5 28.156
371.75 28.156
372 28.156
372.25 28.156
372.5 28.156
372.75 28.156
373 28.156
373.25 28.156
373.5 28.156
373.75 28.156
374 28.156
374.25 28.156
374.5 28.156
374.75 28.156
375 28.156
375.25 28.156
375.5 28.156
375.75 28.156
376 28.156
376.25 28.156
376.5 28.156
376.75 28.156
377 28.156
377.25 28.156
377.5 28.156
377.75 28.156
378 28.156
378.25 28.156
378.5 28.156
378.75 28.156
379 28.156
379.25 28.156
379.5 28.156
379.75 28.156
380 28.156
380.25 28.156
380.5 28.156
380.75 28.156
381 28.156
381.25 28.156
381.5 28.156
381.75 28.156
382 28.156
382.25 28.156
382.5 28.156
382.75 28.156
383 28.156
383.25 28.156
383.5 28.156
383.75 28.156
384 28.156
384.25 28.156
384.5 28.156
384.75 28.156
385 28.156
385.25 28.156
385.5 28.156
385.75 28.156
386 28.156
386.25 28.156
386.5 28.156
386.75 28.156
387 28.156
387.25 28.156
387.5 28.156
387.75 28.156
388 28.156
388.25 28.156
388.5 28.156
388.75 28.156
389 28.156
389.25 28.156
389.5 28.156
389.75 28.156
390 28.156
390.25 28.156
390.5 28.156
390.75 28.156
391 28.156
391.25 28.156
391.5 28.156
391.75 28.156
392 28.156
392.25 28.156
392.5 28.156
392.75 28.156
393 28.156
393.25 28.156
393.5 28.156
393.75 28.156
394 28.156
394.25 28.156
394.5 28.156
394.75 28.156
395 28.156
395.25 28.156
395.5 28.156
395.75 28.156
396 28.156
396.25 28.156
396.5 28.156
396.75 28.156
397 28.156
397.25 28.156
397.5 28.156
397.75 28.156
398 28.156
398.25 28.156
398.5 28.156
398.75 28.156
399 28.156
399.25 28.156
399.5 28.156
399.75 28.156
400 28.156
400.25 28.156
400.5 28.156
400.75 28.156
401 28.156
401.25 28.156
401.5 28.156
401.75 28.156
402 28.156
402.25 28.156
402.5 28.156
402.75 28.156
403 28.156
403.25 28.156
403.5 28.156
403.75 28.156
404 28.156
404.25 28.156
404.5 28.156
404.75 28.156
405 28.156
405.25 28.156
405.5 28.156
405.75 28.156
406 28.156
406.25 28.156
406.5 28.156
406.75 28.156
407 28.156
407.25 28.156
407.5 28.156
407.75 28.156
408 28.156
408.25 28.156
408.5 28.156
408.75 28.156
409 28.156
409.25 28.156
409.5 28.156
409.75 28.156
410 28.156
410.25 28.156
410.5 28.156
410.75 28.156
411 28.156
411.25 28.156
411.5 28.156
411.75 28.156
412 28.156
412.25 28.156
412.5 28.156
412.75 28.156
413 28.156
413.25 28.156
413.5 28.156
413.75 28.156
414 28.156
414.25 28.156
414.5 28.156
414.75 28.156
415 28.156
415.25 28.156
415.5 28.156
415.75 28.156
416 28.156
416.25 28.156
416.5 28.156
416.75 28.156
417 28.156
417.25 28.156
417.5 28.156
417.75 28.156
418 28.156
418.25 28.156
418.5 28.156
418.75 28.156
419 28.156
419.25 28.156
419.5 28.156
419.75 28.156
420 28.156
420.25 28.156
420.5 28.156
420.75 28.156
421 28.156
421.25 28.156
421.5 28.156
421.75 28.156
422 28.156
422.25 28.156
422.5 28.156
422.75 28.156
423 28.156
423.25 28.156
423.5 28.156
423.75 28.156
424 28.156
424.25 28.156
424.5 28.156
424.75 28.156
425 28.156
425.25 28.156
425.5 28.156
425.75 28.156
426 28.156
426.25 28.156
426.5 28.156
426.75 28.156
427 28.156
427.25 28.156
427.5 28.156
427.75 28.156
428 28.156
428.25 28.156
428.5 28.156
428.75 28.156
429 28.156
429.25 28.156
429.5 28.156
429.75 28.156
430 28.156
430.25 28.156
430.5 28.156
430.75 28.156
431 28.156
431.25 28.156
431.5 28.156
431.75 28.156
432 28.156
432.25 28.156
432.5 28.156
432.75 28.156
433 28.156
433.25 28.156
433.5 28.156
433.75 28.156
434 28.156
434.25 28.156
434.5 28.156
434.75 28.156
435 28.156
435.25 28.156
435.5 28.156
435.75 28.156
436 28.156
436.25 28.156
436.5 28.156
436.75 28.156
437 28.156
437.25 28.156
437.5 28.156
437.75 28.156
438 28.156
438.25 28.156
438.5 28.156
438.75 28.156
439 28.156
439.25 28.156
439.5 28.156
439.75 28.156
440 28.156
440.25 28.156
440.5 28.156
440.75 28.156
441 28.156
441.25 28.156
441.5 28.156
441.75 28.156
442 28.156
442.25 28.156
442.5 28.156
442.75 28.156
443 28.156
443.25 28.156
443.5 28.156
443.75 28.156
444 28.156
444.25 28.156
444.5 28.156
444.75 28.156
445 28.156
445.25 28.156
445.5 28.156
445.75 28.156
446 28.156
446.25 28.156
446.5 28.156
446.75 28.156
447 28.156
447.25 28.156
447.5 28.156
447.75 28.156
448 28.156
448.25 28.156
448.5 28.156
448.75 28.156
449 28.156
449.25 28.156
449.5 28.156
449.75 28.156
450 28.156
450.25 28.156
450.5 28.156
450.75 28.156
451 28.156
451.25 28.156
451.5 28.156
451.75 28.156
452 28.156
452.25 28.156
452.5 28.156
452.75 28.156
453 28.156
453.25 28.156
453.5 28.156
453.75 28.156
454 28.156
454.25 28.156
454.5 28.156
454.75 28.156
455 28.156
455.25 28.156
455.5 28.156
455.75 28.156
456 28.156
456.25 28.156
456.5 28.156
456.75 28.156
457 28.156
457.25 28.156
457.5 28.156
457.75 28.156
458 28.156
458.25 28.156
458.5 28.156
458.75 28.156
459 28.156
459.25 28.156
459.5 28.156
459.75 28.156
460 28.156
460.25 28.156
460.5 28.156
460.75 28.156
461 28.156
461.25 28.156
461.5 28.156
461.75 28.156
462 28.156
462.25 28.156
462.5 28.156
462.75 28.156
463 28.156
463.25 28.156
463.5 28.156
463.75 28.156
464 28.156
464.25 28.156
464.5 28.156
464.75 28.156
465 28.156
465.25 28.156
465.5 28.156
465.75 28.156
466 28.156
466.25 28.156
466.5 28.156
466.75 28.156
467 28.156
467.25 28.156
467.5 28.156
467.75 28.156
468 28.156
468.25 28.156
468.5 28.156
468.75 28.156
469 28.156
469.25 28.156
469.5 28.156
469.75 28.156
470 28.156
470.25 28.156
470.5 28.156
470.75 28.156
471 28.156
471.25 28.156
471.5 28.156
471.75 28.156
472 28.156
472.25 28.156
472.5 28.156
472.75 28.156
473 28.156
473.25 28.156
473.5 28.156
473.75 28.156
474 28.156
474.25 28.156
474.5 28.156
474.75 28.156
475 28.156
475.25 28.156
475.5 28.156
475.75 28.156
476 28.156
476.25 28.156
476.5 28.156
476.75 28.156
477 28.156
477.25 28.156
477.5 28.156
477.75 28.156
478 28.156
478.25 28.156
478.5 28.156
478.75 28.156
479 28.156
479.25 28.156
479.5 28.156
479.75 28.156
480 28.156
480.25 28.156
480.5 28.156
480.75 28.156
481 28.156
481.25 28.156
481.5 28.156
481.75 28.156
482 28.156
482.25 28.156
482.5 28.156
482.75 28.156
483 28.156
483.25 28.156
483.5 28.156
483.75 28.156
484 28.156
484.25 28.156
484.5 28.156
484.75 28.156
485 28.156
485.25 28.156
485.5 28.156
485.75 28.156
486 28.156
486.25 28.156
486.5 28.156
486.75 28.156
487 28.156
487.25 28.156
487.5 28.156
487.75 28.156
488 28.156
488.25 28.156
488.5 28.156
488.75 28.156
489 28.156
489.25 28.156
489.5 28.156
489.75 28.156
490 28.156
490.25 28.156
490.5 28.156
490.75 28.156
491 28.156
491.25 28.156
491.5 28.156
491.75 28.156
492 28.156
492.25 28.156
492.5 28.156
492.75 28.156
493 28.156
493.25 28.156
493.5 28.156
493.75 28.156
494 28.156
494.25 28.156
494.5 28.156
494.75 28.156
495 28.156
495.25 28.156
495.5 28.156
495.75 28.156
496 28.156
496.25 28.156
496.5 28.156
496.75 28.156
497 28.156
497.25 28.156
497.5 28.156
497.75 28.156
498 28.156
498.25 28.156
498.5 28.156
498.75 28.156
499 28.156
499.25 28.156
499.5 28.156
499.75 28.156
500 28.156


==> data/uniform_noise/fvalPD.dat <==
0.25 0
0.5 20.083
0.75 46.189
1 60.469
1.25 64.579
1.5 63.094
1.75 58.932
2 53.853
2.25 48.527
2.5 43.546
2.75 39
3 35.196
3.25 32.155
3.5 29.817
3.75 28.102
4 26.832
4.25 25.858
4.5 25.084
4.75 24.51
5 24.054
5.25 23.679
5.5 23.344
5.75 23.088
6 22.882
6.25 22.742
6.5 22.647
6.75 22.566
7 22.5
7.25 22.447
7.5 22.423
7.75 22.417
8 22.429
8.25 22.45
8.5 22.473
8.75 22.493
9 22.505
9.25 22.511
9.5 22.513
9.75 22.504
10 22.49
10.25 22.475
10.5 22.466
10.75 22.459
11 22.452
11.25 22.447
11.5 22.443
11.75 22.438
12 22.431
12.25 22.433
12.5 22.436
12.75 22.44
13 22.445
13.25 22.453
13.5 22.463
13.75 22.473
14 22.479
14.25 22.483
14.5 22.485
14.75 22.49
15 22.492
15.25 22.491
15.5 22.488
15.75 22.484
16 22.48
16.25 22.475
16.5 22.47
16.75 22.465
17 22.461
17.25 22.458
17.5 22.456
17.75 22.456
18 22.457
18.25 22.461
18.5 22.465
18.75 22.468
19 22.472
19.25 22.476
19.5 22.479
19.75 22.482
20 22.482
20.25 22.483
20.5 22.483
20.75 22.484
21 22.484
21.25 22.484
21.5 22.485
21.75 22.487
22 22.489
22.25 22.491
22.5 22.494
22.75 22.496
23 22.498
23.25 22.499
23.5 22.501
23.75 22.502
24 22.502
24.25 22.501
24.5 22.501
24.75 22.501
25 22.501
25.25 22.499
25.5 22.497
25.75 22.495
26 22.492
26.25 22.489
26.5 22.487
26.75 22.485
27 22.484
27.25 22.483
27.5 22.483
27.75 22.484
28 22.485
28.25 22.486
28.5 22.487
28.75 22.489
29 22.49
29.25 22.491
29.5 22.492
29.75 22.493
30 22.494
30.25 22.495
30.5 22.496
30.75 22.496
31 22.496
31.25 22.495
31.5 22.494
31.75 22.493
32 22.492
32.25 22.491
32.5 22.49
32.75 22.49
33 22.49
33.25 22.489
33.5 22.489
33.75 22.489
34 22.489
34.25 22.489
34.5 22.489
34.75 22.489
35 22.489
35.25 22.489
35.5 22.489
35.75 22.489
36 22.49
36.25 22.491
36.5 22.492
36.75 22.494
37 22.495
37.25 22.496
37.5 22.497
37.75 22.498
38 22.498
38.25 22.498
38.5 22.498
38.75 22.497
39 22.497
39.25 22.496
39.5 22.496
39.75 22.496
40 22.495
40.25 22.494
40.5 22.494
40.75 22.494
41 22.493
41.25 22.493
41.5 22.493
41.75 22.493
42 22.492
42.25 22.492
42.5 22.492
42.75 22.492
43 22.492
43.25 22.493
43.5 22.494
43.75 22.494
44 22.495
44.25 22.495
44.5 22.495
44.75 22.495
45 22.495
45.25 22.494
45.5 22.494
45.75 22.494
46 22.494
46.25 22.494
46.5 22.494
46.75 22.494
47 22.494
47.25 22.495
47.5 22.495
47.75 22.495
48 22.495
48.25 22.495
48.5 22.495
48.75 22.495
49 22.495
49.25 22.495
49.5 22.495
49.75 22.495
50 22.494
50.25 22.494
50.5 22.494
50.75 22.494
51 22.494
51.25 22.494
51.5 22.495
51.75 22.495
52 22.495
52.25 22.496
52.5 22.496
52.75 22.497
53 22.497
53.25 22.497
53.5 22.498
53.75 22.498
54 22.498
54.25 22.498
54.5 22.499
54.75 22.499
55 22.5
55.25 22.5
55.5 22.501
55.75 22.501
56 22.502
56.25 22.502
56.5 22.502
56.75 22.502
57 22.502
57.25 22.501
57.5 22.501
57.75 22.5
58 22.5
58.25 22.499
58.5 22.498
58.75 22.498
59 22.497
59.25 22.497
59.5 22.497
59.75 22.496
60 22.496
60.25 22.496
60.5 22.496
60.75 22.495
61 22.495
61.25 22.495
61.5 22.495
61.75 22.495
62 22.495
62.25 22.495
62.5 22.495
62.75 22.495
63 22.495
63.25 22.496
63.5 22.496
63.75 22.496
64 22.496
64.25 22.497
64.5 22.497
64.75 22.497
65 22.497
65.25 22.498
65.5 22.498
65.75 22.498
66 22.498
66.25 22.498
66.5 22.498
66.75 22.499
67 22.499
67.25 22.499
67.5 22.499
67.75 22.499
68 22.499
68.25 22.499
68.5 22.499
68.75 22.499
69 22.499
69.25 22.499
69.5 22.499
69.75 22.499
70 22.499
70.25 22.499
70.5 22.499
70.75 22.499
71 22.499
71.25 22.498
71.5 22.498
71.75 22.498
72 22.497
72.25 22.497
72.5 22.497
72.75 22.496
73 22.496
73.25 22.496
73.5 22.496
73.75 22.496
74 22.495
74.25 22.495
74.5 22.495
74.75 22.495
75 22.495
75.25 22.495
75.5 22.495
75.75 22.495
76 22.495
76.25 22.496
76.5 22.496
76.75 22.496
77 22.496
77.25 22.497
77.5 22.497
77.75 22.497
78 22.498
78.25 22.498
78.5 22.498
78.75 22.498
79 22.498
79.25 22.499
79.5 22.499
79.75 22.499
80 22.499
80.25 22.499
80.5 22.499
80.75 22.499
81 22.5
81.25 22.5
81.5 22.5
81.75 22.5
82 22.5
82.25 22.5
82.5 22.5
82.75 22.5
83 22.5
83.25 22.5
83.5 22.499
83.75 22.499
84 22.499
84.25 22.499
84.5 22.499
84.75 22.499
85 22.498
85.25 22.498
85.5 22.498
85.75 22.498
86 22.498
86.25 22.497
86.5 22.497
86.75 22.497
87 22.497
87.25 22.497
87.5 22.497
87.75 22.497
88 22.497
88.25 22.497
88.5 22.497
88.75 22.497
89 22.497
89.25 22.497
89.5 22.497
89.75 22.497
90 22.497
90.25 22.497
90.5 22.497
90.75 22.497
91 22.497
91.25 22.497
91.5 22.497
91.75 22.497
92 22.497
92.25 22.497
92.5 22.497
92.75 22.497
93 22.497
93.25 22.497
93.5 22.498
93.75 22.498
94 22.498
94.25 22.498
94.5 22.498
94.75 22.498
95 22.498
95.25 22.498
95.5 22.498
95.75 22.497
96 22.497
96.25 22.497
96.5 22.497
96.75 22.497
97 22.497
97.25 22.497
97.5 22.497
97.75 22.497
98 22.497
98.25 22.497
98.5 22.497
98.75 22.497
99 22.497
99.25 22.497
99.5 22.497
99.75 22.497
100 22.497
100.25 22.497
100.5 22.498
100.75 22.498
101 22.498
101.25 22.498
101.5 22.498
101.75 22.498
102 22.498
102.25 22.498
102.5 22.499
102.75 22.499
103 22.499
103.25 22.499
103.5 22.499
103.75 22.499
104 22.499
104.25 22.499
104.5 22.499
104.75 22.499
105 22.499
105.25 22.499
105.5 22.499
105.75 22.499
106 22.499
106.25 22.499
106.5 22.499
106.75 22.499
107 22.499
107.25 22.499
107.5 22.499
107.75 22.499
108 22.499
108.25 22.498
108.5 22.498
108.75 22.498
109 22.498
109.25 22.498
109.5 22.498
109.75 22.498
110 22.498
110.25 22.498
110.5 22.498
110.75 22.498
111 22.498
111.25 22.498
111.5 22.498
111.75 22.498
112 22.498
112.25 22.498
112.5 22.498
112.75 22.498
113 22.498
113.25 22.498
113.5 22.498
113.75 22.498
114 22.498
114.25 22.498
114.5 22.498
114.75 22.498
115 22.498
115.25 22.498
115.5 22.498
115.75 22.498
116 22.498
116.25 22.498
116.5 22.498
116.75 22.498
117 22.498
117.25 22.498
117.5 22.498
117.75 22.498
118 22.498
118.25 22.498
118.5 22.498
118.75 22.498
119 22.498
119.25 22.498
119.5 22.498
119.75 22.498
120 22.498
120.25 22.497
120.5 22.497
120.75 22.497
121 22.497
121.25 22.497
121.5 22.497
121.75 22.497
122 22.497
122.25 22.497
122.5 22.497
122.75 22.497
123 22.497
123.25 22.497
123.5 22.497
123.75 22.497
124 22.497
124.25 22.497
124.5 22.497
124.75 22.497
125 22.497
125.25 22.497
125.5 22.497
125.75 22.497
126 22.497
126.25 22.497
126.5 22.497
126.75 22.497
127 22.497
127.25 22.497
127.5 22.497
127.75 22.497
128 22.497
128.25 22.497
128.5 22.497
128.75 22.497
129 22.497
129.25 22.497
129.5 22.498
129.75 22.498
130 22.498
130.25 22.498
130.5 22.498
130.75 22.498
131 22.498
131.25 22.498
131.5 22.498
131.75 22.498
132 22.498
132.25 22.498
132.5 22.498
132.75 22.498
133 22.498
133.25 22.498
133.5 22.498
133.75 22.498
134 22.498
134.25 22.498
134.5 22.498
134.75 22.498
135 22.498
135.25 22.498
135.5 22.498
135.75 22.498
136 22.498
136.25 22.498
136.5 22.498
136.75 22.498
137 22.498
137.25 22.498
137.5 22.498
137.75 22.498
138 22.498
138.25 22.498
138.5 22.498
138.75 22.498
139 22.498
139.25 22.498
139.5 22.498
139.75 22.498
140 22.498
140.25 22.498
140.5 22.498
140.75 22.498
141 22.498
141.25 22.498
141.5 22.498
141.75 22.498
142 22.498
142.25 22.498
142.5 22.498
142.75 22.498
143 22.497
143.25 22.497
143.5 22.497
143.75 22.497
144 22.497
144.25 22.497
144.5 22.497
144.75 22.497
145 22.497
145.25 22.498
145.5 22.498
145.75 22.498
146 22.498
146.25 22.498
146.5 22.498
146.75 22.498
147 22.498
147.25 22.498
147.5 22.498
147.75 22.498
148 22.498
148.25 22.498
148.5 22.498
148.75 22.498
149 22.498
149.25 22.498
149.5 22.498
149.75 22.498
150 22.498
150.25 22.498
150.5 22.498
150.75 22.498
151 22.499
151.25 22.499
151.5 22.499
151.75 22.499
152 22.499
152.25 22.499
152.5 22.499
152.75 22.499
153 22.499
153.25 22.499
153.5 22.499
153.75 22.499
154 22.499
154.25 22.499
154.5 22.499
154.75 22.499
155 22.499
155.25 22.499
155.5 22.499
155.75 22.499
156 22.499
156.25 22.499
156.5 22.499
156.75 22.499
157 22.499
157.25 22.499
157.5 22.499
157.75 22.499
158 22.499
158.25 22.499
158.5 22.499
158.75 22.499
159 22.499
159.25 22.499
159.5 22.499
159.75 22.499
160 22.499
160.25 22.499
160.5 22.499
160.75 22.499
161 22.499
161.25 22.499
161.5 22.499
161.75 22.499
162 22.499
162.25 22.499
162.5 22.499
162.75 22.499
163 22.499
163.25 22.499
163.5 22.499
163.75 22.499
164 22.499
164.25 22.499
164.5 22.499
164.75 22.499
165 22.499
165.25 22.499
165.5 22.499
165.75 22.498
166 22.498
166.25 22.498
166.5 22.498
166.75 22.498
167 22.498
167.25 22.498
167.5 22.498
167.75 22.498
168 22.498
168.25 22.498
168.5 22.498
168.75 22.498
169 22.498
169.25 22.498
169.5 22.498
169.75 22.498
170 22.498
170.25 22.498
170.5 22.498
170.75 22.498
171 22.498
171.25 22.498
171.5 22.498
171.75 22.498
172 22.498
172.25 22.498
172.5 22.498
172.75 22.498
173 22.498
173.25 22.498
173.5 22.498
173.75 22.498
174 22.498
174.25 22.498
174.5 22.498
174.75 22.498
175 22.498
175.25 22.498
175.5 22.498
175.75 22.498
176 22.498
176.25 22.498
176.5 22.498
176.75 22.498
177 22.498
177.25 22.498
177.5 22.498
177.75 22.498
178 22.498
178.25 22.498
178.5 22.498
178.75 22.498
179 22.498
179.25 22.498
179.5 22.498
179.75 22.498
180 22.498
180.25 22.498
180.5 22.498
180.75 22.498
181 22.498
181.25 22.498
181.5 22.498
181.75 22.498
182 22.498
182.25 22.498
182.5 22.498
182.75 22.498
183 22.498
183.25 22.498
183.5 22.498
183.75 22.498
184 22.498
184.25 22.498
184.5 22.498
184.75 22.498
185 22.498
185.25 22.498
185.5 22.498
185.75 22.498
186 22.498
186.25 22.498
186.5 22.498
186.75 22.498
187 22.498
187.25 22.498
187.5 22.498
187.75 22.498
188 22.498
188.25 22.498
188.5 22.498
188.75 22.498
189 22.498
189.25 22.498
189.5 22.498
189.75 22.498
190 22.498
190.25 22.498
190.5 22.498
190.75 22.498
191 22.498
191.25 22.498
191.5 22.498
191.75 22.498
192 22.498
192.25 22.498
192.5 22.498
192.75 22.498
193 22.498
193.25 22.498
193.5 22.498
193.75 22.498
194 22.498
194.25 22.498
194.5 22.498
194.75 22.498
195 22.498
195.25 22.498
195.5 22.498
195.75 22.498
196 22.498
196.25 22.498
196.5 22.498
196.75 22.498
197 22.498
197.25 22.498
197.5 22.498
197.75 22.498
198 22.498
198.25 22.498
198.5 22.498
198.75 22.498
199 22.498
199.25 22.498
199.5 22.498
199.75 22.498
200 22.498
200.25 22.498
200.5 22.498
200.75 22.498
201 22.498
201.25 22.498
201.5 22.498
201.75 22.498
202 22.498
202.25 22.498
202.5 22.498
202.75 22.498
203 22.498
203.25 22.498
203.5 22.498
203.75 22.498
204 22.498
204.25 22.498
204.5 22.498
204.75 22.498
205 22.498
205.25 22.498
205.5 22.498
205.75 22.498
206 22.498
206.25 22.498
206.5 22.498
206.75 22.498
207 22.498
207.25 22.498
207.5 22.498
207.75 22.498
208 22.498
208.25 22.498
208.5 22.498
208.75 22.498
209 22.498
209.25 22.498
209.5 22.498
209.75 22.498
210 22.498
210.25 22.498
210.5 22.498
210.75 22.498
211 22.498
211.25 22.498
211.5 22.498
211.75 22.498
212 22.498
212.25 22.498
212.5 22.498
212.75 22.498
213 22.498
213.25 22.498
213.5 22.498
213.75 22.498
214 22.498
214.25 22.498
214.5 22.498
214.75 22.498
215 22.498
215.25 22.498
215.5 22.498
215.75 22.498
216 22.498
216.25 22.498
216.5 22.498
216.75 22.498
217 22.498
217.25 22.498
217.5 22.498
217.75 22.498
218 22.498
218.25 22.498
218.5 22.498
218.75 22.498
219 22.498
219.25 22.498
219.5 22.498
219.75 22.498
220 22.498
220.25 22.498
220.5 22.498
220.75 22.498
221 22.498
221.25 22.498
221.5 22.498
221.75 22.498
222 22.498
222.25 22.498
222.5 22.498
222.75 22.498
223 22.498
223.25 22.498
223.5 22.498
223.75 22.498
224 22.498
224.25 22.498
224.5 22.498
224.75 22.498
225 22.498
225.25 22.498
225.5 22.498
225.75 22.498
226 22.498
226.25 22.498
226.5 22.498
226.75 22.498
227 22.498
227.25 22.498
227.5 22.498
227.75 22.498
228 22.498
228.25 22.498
228.5 22.498
228.75 22.498
229 22.498
229.25 22.498
229.5 22.498
229.75 22.498
230 22.498
230.25 22.498
230.5 22.498
230.75 22.498
231 22.498
231.25 22.498
231.5 22.498
231.75 22.498
232 22.498
232.25 22.498
232.5 22.498
232.75 22.498
233 22.498
233.25 22.498
233.5 22.498
233.75 22.498
234 22.498
234.25 22.498
234.5 22.498
234.75 22.498
235 22.498
235.25 22.498
235.5 22.498
235.75 22.498
236 22.498
236.25 22.498
236.5 22.498
236.75 22.498
237 22.498
237.25 22.498
237.5 22.498
237.75 22.498
238 22.498
238.25 22.498
238.5 22.498
238.75 22.498
239 22.498
239.25 22.498
239.5 22.498
239.75 22.498
240 22.498
240.25 22.498
240.5 22.498
240.75 22.498
241 22.498
241.25 22.498
241.5 22.498
241.75 22.498
242 22.498
242.25 22.498
242.5 22.498
242.75 22.498
243 22.498
243.25 22.498
243.5 22.498
243.75 22.498
244 22.498
244.25 22.498
244.5 22.498
244.75 22.498
245 22.498
245.25 22.498
245.5 22.498
245.75 22.498
246 22.498
246.25 22.498
246.5 22.498
246.75 22.498
247 22.498
247.25 22.498
247.5 22.498
247.75 22.498
248 22.498
248.25 22.498
248.5 22.498
248.75 22.498
249 22.498
249.25 22.498
249.5 22.498
249.75 22.498
250 22.498
250.25 22.498
250.5 22.498
250.75 22.498
251 22.498
251.25 22.498
251.5 22.498
251.75 22.498
252 22.498
252.25 22.498
252.5 22.498
252.75 22.498
253 22.498
253.25 22.498
253.5 22.498
253.75 22.498
254 22.498
254.25 22.498
254.5 22.498
254.75 22.498
255 22.498
255.25 22.498
255.5 22.498
255.75 22.498
256 22.498
256.25 22.498
256.5 22.498
256.75 22.498
257 22.498
257.25 22.498
257.5 22.498
257.75 22.498
258 22.498
258.25 22.498
258.5 22.498
258.75 22.498
259 22.498
259.25 22.498
259.5 22.498
259.75 22.498
260 22.498
260.25 22.498
260.5 22.498
260.75 22.498
261 22.498
261.25 22.498
261.5 22.498
261.75 22.498
262 22.498
262.25 22.498
262.5 22.498
262.75 22.498
263 22.498
263.25 22.498
263.5 22.498
263.75 22.498
264 22.498
264.25 22.498
264.5 22.498
264.75 22.498
265 22.498
265.25 22.498
265.5 22.498
265.75 22.498
266 22.498
266.25 22.498
266.5 22.498
266.75 22.498
267 22.498
267.25 22.498
267.5 22.498
267.75 22.498
268 22.498
268.25 22.498
268.5 22.498
268.75 22.498
269 22.498
269.25 22.498
269.5 22.498
269.75 22.498
270 22.498
270.25 22.498
270.5 22.498
270.75 22.498
271 22.498
271.25 22.498
271.5 22.498
271.75 22.498
272 22.498
272.25 22.498
272.5 22.498
272.75 22.498
273 22.498
273.25 22.498
273.5 22.498
273.75 22.498
274 22.498
274.25 22.498
274.5 22.498
274.75 22.498
275 22.498
275.25 22.498
275.5 22.498
275.75 22.498
276 22.498
276.25 22.498
276.5 22.498
276.75 22.498
277 22.498
277.25 22.498
277.5 22.498
277.75 22.498
278 22.498
278.25 22.498
278.5 22.498
278.75 22.498
279 22.498
279.25 22.498
279.5 22.498
279.75 22.498
280 22.498
280.25 22.498
280.5 22.498
280.75 22.498
281 22.498
281.25 22.498
281.5 22.498
281.75 22.498
282 22.498
282.25 22.498
282.5 22.498
282.75 22.498
283 22.498
283.25 22.498
283.5 22.498
283.75 22.498
284 22.498
284.25 22.498
284.5 22.499
284.75 22.499
285 22.499
285.25 22.499
285.5 22.499
285.75 22.499
286 22.499
286.25 22.499
286.5 22.499
286.75 22.499
287 22.499
287.25 22.499
287.5 22.499
287.75 22.499
288 22.499
288.25 22.499
288.5 22.499
288.75 22.499
289 22.499
289.25 22.499
289.5 22.499
289.75 22.499
290 22.499
290.25 22.499
290.5 22.499
290.75 22.499
291 22.499
291.25 22.499
291.5 22.498
291.75 22.498
292 22.498
292.25 22.498
292.5 22.498
292.75 22.498
293 22.498
293.25 22.498
293.5 22.498
293.75 22.498
294 22.498
294.25 22.498
294.5 22.498
294.75 22.498
295 22.498
295.25 22.498
295.5 22.498
295.75 22.498
296 22.498
296.25 22.498
296.5 22.498
296.75 22.498
297 22.498
297.25 22.498
297.5 22.498
297.75 22.498
298 22.498
298.25 22.498
298.5 22.498
298.75 22.498
299 22.498
299.25 22.498
299.5 22.498
299.75 22.498
300 22.498
300.25 22.498
300.5 22.498
300.75 22.498
301 22.498
301.25 22.498
301.5 22.498
301.75 22.498
302 22.498
302.25 22.498
302.5 22.498
302.75 22.498
303 22.498
303.25 22.498
303.5 22.498
303.75 22.498
304 22.498
304.25 22.498
304.5 22.498
304.75 22.498
305 22.498
305.25 22.498
305.5 22.498
305.75 22.498
306 22.498
306.25 22.498
306.5 22.498
306.75 22.498
307 22.498
307.25 22.498
307.5 22.498
307.75 22.498
308 22.498
308.25 22.498
308.5 22.498
308.75 22.498
309 22.498
309.25 22.498
309.5 22.498
309.75 22.498
310 22.498
310.25 22.498
310.5 22.498
310.75 22.498
311 22.498
311.25 22.498
311.5 22.498
311.75 22.498
312 22.498
312.25 22.498
312.5 22.498
312.75 22.498
313 22.498
313.25 22.498
313.5 22.498
313.75 22.498
314 22.498
314.25 22.498
314.5 22.498
314.75 22.498
315 22.498
315.25 22.498
315.5 22.498
315.75 22.498
316 22.498
316.25 22.498
316.5 22.498
316.75 22.498
317 22.498
317.25 22.498
317.5 22.498
317.75 22.498
318 22.498
318.25 22.498
318.5 22.498
318.75 22.498
319 22.498
319.25 22.498
319.5 22.498
319.75 22.498
320 22.498
320.25 22.498
320.5 22.498
320.75 22.498
321 22.498
321.25 22.498
321.5 22.498
321.75 22.498
322 22.498
322.25 22.498
322.5 22.498
322.75 22.498
323 22.498
323.25 22.498
323.5 22.498
323.75 22.498
324 22.498
324.25 22.498
324.5 22.498
324.75 22.498
325 22.498
325.25 22.498
325.5 22.498
325.75 22.498
326 22.498
326.25 22.498
326.5 22.498
326.75 22.498
327 22.498
327.25 22.498
327.5 22.498
327.75 22.498
328 22.498
328.25 22.498
328.5 22.498
328.75 22.498
329 22.498
329.25 22.498
329.5 22.498
329.75 22.498
330 22.498
330.25 22.498
330.5 22.498
330.75 22.498
331 22.498
331.25 22.498
331.5 22.498
331.75 22.498
332 22.498
332.25 22.498
332.5 22.498
332.75 22.498
333 22.498
333.25 22.498
333.5 22.498
333.75 22.498
334 22.498
334.25 22.498
334.5 22.498
334.75 22.498
335 22.498
335.25 22.498
335.5 22.498
335.75 22.498
336 22.498
336.25 22.498
336.5 22.498
336.75 22.498
337 22.498
337.25 22.498
337.5 22.498
337.75 22.498
338 22.498
338.25 22.498
338.5 22.498
338.75 22.498
339 22.498
339.25 22.498
339.5 22.498
339.75 22.498
340 22.498
340.25 22.498
340.5 22.498
340.75 22.498
341 22.498
341.25 22.498
341.5 22.498
341.75 22.498
342 22.498
342.25 22.498
342.5 22.498
342.75 22.498
343 22.498
343.25 22.498
343.5 22.498
343.75 22.498
344 22.498
344.25 22.498
344.5 22.498
344.75 22.498
345 22.498
345.25 22.498
345.5 22.498
345.75 22.498
346 22.498
346.25 22.498
346.5 22.498
346.75 22.498
347 22.498
347.25 22.498
347.5 22.498
347.75 22.498
348 22.498
348.25 22.498
348.5 22.498
348.75 22.498
349 22.498
349.25 22.498
349.5 22.498
349.75 22.498
350 22.498
350.25 22.498
350.5 22.498
350.75 22.498
351 22.498
351.25 22.498
351.5 22.498
351.75 22.498
352 22.498
352.25 22.498
352.5 22.498
352.75 22.498
353 22.498
353.25 22.498
353.5 22.498
353.75 22.498
354 22.498
354.25 22.498
354.5 22.498
354.75 22.498
355 22.498
355.25 22.498
355.5 22.498
355.75 22.498
356 22.498
356.25 22.498
356.5 22.498
356.75 22.498
357 22.498
357.25 22.498
357.5 22.498
357.75 22.498
358 22.498
358.25 22.498
358.5 22.498
358.75 22.498
359 22.498
359.25 22.498
359.5 22.498
359.75 22.498
360 22.498
360.25 22.498
360.5 22.498
360.75 22.498
361 22.498
361.25 22.498
361.5 22.498
361.75 22.498
362 22.498
362.25 22.498
362.5 22.498
362.75 22.498
363 22.498
363.25 22.498
363.5 22.498
363.75 22.498
364 22.498
364.25 22.498
364.5 22.498
364.75 22.498
365 22.498
365.25 22.498
365.5 22.498
365.75 22.498
366 22.498
366.25 22.498
366.5 22.498
366.75 22.498
367 22.498
367.25 22.498
367.5 22.498
367.75 22.498
368 22.498
368.25 22.498
368.5 22.498
368.75 22.498
369 22.498
369.25 22.498
369.5 22.498
369.75 22.498
370 22.498
370.25 22.498
370.5 22.498
370.75 22.498
371 22.498
371.25 22.498
371.5 22.498
371.75 22.498
372 22.498
372.25 22.498
372.5 22.498
372.75 22.498
373 22.498
373.25 22.498
373.5 22.498
373.75 22.498
374 22.498
374.25 22.498
374.5 22.498
374.75 22.498
375 22.498
375.25 22.498
375.5 22.498
375.75 22.498
376 22.498
376.25 22.498
376.5 22.498
376.75 22.498
377 22.498
377.25 22.498
377.5 22.498
377.75 22.498
378 22.498
378.25 22.498
378.5 22.498
378.75 22.498
379 22.498
379.25 22.498
379.5 22.498
379.75 22.498
380 22.498
380.25 22.498
380.5 22.498
380.75 22.498
381 22.498
381.25 22.498
381.5 22.498
381.75 22.498
382 22.498
382.25 22.498
382.5 22.498
382.75 22.498
383 22.498
383.25 22.498
383.5 22.498
383.75 22.498
384 22.498
384.25 22.498
384.5 22.498
384.75 22.498
385 22.498
385.25 22.498
385.5 22.498
385.75 22.498
386 22.498
386.25 22.498
386.5 22.498
386.75 22.498
387 22.498
387.25 22.498
387.5 22.498
387.75 22.498
388 22.498
388.25 22.498
388.5 22.498
388.75 22.498
389 22.498
389.25 22.498
389.5 22.498
389.75 22.498
390 22.498
390.25 22.498
390.5 22.498
390.75 22.498
391 22.498
391.25 22.498
391.5 22.498
391.75 22.498
392 22.498
392.25 22.498
392.5 22.498
392.75 22.498
393 22.498
393.25 22.498
393.5 22.498
393.75 22.498
394 22.498
394.25 22.498
394.5 22.498
394.75 22.498
395 22.498
395.25 22.498
395.5 22.498
395.75 22.498
396 22.498
396.25 22.498
396.5 22.498
396.75 22.498
397 22.498
397.25 22.498
397.5 22.498
397.75 22.498
398 22.498
398.25 22.498
398.5 22.498
398.75 22.498
399 22.498
399.25 22.498
399.5 22.498
399.75 22.498
400 22.498
400.25 22.498
400.5 22.498
400.75 22.498
401 22.498
401.25 22.498
401.5 22.498
401.75 22.498
402 22.498
402.25 22.498
402.5 22.498
402.75 22.498
403 22.498
403.25 22.498
403.5 22.498
403.75 22.498
404 22.498
404.25 22.498
404.5 22.498
404.75 22.498
405 22.498
405.25 22.498
405.5 22.498
405.75 22.498
406 22.498
406.25 22.498
406.5 22.498
406.75 22.498
407 22.498
407.25 22.498
407.5 22.498
407.75 22.498
408 22.498
408.25 22.498
408.5 22.498
408.75 22.498
409 22.498
409.25 22.498
409.5 22.498
409.75 22.498
410 22.498
410.25 22.498
410.5 22.498
410.75 22.498
411 22.498
411.25 22.498
411.5 22.498
411.75 22.498
412 22.498
412.25 22.498
412.5 22.498
412.75 22.498
413 22.498
413.25 22.498
413.5 22.498
413.75 22.498
414 22.498
414.25 22.498
414.5 22.498
414.75 22.498
415 22.498
415.25 22.498
415.5 22.498
415.75 22.498
416 22.498
416.25 22.498
416.5 22.498
416.75 22.498
417 22.498
417.25 22.498
417.5 22.498
417.75 22.498
418 22.498
418.25 22.498
418.5 22.498
418.75 22.498
419 22.498
419.25 22.498
419.5 22.498
419.75 22.498
420 22.498
420.25 22.498
420.5 22.498
420.75 22.498
421 22.498
421.25 22.498
421.5 22.498
421.75 22.498
422 22.498
422.25 22.498
422.5 22.498
422.75 22.498
423 22.498
423.25 22.498
423.5 22.498
423.75 22.498
424 22.498
424.25 22.498
424.5 22.498
424.75 22.498
425 22.498
425.25 22.498
425.5 22.498
425.75 22.498
426 22.498
426.25 22.498
426.5 22.498
426.75 22.498
427 22.498
427.25 22.498
427.5 22.498
427.75 22.498
428 22.498
428.25 22.498
428.5 22.498
428.75 22.498
429 22.498
429.25 22.498
429.5 22.498
429.75 22.498
430 22.498
430.25 22.498
430.5 22.498
430.75 22.498
431 22.498
431.25 22.498
431.5 22.498
431.75 22.498
432 22.498
432.25 22.498
432.5 22.498
432.75 22.498
433 22.498
433.25 22.498
433.5 22.498
433.75 22.498
434 22.498
434.25 22.498
434.5 22.498
434.75 22.498
435 22.498
435.25 22.498
435.5 22.498
435.75 22.498
436 22.498
436.25 22.498
436.5 22.498
436.75 22.498
437 22.498
437.25 22.498
437.5 22.498
437.75 22.498
438 22.498
438.25 22.498
438.5 22.498
438.75 22.498
439 22.498
439.25 22.498
439.5 22.498
439.75 22.498
440 22.498
440.25 22.498
440.5 22.498
440.75 22.498
441 22.498
441.25 22.498
441.5 22.498
441.75 22.498
442 22.498
442.25 22.498
442.5 22.498
442.75 22.498
443 22.498
443.25 22.498
443.5 22.498
443.75 22.498
444 22.498
444.25 22.498
444.5 22.498
444.75 22.498
445 22.498
445.25 22.498
445.5 22.498
445.75 22.498
446 22.498
446.25 22.498
446.5 22.498
446.75 22.498
447 22.498
447.25 22.498
447.5 22.498
447.75 22.498
448 22.498
448.25 22.498
448.5 22.498
448.75 22.498
449 22.498
449.25 22.498
449.5 22.498
449.75 22.498
450 22.498
450.25 22.498
450.5 22.498
450.75 22.498
451 22.498
451.25 22.498
451.5 22.498
451.75 22.498
452 22.498
452.25 22.498
452.5 22.498
452.75 22.498
453 22.498
453.25 22.498
453.5 22.498
453.75 22.498
454 22.498
454.25 22.498
454.5 22.498
454.75 22.498
455 22.498
455.25 22.498
455.5 22.498
455.75 22.498
456 22.498
456.25 22.498
456.5 22.498
456.75 22.498
457 22.498
457.25 22.498
457.5 22.498
457.75 22.498
458 22.498
458.25 22.498
458.5 22.498
458.75 22.498
459 22.498
459.25 22.498
459.5 22.498
459.75 22.498
460 22.498
460.25 22.498
460.5 22.498
460.75 22.498
461 22.498
461.25 22.498
461.5 22.498
461.75 22.498
462 22.498
462.25 22.498
462.5 22.498
462.75 22.498
463 22.498
463.25 22.498
463.5 22.498
463.75 22.498
464 22.498
464.25 22.498
464.5 22.498
464.75 22.498
465 22.498
465.25 22.498
465.5 22.498
465.75 22.498
466 22.498
466.25 22.498
466.5 22.498
466.75 22.498
467 22.498
467.25 22.498
467.5 22.498
467.75 22.498
468 22.498
468.25 22.498
468.5 22.498
468.75 22.498
469 22.498
469.25 22.498
469.5 22.498
469.75 22.498
470 22.498
470.25 22.498
470.5 22.498
470.75 22.498
471 22.498
471.25 22.498
471.5 22.498
471.75 22.498
472 22.498
472.25 22.498
472.5 22.498
472.75 22.498
473 22.498
473.25 22.498
473.5 22.498
473.75 22.498
474 22.498
474.25 22.498
474.5 22.498
474.75 22.498
475 22.498
475.25 22.498
475.5 22.498
475.75 22.498
476 22.498
476.25 22.498
476.5 22.498
476.75 22.498
477 22.498
477.25 22.498
477.5 22.498
477.75 22.498
478 22.498
478.25 22.498
478.5 22.498
478.75 22.498
479 22.498
479.25 22.498
479.5 22.498
479.75 22.498
480 22.498
480.25 22.498
480.5 22.498
480.75 22.498
481 22.498
481.25 22.498
481.5 22.498
481.75 22.498
482 22.498
482.25 22.498
482.5 22.498
482.75 22.498
483 22.498
483.25 22.498
483.5 22.498
483.75 22.498
484 22.498
484.25 22.498
484.5 22.498
484.75 22.498
485 22.498
485.25 22.498
485.5 22.498
485.75 22.498
486 22.498
486.25 22.498
486.5 22.498
486.75 22.498
487 22.498
487.25 22.498
487.5 22.498
487.75 22.498
488 22.498
488.25 22.498
488.5 22.498
488.75 22.498
489 22.498
489.25 22.498
489.5 22.498
489.75 22.498
490 22.498
490.25 22.498
490.5 22.498
490.75 22.498
491 22.498
491.25 22.498
491.5 22.498
491.75 22.498
492 22.498
492.25 22.498
492.5 22.498
492.75 22.498
493 22.498
493.25 22.498
493.5 22.498
493.75 22.498
494 22.498
494.25 22.498
494.5 22.498
494.75 22.498
495 22.498
495.25 22.498
495.5 22.498
495.75 22.498
496 22.498
496.25 22.498
496.5 22.498
496.75 22.498
497 22.498
497.25 22.498
497.5 22.498
497.75 22.498
498 22.498
498.25 22.498
498.5 22.498
498.75 22.498
499 22.498
499.25 22.498
499.5 22.498
499.75 22.498
500 22.498


==> data/uniform_noise/x.dat <==
0.0005 0
0.001 0
0.0015 0
0.002 0
0.0025 0
0.003 0
0.0035 0
0.004 0
0.0045 0
0.005 0
0.0055 0
0.006 0
0.0065 0
0.007 0
0.0075 0
0.008 0
0.0085 0
0.009 0
0.0095 0
0.01 0
0.0105 0
0.011 0
0.0115 0
0.012 0
0.0125 0
0.013 0
0.0135 0
0.014 0
0.0145 0
0.015 0
0.0155 0
0.016 0
0.0165 0
0.017 0
0.0175 0
0.018 0
0.0185 0
0.019 0
0.0195 0
0.02 0
0.0205 0
0.021 0
0.0215 0
0.022 0
0.0225 0
0.023 0
0.0235 0
0.024 0
0.0245 0
0.025 0
0.0255 0
0.026 0
0.0265 0
0.027 0
0.0275 0
0.028 0
0.0285 0
0.029 0
0.0295 0
0.03 0
0.0305 0
0.031 0
0.0315 0
0.032 0
0.0325 0
0.033 0
0.0335 0
0.034 0
0.0345 0
0.035 0
0.0355 0
0.036 0
0.0365 0
0.037 0
0.0375 0
0.038 0
0.0385 0
0.039 0
0.0395 0
0.04 0
0.0405 0
0.041 0
0.0415 0
0.042 0
0.0425 0
0.043 0
0.0435 0
0.044 0
0.0445 0
0.045 0
0.0455 0
0.046 0
0.0465 0
0.047 0
0.0475 0
0.048 0
0.0485 0
0.049 0
0.0495 0
0.05 0
0.0505 0
0.051 0
0.0515 0
0.052 0
0.0525 1.3305
0.053 0
0.0535 0
0.054 0
0.0545 0
0.055 0
0.0555 0
0.056 0
0.0565 0
0.057 0
0.0575 0
0.058 0
0.0585 0
0.059 0
0.0595 0
0.06 0
0.0605 0
0.061 0
0.0615 0
0.062 0
0.0625 0
0.063 0
0.0635 0
0.064 0
0.0645 0
0.065 0
0.0655 0
0.066 0
0.0665 0
0.067 0
0.0675 0
0.068 0
0.0685 0
0.069 0
0.0695 0
0.07 0
0.0705 0
0.071 0
0.0715 0
0.072 0
0.0725 0
0.073 0
0.0735 0
0.074 0
0.0745 0
0.075 0
0.0755 0
0.076 0
0.0765 0
0.077 0
0.0775 0
0.078 0
0.0785 0
0.079 0
0.0795 0
0.08 0
0.0805 0
0.081 0
0.0815 0
0.082 0
0.0825 0
0.083 0
0.0835 0
0.084 0
0.0845 0
0.085 0
0.0855 0
0.086 0
0.0865 0
0.087 0
0.0875 0
0.088 0
0.0885 0
0.089 0
0.0895 0
0.09 0
0.0905 0
0.091 0
0.0915 0
0.092 0
0.0925 0
0.093 0
0.0935 0
0.094 0
0.0945 0
0.095 0
0.0955 0
0.096 0
0.0965 0
0.097 0
0.0975 0
0.098 0
0.0985 0
0.099 0
0.0995 0
0.1 0
0.1005 0
0.101 0
0.1015 0
0.102 0
0.1025 0
0.103 0
0.1035 0
0.104 0
0.1045 0
0.105 0
0.1055 0
0.106 0
0.1065 0
0.107 0
0.1075 0
0.108 0
0.1085 0
0.109 0
0.1095 0
0.11 0
0.1105 0
0.111 0
0.1115 0
0.112 0
0.1125 0
0.113 0
0.1135 0
0.114 0
0.1145 0
0.115 0
0.1155 0
0.116 0
0.1165 1.1244
0.117 0
0.1175 0
0.118 0
0.1185 0
0.119 0
0.1195 0
0.12 0
0.1205 0
0.121 0
0.1215 0
0.122 0
0.1225 0
0.123 0
0.1235 0
0.124 0
0.1245 0
0.125 0
0.1255 0
0.126 0.27851
0.1265 0
0.127 0
0.1275 0
0.128 0
0.1285 0
0.129 0
0.1295 0
0.13 0
0.1305 0
0.131 0
0.1315 0
0.132 0
0.1325 0
0.133 0
0.1335 0
0.134 0
0.1345 0
0.135 0
0.1355 0
0.136 0
0.1365 0
0.137 0
0.1375 0
0.138 0
0.1385 0
0.139 0
0.1395 0
0.14 0
0.1405 0
0.141 0
0.1415 0
0.142 0.91996
0.1425 0
0.143 0
0.1435 0
0.144 0
0.1445 0
0.145 0
0.1455 0
0.146 0
0.1465 -0.1312
0.147 0
0.1475 0
0.148 0
0.1485 0
0.149 -0.4485
0.1495 0
0.15 0
0.1505 0
0.151 0
0.1515 0
0.152 0
0.1525 0
0.153 0
0.1535 0
0.154 0
0.1545 0
0.155 0
0.1555 0
0.156 0
0.1565 0
0.157 0
0.1575 0
0.158 0
0.1585 0
0.159 0
0.1595 0
0.16 0
0.1605 0
0.161 0
0.1615 0
0.162 0
0.1625 0
0.163 0
0.1635 0
0.164 0
0.1645 0
0.165 0
0.1655 0
0.166 0
0.1665 0
0.167 0
0.1675 0
0.168 0
0.1685 0
0.169 0
0.1695 0
0.17 0
0.1705 0
0.171 0
0.1715 0
0.172 0
0.1725 0
0.173 0
0.1735 0
0.174 0
0.1745 0
0.175 0
0.1755 0
0.176 0
0.1765 0
0.177 0
0.1775 0
0.178 0
0.1785 0
0.179 0
0.1795 0
0.18 0.058439
0.1805 0
0.181 0
0.1815 0
0.182 0
0.1825 0
0.183 0
0.1835 0
0.184 0
0.1845 0
0.185 0
0.1855 0
0.186 0
0.1865 0
0.187 0
0.1875 0
0.188 0
0.1885 0
0.189 0
0.1895 0
0.19 0
0.1905 0
0.191 0
0.1915 0
0.192 0
0.1925 0
0.193 0
0.1935 0
0.194 0
0.1945 0
0.195 0
0.1955 0
0.196 0
0.1965 0
0.197 0
0.1975 0
0.198 0
0.1985 0
0.199 1.7373
0.1995 0
0.2 0
0.2005 0
0.201 0
0.2015 0
0.202 -0.36042
0.2025 0
0.203 0
0.2035 0
0.204 0
0.2045 0
0.205 0
0.2055 0
0.206 0
0.2065 0
0.207 0
0.2075 0
0.208 0
0.2085 0
0.209 0
0.2095 0
0.21 0
0.2105 0
0.211 0
0.2115 0
0.212 0
0.2125 0
0.213 0
0.2135 0
0.214 0
0.2145 0
0.215 0
0.2155 0
0.216 0
0.2165 0
0.217 0
0.2175 0
0.218 0
0.2185 0
0.219 0
0.2195 0
0.22 0
0.2205 0
0.221 0
0.2215 0
0.222 0
0.2225 0
0.223 0
0.2235 0
0.224 0
0.2245 0
0.225 0
0.2255 0
0.226 0
0.2265 0
0.227 0
0.2275 0
0.228 0
0.2285 0
0.229 0
0.2295 0
0.23 0
0.2305 0
0.231 0
0.2315 0
0.232 0
0.2325 0
0.233 0
0.2335 0
0.234 0
0.2345 0
0.235 0
0.2355 0
0.236 0
0.2365 0
0.237 0
0.2375 0
0.238 0
0.2385 0
0.239 0
0.2395 0
0.24 0
0.2405 0
0.241 0
0.2415 0
0.242 0
0.2425 0
0.243 0
0.2435 0
0.244 0
0.2445 0
0.245 0
0.2455 0
0.246 0
0.2465 0
0.247 0
0.2475 0
0.248 0
0.2485 0
0.249 0
0.2495 0
0.25 0
0.2505 0
0.251 0
0.2515 0
0.252 0
0.2525 0
0.253 0
0.2535 0
0.254 0
0.2545 0
0.255 0
0.2555 0
0.256 0
0.2565 0
0.257 0
0.2575 0
0.258 0
0.2585 0
0.259 0
0.2595 0
0.26 0
0.2605 0
0.261 0
0.2615 0
0.262 0
0.2625 0
0.263 0
0.2635 0
0.264 0
0.2645 0
0.265 0
0.2655 0
0.266 0
0.2665 0
0.267 0
0.2675 0
0.268 0
0.2685 0
0.269 0
0.2695 0
0.27 0
0.2705 0
0.271 0
0.2715 0.24615
0.272 0
0.2725 0
0.273 0
0.2735 0
0.274 0
0.2745 0
0.275 0
0.2755 0
0.276 0
0.2765 0
0.277 0
0.2775 0
0.278 0
0.2785 0
0.279 0
0.2795 0
0.28 0
0.2805 0
0.281 0
0.2815 0
0.282 0
0.2825 0
0.283 0
0.2835 0
0.284 0
0.2845 0
0.285 0
0.2855 0
0.286 0
0.2865 0
0.287 0
0.2875 0
0.288 0
0.2885 0
0.289 0
0.2895 0
0.29 0
0.2905 0
0.291 0
0.2915 0
0.292 0
0.2925 0
0.293 0
0.2935 0
0.294 0
0.2945 -1.8983
0.295 0
0.2955 0
0.296 0
0.2965 0
0.297 0
0.2975 0
0.298 0
0.2985 0
0.299 0
0.2995 0
0.3 0
0.3005 0
0.301 0
0.3015 0
0.302 0
0.3025 0
0.303 0
0.3035 0
0.304 0
0.3045 0
0.305 0
0.3055 0
0.306 0
0.3065 0
0.307 0
0.3075 0
0.308 0
0.3085 0
0.309 0
0.3095 0
0.31 0
0.3105 0
0.311 0
0.3115 0
0.312 0
0.3125 0
0.313 0
0.3135 0
0.314 0
0.3145 0
0.315 0
0.3155 0
0.316 0
0.3165 0
0.317 0
0.3175 0
0.318 0
0.3185 0
0.319 0
0.3195 0
0.32 0
0.3205 0
0.321 0
0.3215 0
0.322 0
0.3225 0
0.323 0
0.3235 0
0.324 0
0.3245 0
0.325 0
0.3255 0
0.326 0
0.3265 0
0.327 0
0.3275 0
0.328 0
0.3285 0
0.329 0
0.3295 0
0.33 0
0.3305 0
0.331 0
0.3315 0
0.332 0
0.3325 0
0.333 0
0.3335 0
0.334 0
0.3345 0
0.335 0
0.3355 0
0.336 0
0.3365 0
0.337 0
0.3375 0
0.338 0
0.3385 0
0.339 0
0.3395 0
0.34 0
0.3405 0
0.341 0
0.3415 0
0.342 0
0.3425 0
0.343 0
0.3435 0
0.344 0
0.3445 0
0.345 0
0.3455 0
0.346 0
0.3465 0
0.347 0
0.3475 0
0.348 0
0.3485 0
0.349 0
0.3495 0
0.35 0
0.3505 0
0.351 0
0.3515 0
0.352 0
0.3525 0
0.353 0
0.3535 0
0.354 0
0.3545 0
0.355 0
0.3555 0
0.356 0
0.3565 0
0.357 0
0.3575 0
0.358 0
0.3585 0
0.359 0
0.3595 0
0.36 0
0.3605 0
0.361 0
0.3615 0
0.362 0
0.3625 0
0.363 0
0.3635 0
0.364 0
0.3645 0
0.365 0
0.3655 0
0.366 0
0.3665 0
0.367 0
0.3675 0
0.368 0
0.3685 0
0.369 0
0.3695 0
0.37 0
0.3705 0
0.371 0
0.3715 0
0.372 0
0.3725 0
0.373 0
0.3735 0
0.374 0
0.3745 0
0.375 0
0.3755 0
0.376 0
0.3765 -0.85619
0.377 0
0.3775 0
0.378 0
0.3785 0
0.379 0
0.3795 0
0.38 0
0.3805 -0.69457
0.381 0
0.3815 0
0.382 0
0.3825 0
0.383 0
0.3835 0
0.384 0
0.3845 0
0.385 0
0.3855 0
0.386 0
0.3865 0
0.387 0
0.3875 0
0.388 0
0.3885 0
0.389 0
0.3895 0
0.39 0
0.3905 0
0.391 0
0.3915 0
0.392 0
0.3925 0
0.393 0
0.3935 0
0.394 0
0.3945 0
0.395 0
0.3955 0
0.396 0
0.3965 0
0.397 0
0.3975 0
0.398 0
0.3985 0
0.399 0
0.3995 0
0.4 0
0.4005 0
0.401 0
0.4015 0
0.402 0
0.4025 0
0.403 0
0.4035 0
0.404 0
0.4045 0
0.405 0
0.4055 0
0.406 0
0.4065 0
0.407 0
0.4075 0
0.408 0
0.4085 0
0.409 0
0.4095 0
0.41 0
0.4105 0
0.411 0
0.4115 0
0.412 0
0.4125 0
0.413 0
0.4135 0
0.414 0
0.4145 0
0.415 0
0.4155 0
0.416 0
0.4165 0
0.417 0
0.4175 0
0.418 0
0.4185 0
0.419 0
0.4195 0
0.42 0
0.4205 0
0.421 0
0.4215 0
0.422 0
0.4225 0
0.423 0
0.4235 0
0.424 0
0.4245 0
0.425 0
0.4255 0
0.426 0
0.4265 0
0.427 0
0.4275 0
0.428 0
0.4285 0
0.429 0
0.4295 -0.21379
0.43 0
0.4305 0
0.431 0
0.4315 0
0.432 0
0.4325 0
0.433 0
0.4335 0
0.434 0
0.4345 0
0.435 0
0.4355 0
0.436 0
0.4365 0
0.437 0
0.4375 0
0.438 0
0.4385 0
0.439 0
0.4395 0
0.44 0
0.4405 0
0.441 0
0.4415 0
0.442 0
0.4425 0
0.443 0
0.4435 0
0.444 0
0.4445 0
0.445 0
0.4455 0
0.446 0
0.4465 0
0.447 0
0.4475 0
0.448 0
0.4485 0
0.449 0
0.4495 0
0.45 0
0.4505 0
0.451 0
0.4515 0
0.452 0
0.4525 0
0.453 0
0.4535 0
0.454 0
0.4545 0
0.455 0
0.4555 0
0.456 0
0.4565 0
0.457 0
0.4575 0
0.458 0
0.4585 0
0.459 0
0.4595 0
0.46 0
0.4605 0
0.461 0
0.4615 0
0.462 0
0.4625 0
0.463 -0.5523
0.4635 0
0.464 0
0.4645 0
0.465 0
0.4655 0
0.466 0
0.4665 0
0.467 0
0.4675 0
0.468 0
0.4685 0
0.469 0
0.4695 0
0.47 0
0.4705 0
0.471 0
0.4715 0
0.472 0
0.4725 0
0.473 0
0.4735 0
0.474 0
0.4745 0
0.475 0
0.4755 0
0.476 0
0.4765 0
0.477 0
0.4775 0
0.478 0
0.4785 0
0.479 0
0.4795 0
0.48 0
0.4805 0
0.481 0
0.4815 0
0.482 0
0.4825 0
0.483 0
0.4835 0
0.484 0
0.4845 0
0.485 0
0.4855 0
0.486 0
0.4865 0
0.487 0
0.4875 0
0.488 0
0.4885 0
0.489 0
0.4895 0
0.49 0
0.4905 0
0.491 0
0.4915 0
0.492 0
0.4925 0
0.493 0
0.4935 0
0.494 0
0.4945 0
0.495 0
0.4955 0
0.496 0
0.4965 0
0.497 0
0.4975 0
0.498 0
0.4985 0
0.499 0
0.4995 0
0.5 0
0.5005 0
0.501 0
0.5015 0
0.502 0
0.5025 0
0.503 0
0.5035 0
0.504 0
0.5045 0
0.505 0
0.5055 0
0.506 0
0.5065 0
0.507 0
0.5075 0
0.508 0
0.5085 0
0.509 0
0.5095 0
0.51 0
0.5105 0
0.511 0
0.5115 0
0.512 0
0.5125 0
0.513 0
0.5135 0
0.514 0
0.5145 0
0.515 0
0.5155 0
0.516 0
0.5165 0
0.517 0
0.5175 0
0.518 0
0.5185 0
0.519 0
0.5195 0
0.52 0
0.5205 0
0.521 0
0.5215 0
0.522 0
0.5225 0
0.523 0
0.5235 0
0.524 0
0.5245 0
0.525 0.46259
0.5255 0
0.526 0
0.5265 0
0.527 0
0.5275 0
0.528 0
0.5285 0
0.529 0
0.5295 0
0.53 0
0.5305 0
0.531 0
0.5315 0
0.532 0
0.5325 0
0.533 0
0.5335 0
0.534 0
0.5345 0
0.535 0
0.5355 0
0.536 0
0.5365 0
0.537 0
0.5375 0
0.538 0
0.5385 0
0.539 0
0.5395 0
0.54 0
0.5405 0
0.541 0
0.5415 0
0.542 0
0.5425 0
0.543 0
0.5435 0
0.544 0
0.5445 0
0.545 0
0.5455 0
0.546 0
0.5465 0
0.547 0
0.5475 0
0.548 0
0.5485 0
0.549 0
0.5495 0
0.55 0
0.5505 0
0.551 0
0.5515 0
0.552 0
0.5525 0
0.553 0
0.5535 0
0.554 0
0.5545 0
0.555 0
0.5555 0
0.556 0
0.5565 0
0.557 0
0.5575 0
0.558 0
0.5585 0
0.559 0
0.5595 0
0.56 0
0.5605 0
0.561 0
0.5615 0
0.562 0
0.5625 0
0.563 0
0.5635 0
0.564 0
0.5645 0
0.565 0
0.5655 0
0.566 0
0.5665 0
0.567 0
0.5675 0
0.568 0
0.5685 0
0.569 0
0.5695 0
0.57 0
0.5705 0
0.571 0
0.5715 0
0.572 0
0.5725 0
0.573 0
0.5735 0
0.574 0
0.5745 0
0.575 0
0.5755 0
0.576 0
0.5765 0
0.577 0
0.5775 0
0.578 0
0.5785 0
0.579 0
0.5795 0
0.58 0
0.5805 0
0.581 0
0.5815 0
0.582 0
0.5825 0
0.583 0
0.5835 0
0.584 0
0.5845 0
0.585 0
0.5855 0
0.586 0
0.5865 0
0.587 0
0.5875 0
0.588 0
0.5885 0
0.589 0
0.5895 0
0.59 0
0.5905 0
0.591 0
0.5915 0
0.592 0
0.5925 0
0.593 0
0.5935 0
0.594 0
0.5945 0
0.595 -0.5626
0.5955 0
0.596 0
0.5965 0
0.597 0
0.5975 0
0.598 -1.2413
0.5985 0
0.599 0
0.5995 0
0.6 0
0.6005 0
0.601 0
0.6015 0
0.602 0
0.6025 0
0.603 0
0.6035 -1.3821
0.604 0
0.6045 0
0.605 0
0.6055 0
0.606 0
0.6065 0
0.607 0
0.6075 0
0.608 0
0.6085 0
0.609 0
0.6095 0
0.61 0
0.6105 0
0.611 0
0.6115 0
0.612 0
0.6125 0
0.613 0
0.6135 0.637
0.614 0
0.6145 0
0.615 0
0.6155 0
0.616 0
0.6165 0
0.617 0
0.6175 0
0.618 0
0.6185 0
0.619 0
0.6195 0
0.62 0
0.6205 0
0.621 0
0.6215 0
0.622 0
0.6225 0
0.623 0
0.6235 0
0.624 0
0.6245 0
0.625 0
0.6255 0
0.626 0
0.6265 0
0.627 0
0.6275 0
0.628 0
0.6285 0
0.629 0
0.6295 0
0.63 0
0.6305 0
0.631 0
0.6315 0
0.632 0
0.6325 0
0.633 0
0.6335 0
0.634 0
0.6345 0
0.635 0
0.6355 0
0.636 0
0.6365 0
0.637 0
0.6375 0
0.638 0
0.6385 0
0.639 0
0.6395 0
0.64 0
0.6405 0
0.641 0
0.6415 0
0.642 0
0.6425 0
0.643 0
0.6435 0
0.644 0
0.6445 0
0.645 0
0.6455 0
0.646 0
0.6465 0
0.647 0
0.6475 0
0.648 0
0.6485 0
0.649 0
0.6495 0
0.65 0
0.6505 0
0.651 0
0.6515 0
0.652 0
0.6525 0
0.653 0
0.6535 0
0.654 0
0.6545 0
0.655 0
0.6555 0
0.656 0
0.6565 0
0.657 0
0.6575 -0.0068775
0.658 0
0.6585 0
0.659 0
0.6595 0
0.66 0
0.6605 0
0.661 0
0.6615 0
0.662 0
0.6625 0
0.663 0
0.6635 0
0.664 0
0.6645 0
0.665 0
0.6655 0
0.666 0
0.6665 0
0.667 0
0.6675 0
0.668 0
0.6685 0
0.669 0
0.6695 0
0.67 0
0.6705 0
0.671 0
0.6715 0
0.672 0
0.6725 0
0.673 0
0.6735 0
0.674 0
0.6745 0
0.675 0
0.6755 0
0.676 0
0.6765 0
0.677 0
0.6775 0
0.678 0
0.6785 0
0.679 0
0.6795 0
0.68 0
0.6805 0
0.681 0
0.6815 0
0.682 0
0.6825 0
0.683 0
0.6835 0
0.684 0
0.6845 0
0.685 0
0.6855 0
0.686 0
0.6865 0
0.687 0
0.6875 0
0.688 0
0.6885 0
0.689 0
0.6895 0
0.69 0
0.6905 0
0.691 0
0.6915 0
0.692 0
0.6925 0
0.693 0
0.6935 0
0.694 0
0.6945 0
0.695 0
0.6955 0
0.696 0
0.6965 0
0.697 0
0.6975 0
0.698 0
0.6985 0
0.699 0
0.6995 0
0.7 0
0.7005 0
0.701 0
0.7015 0
0.702 0
0.7025 0
0.703 0
0.7035 0
0.704 0
0.7045 0
0.705 0
0.7055 0
0.706 0
0.7065 0
0.707 0
0.7075 0
0.708 0
0.7085 0
0.709 0
0.7095 0
0.71 0
0.7105 0
0.711 0
0.7115 0
0.712 0
0.7125 0
0.713 0
0.7135 0
0.714 0
0.7145 0
0.715 0
0.7155 0
0.716 0
0.7165 0
0.717 0
0.7175 0
0.718 0
0.7185 0
0.719 0
0.7195 0
0.72 0
0.7205 0
0.721 0
0.7215 0
0.722 0
0.7225 0
0.723 0
0.7235 0
0.724 0
0.7245 0
0.725 0
0.7255 0
0.726 0
0.7265 0
0.727 0
0.7275 0
0.728 0
0.7285 0
0.729 0
0.7295 0
0.73 0
0.7305 0
0.731 0
0.7315 0
0.732 0
0.7325 0
0.733 0
0.7335 0
0.734 0
0.7345 0
0.735 0
0.7355 0
0.736 0
0.7365 0
0.737 0
0.7375 0
0.738 0
0.7385 0
0.739 0
0.7395 0
0.74 0
0.7405 0
0.741 0
0.7415 0
0.742 0
0.7425 0
0.743 0
0.7435 0
0.744 0
0.7445 0
0.745 0
0.7455 0
0.746 0
0.7465 0
0.747 0
0.7475 0
0.748 0
0.7485 0
0.749 0
0.7495 0
0.75 0
0.7505 0
0.751 0
0.7515 0
0.752 0
0.7525 0
0.753 0
0.7535 0
0.754 0
0.7545 0
0.755 0
0.7555 0
0.756 0
0.7565 0
0.757 0
0.7575 0
0.758 0
0.7585 0
0.759 0
0.7595 0
0.76 0
0.7605 0
0.761 0
0.7615 0
0.762 0
0.7625 0
0.763 0
0.7635 0
0.764 0
0.7645 0
0.765 0
0.7655 0
0.766 0
0.7665 0
0.767 0
0.7675 0
0.768 0
0.7685 0
0.769 0
0.7695 0
0.77 0
0.7705 0
0.771 0
0.7715 0
0.772 0.6725
0.7725 0
0.773 0
0.7735 0
0.774 0
0.7745 0
0.775 0
0.7755 0
0.776 0
0.7765 0
0.777 0
0.7775 0
0.778 0
0.7785 0
0.779 0
0.7795 0
0.78 0
0.7805 0
0.781 0
0.7815 0
0.782 0
0.7825 0
0.783 0
0.7835 0
0.784 0
0.7845 0
0.785 0
0.7855 0
0.786 0
0.7865 0
0.787 0
0.7875 0
0.788 0
0.7885 0
0.789 0
0.7895 0
0.79 0
0.7905 0
0.791 0
0.7915 0
0.792 0
0.7925 0
0.793 0
0.7935 0
0.794 0
0.7945 0
0.795 0
0.7955 0
0.796 0
0.7965 0
0.797 0
0.7975 0
0.798 0
0.7985 0
0.799 0
0.7995 0
0.8 0
0.8005 0
0.801 0
0.8015 0
0.802 0
0.8025 0
0.803 0
0.8035 0
0.804 0
0.8045 0
0.805 0
0.8055 0
0.806 -0.57192
0.8065 0
0.807 -0.57075
0.8075 0
0.808 0
0.8085 0
0.809 0
0.8095 0
0.81 0
0.8105 0
0.811 0
0.8115 0
0.812 0
0.8125 0
0.813 0
0.8135 0
0.814 0
0.8145 0
0.815 0
0.8155 0
0.816 0
0.8165 0
0.817 0
0.8175 0
0.818 0
0.8185 0
0.819 0
0.8195 0
0.82 0
0.8205 0
0.821 0
0.8215 0
0.822 0
0.8225 0
0.823 0
0.8235 0
0.824 0
0.8245 0
0.825 0
0.8255 0
0.826 0
0.8265 0
0.827 0
0.8275 0
0.828 0
0.8285 0
0.829 0
0.8295 0
0.83 0
0.8305 0
0.831 0
0.8315 0
0.832 0
0.8325 0
0.833 0
0.8335 0
0.834 0
0.8345 0
0.835 0
0.8355 0
0.836 0
0.8365 0
0.837 0
0.8375 0
0.838 0
0.8385 0
0.839 0
0.8395 0
0.84 -1.685
0.8405 0
0.841 0
0.8415 0
0.842 0
0.8425 0
0.843 0
0.8435 0
0.844 0
0.8445 0
0.845 0
0.8455 0
0.846 0
0.8465 0
0.847 0
0.8475 0
0.848 0
0.8485 0
0.849 0
0.8495 0
0.85 0
0.8505 0
0.851 0
0.8515 0
0.852 0.64544
0.8525 0
0.853 0
0.8535 0
0.854 0
0.8545 0
0.855 0
0.8555 0
0.856 0
0.8565 0
0.857 0
0.8575 0
0.858 0
0.8585 0
0.859 0
0.8595 0
0.86 0
0.8605 0
0.861 0
0.8615 0
0.862 0
0.8625 0
0.863 0
0.8635 0
0.864 0
0.8645 0
0.865 0
0.8655 0
0.866 0
0.8665 0
0.867 0
0.8675 0
0.868 0
0.8685 0
0.869 0
0.8695 0
0.87 0
0.8705 0
0.871 0
0.8715 0
0.872 0
0.8725 0
0.873 0
0.8735 0
0.874 0
0.8745 0
0.875 0
0.8755 0
0.876 0
0.8765 0
0.877 0
0.8775 0
0.878 0
0.8785 0
0.879 0
0.8795 0
0.88 0
0.8805 0
0.881 0
0.8815 0
0.882 0
0.8825 0
0.883 0
0.8835 0
0.884 0
0.8845 0
0.885 0
0.8855 0
0.886 0
0.8865 0
0.887 0
0.8875 0
0.888 0
0.8885 0
0.889 0
0.8895 -0.46222
0.89 0
0.8905 0
0.891 0
0.8915 0
0.892 0
0.8925 0
0.893 0
0.8935 0
0.894 0
0.8945 0
0.895 0
0.8955 0
0.896 0
0.8965 0
0.897 0
0.8975 0
0.898 0
0.8985 0
0.899 0
0.8995 0
0.9 0
0.9005 0
0.901 0
0.9015 0
0.902 0
0.9025 0
0.903 0
0.9035 0
0.904 0
0.9045 0
0.905 0
0.9055 0
0.906 0
0.9065 0
0.907 0
0.9075 0
0.908 0
0.9085 0
0.909 0
0.9095 0
0.91 0
0.9105 0
0.911 0
0.9115 0
0.912 0
0.9125 0
0.913 0
0.9135 0
0.914 0
0.9145 0
0.915 0
0.9155 0
0.916 0
0.9165 0
0.917 0
0.9175 0
0.918 0
0.9185 0
0.919 0
0.9195 0
0.92 0
0.9205 0
0.921 0
0.9215 0
0.922 0
0.9225 0
0.923 0
0.9235 0
0.924 0
0.9245 0
0.925 0
0.9255 0
0.926 0
0.9265 0
0.927 0
0.9275 0
0.928 0
0.9285 0
0.929 0
0.9295 0
0.93 0
0.9305 0
0.931 0
0.9315 0
0.932 0
0.9325 0
0.933 0
0.9335 0
0.934 0
0.9345 0
0.935 0
0.9355 0
0.936 0
0.9365 0
0.937 0
0.9375 0
0.938 0
0.9385 0
0.939 0
0.9395 0
0.94 0
0.9405 0
0.941 0
0.9415 0
0.942 0
0.9425 0
0.943 0
0.9435 0
0.944 0
0.9445 0
0.945 0
0.9455 0
0.946 0
0.9465 0
0.947 0
0.9475 0
0.948 0
0.9485 0
0.949 0
0.9495 0
0.95 0
0.9505 -1.7153
0.951 0
0.9515 0
0.952 0
0.9525 0
0.953 0
0.9535 0
0.954 0
0.9545 0
0.955 0
0.9555 0
0.956 0.56788
0.9565 0
0.957 0
0.9575 0
0.958 0
0.9585 0
0.959 0
0.9595 0
0.96 0
0.9605 0
0.961 0
0.9615 0
0.962 0
0.9625 0
0.963 0
0.9635 0
0.964 0
0.9645 0
0.965 0
0.9655 0
0.966 0
0.9665 0
0.967 0
0.9675 0
0.968 0
0.9685 0
0.969 0
0.9695 0
0.97 0
0.9705 0
0.971 0
0.9715 0
0.972 0
0.9725 0
0.973 0
0.9735 0
0.974 0
0.9745 0
0.975 0
0.9755 0
0.976 0
0.9765 0
0.977 0
0.9775 0
0.978 0
0.9785 0
0.979 0
0.9795 0
0.98 -0.52782
0.9805 0
0.981 0
0.9815 0
0.982 0
0.9825 0
0.983 0
0.9835 0
0.984 0
0.9845 0
0.985 0
0.9855 0
0.986 0
0.9865 0
0.987 0
0.9875 0
0.988 0
0.9885 0
0.989 0
0.9895 0
0.99 0
0.9905 0
0.991 0
0.9915 0
0.992 0
0.9925 0
0.993 0
0.9935 0
0.994 0
0.9945 0
0.995 0
0.9955 0
0.996 0
0.9965 0
0.997 0
0.9975 0
0.998 0
0.9985 0
0.999 0
0.9995 0
1 0


==> data/uniform_noise/xBPSFPdyn.dat <==
0.0005 0
0.001 0
0.0015 -0
0.002 0
0.0025 0
0.003 -0
0.0035 -0
0.004 -0
0.0045 0
0.005 -0
0.0055 -0
0.006 0
0.0065 -0
0.007 0
0.0075 0
0.008 0
0.0085 0
0.009 -0
0.0095 -0
0.01 0
0.0105 -0
0.011 -0
0.0115 -0
0.012 -0
0.0125 0
0.013 0
0.0135 0
0.014 0
0.0145 0
0.015 0
0.0155 -0
0.016 0
0.0165 -0
0.017 -0
0.0175 -0
0.018 -0
0.0185 -0
0.019 0
0.0195 0
0.02 0
0.0205 -0
0.021 0
0.0215 0
0.022 -0
0.0225 -0
0.023 -0
0.0235 0
0.024 0
0.0245 -0
0.025 0
0.0255 -0
0.026 -0
0.0265 -0
0.027 -0
0.0275 0
0.028 -0
0.0285 -0
0.029 -0
0.0295 -0
0.03 -0
0.0305 0
0.031 0
0.0315 -0
0.032 0
0.0325 -0
0.033 -0
0.0335 -0
0.034 0
0.0345 -0
0.035 0
0.0355 -0
0.036 0
0.0365 0
0.037 -0
0.0375 0
0.038 0
0.0385 0
0.039 0
0.0395 0
0.04 0
0.0405 0
0.041 0
0.0415 0
0.042 -0
0.0425 -0
0.043 0
0.0435 -0
0.044 -0
0.0445 -0
0.045 0
0.0455 -0
0.046 -0
0.0465 0
0.047 0
0.0475 0
0.048 0
0.0485 0
0.049 0
0.0495 0
0.05 -0
0.0505 -0
0.051 0
0.0515 -0
0.052 0
0.0525 1.3332
0.053 0
0.0535 0
0.054 -0
0.0545 -0
0.055 -0
0.0555 0
0.056 0
0.0565 0
0.057 0
0.0575 -0
0.058 -0
0.0585 0
0.059 -0
0.0595 -0
0.06 -0
0.0605 -0
0.061 0
0.0615 0
0.062 0
0.0625 0
0.063 0
0.0635 -0
0.064 -0
0.0645 0
0.065 -0
0.0655 -0
0.066 0
0.0665 -0
0.067 -0
0.0675 -0
0.068 0
0.0685 0
0.069 -0
0.0695 -0
0.07 0
0.0705 0
0.071 0
0.0715 0
0.072 -0
0.0725 0
0.073 0
0.0735 0
0.074 0
0.0745 -0
0.075 0
0.0755 0
0.076 -0
0.0765 0
0.077 -0
0.0775 -0
0.078 -0
0.0785 -0
0.079 -0
0.0795 -0
0.08 0
0.0805 0
0.081 0
0.0815 0
0.082 0
0.0825 0
0.083 -0
0.0835 -0
0.084 -0
0.0845 -0
0.085 0
0.0855 -0
0.086 -0
0.0865 0
0.087 0
0.0875 0
0.088 -0
0.0885 -0
0.089 -0
0.0895 0
0.09 -0
0.0905 0
0.091 -0
0.0915 -0
0.092 -0
0.0925 0
0.093 0
0.0935 0
0.094 -0
0.0945 -0
0.095 -0
0.0955 -0
0.096 0
0.0965 0
0.097 -0
0.0975 0
0.098 -0
0.0985 -0
0.099 0
0.0995 -0
0.1 0
0.1005 0
0.101 0
0.1015 -0
0.102 0
0.1025 0
0.103 -0
0.1035 -0
0.104 0
0.1045 0
0.105 -0
0.1055 -0
0.106 -0
0.1065 -0
0.107 -0
0.1075 -0
0.108 0
0.1085 -0
0.109 -0
0.1095 0
0.11 0
0.1105 -0
0.111 0
0.1115 0
0.112 0
0.1125 0
0.113 -0
0.1135 0
0.114 0
0.1145 0
0.115 -0
0.1155 -0
0.116 0
0.1165 1.1282
0.117 -0
0.1175 0
0.118 -0
0.1185 -0
0.119 -0
0.1195 -0
0.12 0
0.1205 -0
0.121 -0
0.1215 0
0.122 0
0.1225 0
0.123 -0
0.1235 -0
0.124 0
0.1245 -0
0.125 -0
0.1255 0
0.126 0.2824
0.1265 -0
0.127 0
0.1275 0
0.128 0
0.1285 -0
0.129 0
0.1295 -0
0.13 -0
0.1305 -0
0.131 0
0.1315 -0
0.132 0
0.1325 0
0.133 0
0.1335 -0
0.134 -0
0.1345 -0
0.135 -0
0.1355 0
0.136 0
0.1365 -0
0.137 -0
0.1375 0
0.138 0
0.1385 -0
0.139 -0
0.1395 0
0.14 -0
0.1405 0
0.141 0
0.1415 0
0.142 0.92972
0.1425 0
0.143 -0
0.1435 0
0.144 -0
0.1445 -0
0.145 0
0.1455 0
0.146 -0
0.1465 -0.13697
0.147 0
0.1475 -0
0.148 -0
0.1485 -0
0.149 -0.44687
0.1495 0
0.15 -0
0.1505 -0
0.151 -0
0.1515 -0
0.152 0
0.1525 -0
0.153 -0
0.1535 -0
0.154 -0
0.1545 -0
0.155 0
0.1555 -0
0.156 0
0.1565 -0
0.157 -0
0.1575 0
0.158 0
0.1585 -0
0.159 0
0.1595 0
0.16 0
0.1605 0
0.161 -0
0.1615 0
0.162 0
0.1625 0
0.163 -0
0.1635 -0
0.164 0
0.1645 -0
0.165 -0
0.1655 0
0.166 -0
0.1665 0
0.167 -0
0.1675 -0
0.168 0
0.1685 0
0.169 0
0.1695 0
0.17 0
0.1705 0
0.171 -0
0.1715 0
0.172 -0
0.1725 0
0.173 -0
0.1735 -0
0.174 -0
0.1745 -0
0.175 -0
0.1755 -0
0.176 -0
0.1765 0
0.177 0
0.1775 -0
0.178 -0
0.1785 -0
0.179 -0
0.1795 -0
0.18 0.039941
0.1805 -0
0.181 -0
0.1815 0
0.182 0
0.1825 0
0.183 0
0.1835 0
0.184 -0
0.1845 -0
0.185 0
0.1855 -0
0.186 0
0.1865 -0
0.187 0
0.1875 0
0.188 0
0.1885 0
0.189 0
0.1895 -0
0.19 -0
0.1905 0
0.191 -0
0.1915 0
0.192 0
0.1925 -0
0.193 -0
0.1935 -0
0.194 -0
0.1945 -0
0.195 -0
0.1955 0
0.196 0
0.1965 -0
0.197 -0
0.1975 0
0.198 0
0.1985 0
0.199 1.7372
0.1995 0
0.2 -0
0.2005 -0
0.201 -0
0.2015 -0
0.202 -0.37016
0.2025 -0
0.203 -0
0.2035 -0
0.204 -0
0.2045 0
0.205 -0
0.2055 0
0.206 0
0.2065 -0
0.207 -0
0.2075 0
0.208 -0
0.2085 0
0.209 0
0.2095 -0
0.21 -0
0.2105 0
0.211 0
0.2115 0
0.212 0
0.2125 -0
0.213 0
0.2135 0
0.214 -0
0.2145 -0
0.215 -0
0.2155 -0
0.216 0
0.2165 0
0.217 -0
0.2175 0
0.218 -0
0.2185 0
0.219 0
0.2195 0
0.22 0
0.2205 -0
0.221 0
0.2215 -0
0.222 -0
0.2225 0
0.223 0
0.2235 0
0.224 -0
0.2245 0
0.225 0
0.2255 -0
0.226 -0
0.2265 -0
0.227 0
0.2275 -0
0.228 -0
0.2285 0
0.229 -0
0.2295 -0
0.23 -0
0.2305 -0
0.231 -0
0.2315 0
0.232 0
0.2325 0
0.233 -0
0.2335 0
0.234 0
0.2345 0
0.235 -0
0.2355 0
0.236 0
0.2365 -0
0.237 -0
0.2375 0
0.238 -0
0.2385 0
0.239 0
0.2395 -0
0.24 0
0.2405 -0
0.241 -0
0.2415 0
0.242 0
0.2425 -0
0.243 0
0.2435 0
0.244 0
0.2445 0
0.245 0
0.2455 0
0.246 0
0.2465 0
0.247 0
0.2475 0
0.248 0
0.2485 -0
0.249 -0
0.2495 0
0.25 -0
0.2505 -0
0.251 -0
0.2515 -0
0.252 0
0.2525 0
0.253 -0
0.2535 0
0.254 0
0.2545 0
0.255 0
0.2555 -0
0.256 -0
0.2565 -0
0.257 0
0.2575 -0
0.258 0
0.2585 0
0.259 -0
0.2595 -0
0.26 -0
0.2605 -0
0.261 0
0.2615 -0
0.262 -0
0.2625 -0
0.263 0
0.2635 0
0.264 -0
0.2645 0
0.265 -0
0.2655 -0
0.266 -0
0.2665 -0
0.267 -0
0.2675 0
0.268 -0
0.2685 0
0.269 -0
0.2695 -0
0.27 -0
0.2705 0
0.271 0
0.2715 0.25628
0.272 -0
0.2725 0
0.273 -0
0.2735 -0
0.274 -0
0.2745 0
0.275 0
0.2755 -0
0.276 -0
0.2765 -0
0.277 0
0.2775 -0
0.278 -0
0.2785 -0
0.279 0
0.2795 0
0.28 -0
0.2805 -0
0.281 0
0.2815 -0
0.282 -0
0.2825 0
0.283 0
0.2835 0
0.284 0
0.2845 -0
0.285 0
0.2855 0
0.286 0
0.2865 -0
0.287 0
0.2875 0
0.288 -0
0.2885 -0
0.289 -0
0.2895 0
0.29 0
0.2905 -0
0.291 0
0.2915 0
0.292 0
0.2925 0
0.293 -0
0.2935 -0
0.294 -0
0.2945 -1.8986
0.295 0
0.2955 0
0.296 -0
0.2965 0
0.297 0
0.2975 0
0.298 -0
0.2985 -0
0.299 0
0.2995 -0
0.3 -0
0.3005 0
0.301 0
0.3015 0
0.302 0
0.3025 0
0.303 0
0.3035 0
0.304 0
0.3045 0
0.305 0
0.3055 0
0.306 0
0.3065 0
0.307 0
0.3075 -0
0.308 0
0.3085 0
0.309 0
0.3095 -0
0.31 -0
0.3105 0
0.311 0
0.3115 0
0.312 0
0.3125 0
0.313 0
0.3135 0
0.314 0
0.3145 -0
0.315 -0
0.3155 0
0.316 0
0.3165 0
0.317 0
0.3175 -0
0.318 0
0.3185 0
0.319 0
0.3195 -0
0.32 -0
0.3205 0
0.321 -0
0.3215 0
0.322 -0
0.3225 -0
0.323 0
0.3235 -0
0.324 -0
0.3245 -0
0.325 0
0.3255 0
0.326 -0
0.3265 0
0.327 0
0.3275 -0
0.328 0
0.3285 -0
0.329 -0
0.3295 -0
0.33 0
0.3305 0
0.331 0
0.3315 -0
0.332 -0
0.3325 0
0.333 -0
0.3335 -0
0.334 0
0.3345 -0
0.335 0
0.3355 -0
0.336 -0
0.3365 0
0.337 0
0.3375 0
0.338 0
0.3385 -0
0.339 0
0.3395 -0
0.34 0
0.3405 0
0.341 0
0.3415 -0
0.342 0
0.3425 0
0.343 -0
0.3435 -0
0.344 -0
0.3445 0
0.345 0
0.3455 -0
0.346 0
0.3465 0
0.347 -0
0.3475 0
0.348 -0
0.3485 -0
0.349 -0
0.3495 -0
0.35 0
0.3505 0
0.351 0
0.3515 -0
0.352 0
0.3525 -0
0.353 -0
0.3535 -0
0.354 -0
0.3545 0
0.355 0
0.3555 -0
0.356 -0
0.3565 0
0.357 -0
0.3575 -0
0.358 0
0.3585 0
0.359 0
0.3595 0
0.36 0
0.3605 0
0.361 0
0.3615 -0
0.362 -0
0.3625 -0
0.363 0
0.3635 0
0.364 -0
0.3645 -0
0.365 0
0.3655 -0
0.366 -0
0.3665 0
0.367 -0
0.3675 0
0.368 -0
0.3685 0
0.369 0
0.3695 0
0.37 0
0.3705 -0
0.371 -0
0.3715 0
0.372 0
0.3725 -0
0.373 -0
0.3735 0
0.374 0
0.3745 0
0.375 0
0.3755 -0
0.376 -0
0.3765 -0.85284
0.377 -0
0.3775 0
0.378 -0
0.3785 0
0.379 0
0.3795 0
0.38 0
0.3805 -0.69598
0.381 -0
0.3815 -0
0.382 -0
0.3825 0
0.383 0
0.3835 -0
0.384 -0
0.3845 -0
0.385 -0
0.3855 -0
0.386 -0
0.3865 0
0.387 -0
0.3875 -0
0.388 -0
0.3885 0
0.389 0
0.3895 -0
0.39 0
0.3905 0
0.391 -0
0.3915 0
0.392 -0
0.3925 0
0.393 0
0.3935 0
0.394 -0
0.3945 0
0.395 0
0.3955 0
0.396 0
0.3965 -0
0.397 -0
0.3975 -0
0.398 -0
0.3985 0
0.399 0
0.3995 0
0.4 0
0.4005 -0
0.401 -0
0.4015 -0
0.402 -0
0.4025 -0
0.403 -0
0.4035 0
0.404 -0
0.4045 -0
0.405 0
0.4055 0
0.406 -0
0.4065 0
0.407 0
0.4075 0
0.408 0
0.4085 0
0.409 -0
0.4095 0
0.41 -0
0.4105 -0
0.411 -0
0.4115 0
0.412 0
0.4125 -0
0.413 -0
0.4135 -0
0.414 0
0.4145 -0
0.415 -0
0.4155 -0
0.416 -0
0.4165 0
0.417 -0
0.4175 0
0.418 -0
0.4185 0
0.419 -0
0.4195 0
0.42 0
0.4205 -0
0.421 -0
0.4215 0
0.422 -0
0.4225 0
0.423 0
0.4235 -0
0.424 0
0.4245 -0
0.425 0
0.4255 0
0.426 0
0.4265 0
0.427 0
0.4275 0
0.428 -0
0.4285 0
0.429 -0
0.4295 -0.22175
0.43 0
0.4305 -0
0.431 0
0.4315 -0
0.432 -0
0.4325 0
0.433 0
0.4335 -0
0.434 0
0.4345 0
0.435 0
0.4355 -0
0.436 -0
0.4365 -0
0.437 0
0.4375 -0
0.438 -0
0.4385 0
0.439 -0
0.4395 -0
0.44 -0
0.4405 -0
0.441 0
0.4415 -0
0.442 -0
0.4425 -0
0.443 -0
0.4435 -0
0.444 -0
0.4445 0
0.445 -0
0.4455 -0
0.446 0
0.4465 -0
0.447 -0
0.4475 0
0.448 0
0.4485 -0
0.449 -0
0.4495 -0
0.45 -0
0.4505 -0
0.451 0
0.4515 -0
0.452 0
0.4525 -0
0.453 0
0.4535 -0
0.454 -0
0.4545 -0
0.455 -0
0.4555 0
0.456 -0
0.4565 -0
0.457 -0
0.4575 0
0.458 -0
0.4585 -0
0.459 -0
0.4595 0
0.46 0
0.4605 -0
0.461 0
0.4615 -0
0.462 -0
0.4625 0
0.463 -0.54941
0.4635 -0
0.464 -0
0.4645 0
0.465 -0
0.4655 0
0.466 0
0.4665 0
0.467 0
0.4675 0
0.468 0
0.4685 -0
0.469 -0
0.4695 0
0.47 0
0.4705 0
0.471 0
0.4715 0
0.472 0
0.4725 -0
0.473 -0
0.4735 0
0.474 0
0.4745 0
0.475 0
0.4755 -0
0.476 -0
0.4765 -0
0.477 0
0.4775 0
0.478 -0
0.4785 0
0.479 -0
0.4795 0
0.48 0
0.4805 -0
0.481 0
0.4815 -0
0.482 -0
0.4825 -0
0.483 0
0.4835 -0
0.484 0
0.4845 0
0.485 0
0.4855 0
0.486 0
0.4865 -0
0.487 0
0.4875 0
0.488 0
0.4885 0
0.489 0
0.4895 -0
0.49 0
0.4905 0
0.491 0
0.4915 -0
0.492 -0
0.4925 -0
0.493 -0
0.4935 -0
0.494 -0
0.4945 -0
0.495 0
0.4955 -0
0.496 0
0.4965 -0
0.497 0
0.4975 -0
0.498 0
0.4985 -0
0.499 0
0.4995 -0
0.5 -0
0.5005 -0
0.501 -0
0.5015 -0
0.502 0
0.5025 0
0.503 0
0.5035 -0
0.504 -0
0.5045 -0
0.505 0
0.5055 -0
0.506 0
0.5065 0
0.507 0
0.5075 0
0.508 0
0.5085 0
0.509 -0
0.5095 0
0.51 0
0.5105 0
0.511 -0
0.5115 -0
0.512 0
0.5125 0
0.513 -0
0.5135 0
0.514 -0
0.5145 0
0.515 0
0.5155 0
0.516 -0
0.5165 -0
0.517 0
0.5175 -0
0.518 0
0.5185 -0
0.519 -0
0.5195 -0
0.52 0
0.5205 -0
0.521 0
0.5215 -0
0.522 0
0.5225 0
0.523 0
0.5235 -0
0.524 0
0.5245 0
0.525 0.46059
0.5255 0
0.526 -0
0.5265 -0
0.527 -0
0.5275 -0
0.528 0
0.5285 -0
0.529 -0
0.5295 -0
0.53 -0
0.5305 0
0.531 -0
0.5315 0
0.532 -0
0.5325 0
0.533 0
0.5335 -0
0.534 -0
0.5345 -0
0.535 -0
0.5355 0
0.536 -0
0.5365 -0
0.537 -0
0.5375 -0
0.538 -0
0.5385 -0
0.539 -0
0.5395 0
0.54 -0
0.5405 -0
0.541 0
0.5415 -0
0.542 0
0.5425 0
0.543 -0
0.5435 0
0.544 0
0.5445 -0
0.545 0
0.5455 0
0.546 -0
0.5465 -0
0.547 -0
0.5475 -0
0.548 0
0.5485 -0
0.549 -0
0.5495 0
0.55 -0
0.5505 0
0.551 -0
0.5515 0
0.552 0
0.5525 -0
0.553 -0
0.5535 0
0.554 -0
0.5545 0
0.555 -0
0.5555 0
0.556 -0
0.5565 0
0.557 -0
0.5575 -0
0.558 0
0.5585 -0
0.559 0
0.5595 -0
0.56 -0
0.5605 0
0.561 -0
0.5615 0
0.562 0
0.5625 -0
0.563 -0
0.5635 -0
0.564 0
0.5645 -0
0.565 -0
0.5655 0
0.566 0
0.5665 0
0.567 -0
0.5675 0
0.568 0
0.5685 0
0.569 -0
0.5695 0
0.57 0
0.5705 -0
0.571 0
0.5715 0
0.572 -0
0.5725 0
0.573 -0
0.5735 0
0.574 0
0.5745 0
0.575 -0
0.5755 -0
0.576 0
0.5765 0
0.577 -0
0.5775 -0
0.578 0
0.5785 -0
0.579 0
0.5795 -0
0.58 0
0.5805 0
0.581 -0
0.5815 -0
0.582 0
0.5825 -0
0.583 0
0.5835 0
0.584 0
0.5845 0
0.585 -0
0.5855 0
0.586 0
0.5865 0
0.587 0
0.5875 0
0.588 0
0.5885 -0
0.589 -0
0.5895 0
0.59 -0
0.5905 -0
0.591 0
0.5915 0
0.592 0
0.5925 0
0.593 0
0.5935 0
0.594 -0
0.5945 -0
0.595 -0.56434
0.5955 -0
0.596 0
0.5965 -0
0.597 0
0.5975 -0
0.598 -1.2424
0.5985 -0
0.599 0
0.5995 -0
0.6 0
0.6005 -0
0.601 0
0.6015 0
0.602 -0
0.6025 -0
0.603 0
0.6035 -1.3854
0.604 -0
0.6045 0
0.605 -0
0.6055 0
0.606 -0
0.6065 -0
0.607 -0
0.6075 -0
0.608 -0
0.6085 0
0.609 0
0.6095 -0
0.61 0
0.6105 0
0.611 -0
0.6115 0
0.612 -0
0.6125 0
0.613 -0
0.6135 0.62652
0.614 -0
0.6145 -0
0.615 -0
0.6155 0
0.616 0
0.6165 -0
0.617 -0
0.6175 0
0.618 -0
0.6185 0
0.619 0
0.6195 0
0.62 -0
0.6205 0
0.621 -0
0.6215 -0
0.622 0
0.6225 -0
0.623 -0
0.6235 -0
0.624 -0
0.6245 -0
0.625 -0
0.6255 -0
0.626 -0
0.6265 0
0.627 -0
0.6275 -0
0.628 0
0.6285 -0
0.629 0
0.6295 0
0.63 -0
0.6305 0
0.631 -0
0.6315 0
0.632 -0
0.6325 0
0.633 -0
0.6335 0
0.634 -0
0.6345 -0
0.635 0
0.6355 -0
0.636 0
0.6365 -0
0.637 -0
0.6375 0
0.638 -0
0.6385 -0
0.639 0
0.6395 0
0.64 -0
0.6405 0
0.641 -0
0.6415 0
0.642 -0
0.6425 0
0.643 0
0.6435 0
0.644 0
0.6445 -0
0.645 -0
0.6455 -0
0.646 -0
0.6465 -0
0.647 0
0.6475 -0
0.648 -0
0.6485 0
0.649 0
0.6495 -0
0.65 0
0.6505 0
0.651 -0
0.6515 0
0.652 -0
0.6525 -0
0.653 -0
0.6535 0
0.654 0
0.6545 0
0.655 -0
0.6555 0
0.656 -0
0.6565 -0
0.657 0
0.6575 -0
0.658 -0
0.6585 -0
0.659 -0
0.6595 -0
0.66 -0
0.6605 -0
0.661 0
0.6615 0
0.662 -0
0.6625 0
0.663 -0
0.6635 0
0.664 -0
0.6645 0
0.665 0
0.6655 0
0.666 0
0.6665 -0
0.667 0
0.6675 -0
0.668 -0
0.6685 -0
0.669 -0
0.6695 0
0.67 0
0.6705 -0
0.671 0
0.6715 -0
0.672 -0
0.6725 0
0.673 0
0.6735 -0
0.674 -0
0.6745 -0
0.675 -0
0.6755 0
0.676 0
0.6765 0
0.677 -0
0.6775 -0
0.678 -0
0.6785 0
0.679 -0
0.6795 -0
0.68 -0
0.6805 -0
0.681 -0
0.6815 0
0.682 -0
0.6825 -0
0.683 0
0.6835 0
0.684 -0
0.6845 0
0.685 0
0.6855 -0
0.686 0
0.6865 -0
0.687 -0
0.6875 0
0.688 -0
0.6885 -0
0.689 -0
0.6895 0
0.69 0
0.6905 -0
0.691 -0
0.6915 0
0.692 0
0.6925 0
0.693 0
0.6935 -0
0.694 -0
0.6945 0
0.695 0
0.6955 -0
0.696 0
0.6965 0
0.697 0
0.6975 0
0.698 -0
0.6985 -0
0.699 -0
0.6995 -0
0.7 -0
0.7005 -0
0.701 0
0.7015 0
0.702 -0
0.7025 0
0.703 -0
0.7035 -0
0.704 0
0.7045 -0
0.705 0
0.7055 0
0.706 -0
0.7065 0
0.707 0
0.7075 -0
0.708 -0
0.7085 -0
0.709 0
0.7095 -0
0.71 0
0.7105 -0
0.711 0
0.7115 -0
0.712 -0
0.7125 0
0.713 -0
0.7135 -0
0.714 -0
0.7145 0
0.715 -0
0.7155 0
0.716 0
0.7165 0
0.717 -0
0.7175 -0
0.718 0
0.7185 -0
0.719 0
0.7195 0
0.72 0
0.7205 -0
0.721 -0
0.7215 0
0.722 0
0.7225 -0
0.723 0
0.7235 -0
0.724 0
0.7245 -0
0.725 -0
0.7255 0
0.726 0
0.7265 -0
0.727 -0
0.7275 0
0.728 0
0.7285 0
0.729 -0
0.7295 -0
0.73 0
0.7305 -0
0.731 -0
0.7315 0
0.732 -0
0.7325 -0
0.733 -0
0.7335 0
0.734 0
0.7345 0
0.735 -0
0.7355 -0
0.736 0
0.7365 0
0.737 -0
0.7375 -0
0.738 0
0.7385 -0
0.739 0
0.7395 -0
0.74 -0
0.7405 0
0.741 0
0.7415 0
0.742 -0
0.7425 -0
0.743 0
0.7435 -0
0.744 -0
0.7445 -0
0.745 -0
0.7455 0
0.746 0
0.7465 0
0.747 0
0.7475 -0
0.748 0
0.7485 -0
0.749 0
0.7495 -0
0.75 0
0.7505 0
0.751 0
0.7515 0
0.752 0
0.7525 0
0.753 0
0.7535 0
0.754 -0
0.7545 -0
0.755 0
0.7555 0
0.756 -0
0.7565 0
0.757 0
0.7575 -0
0.758 0
0.7585 0
0.759 0
0.7595 0
0.76 0
0.7605 0
0.761 -0
0.7615 0
0.762 0
0.7625 0
0.763 -0
0.7635 0
0.764 -0
0.7645 0
0.765 -0
0.7655 -0
0.766 0
0.7665 -0
0.767 -0
0.7675 0
0.768 -0
0.7685 -0
0.769 -0
0.7695 0
0.77 -0
0.7705 0
0.771 -0
0.7715 -0
0.772 0.66903
0.7725 0
0.773 0
0.7735 -0
0.774 0
0.7745 -0
0.775 -0
0.7755 -0
0.776 -0
0.7765 -0
0.777 0
0.7775 0
0.778 -0
0.7785 -0
0.779 -0
0.7795 0
0.78 -0
0.7805 0
0.781 0
0.7815 0
0.782 -0
0.7825 0
0.783 -0
0.7835 -0
0.784 0
0.7845 0
0.785 0
0.7855 -0
0.786 -0
0.7865 -0
0.787 -0
0.7875 0
0.788 0
0.7885 0
0.789 0
0.7895 -0
0.79 0
0.7905 0
0.791 -0
0.7915 -0
0.792 0
0.7925 0
0.793 -0
0.7935 0
0.794 0
0.7945 0
0.795 -0
0.7955 0
0.796 0
0.7965 0
0.797 -0
0.7975 -0
0.798 0
0.7985 0
0.799 -0
0.7995 -0
0.8 0
0.8005 0
0.801 0
0.8015 -0
0.802 -0
0.8025 0
0.803 0
0.8035 0
0.804 -0
0.8045 0
0.805 0
0.8055 -0
0.806 -0.57272
0.8065 0
0.807 -0.58198
0.8075 -0
0.808 0
0.8085 0
0.809 0
0.8095 -0
0.81 0
0.8105 0
0.811 0
0.8115 0
0.812 -0
0.8125 -0
0.813 0
0.8135 -0
0.814 0
0.8145 0
0.815 0
0.8155 0
0.816 -0
0.8165 0
0.817 0
0.8175 -0
0.818 0
0.8185 0
0.819 -0
0.8195 -0
0.82 0
0.8205 0
0.821 0
0.8215 -0
0.822 0
0.8225 -0
0.823 0
0.8235 0
0.824 0
0.8245 0
0.825 0
0.8255 0
0.826 -0
0.8265 0
0.827 0
0.8275 -0
0.828 0
0.8285 -0
0.829 -0
0.8295 0
0.83 -0
0.8305 0
0.831 0
0.8315 -0
0.832 0
0.8325 -0
0.833 0
0.8335 -0
0.834 -0
0.8345 0
0.835 0
0.8355 -0
0.836 -0
0.8365 -0
0.837 -0
0.8375 0
0.838 -0
0.8385 0
0.839 0
0.8395 -0
0.84 -1.6821
0.8405 0
0.841 0
0.8415 0
0.842 -0
0.8425 -0
0.843 -0
0.8435 -0
0.844 -0
0.8445 0
0.845 -0
0.8455 0
0.846 0
0.8465 0
0.847 -0
0.8475 0
0.848 -0
0.8485 -0
0.849 0
0.8495 0
0.85 0
0.8505 0
0.851 0
0.8515 0
0.852 0.64025
0.8525 -0
0.853 -0
0.8535 0
0.854 0
0.8545 0
0.855 -0
0.8555 0
0.856 0
0.8565 0
0.857 -0
0.8575 -0
0.858 -0
0.8585 0
0.859 0
0.8595 0
0.86 0
0.8605 0
0.861 0
0.8615 0
0.862 -0
0.8625 -0
0.863 0
0.8635 -0
0.864 -0
0.8645 -0
0.865 0
0.8655 -0
0.866 -0
0.8665 0
0.867 0
0.8675 0
0.868 -0
0.8685 0
0.869 0
0.8695 -0
0.87 0
0.8705 -0
0.871 0
0.8715 0
0.872 0
0.8725 0
0.873 0
0.8735 0
0.874 -0
0.8745 -0
0.875 -0
0.8755 0
0.876 0
0.8765 0
0.877 0
0.8775 0
0.878 -0
0.8785 -0
0.879 0
0.8795 -0
0.88 0
0.8805 -0
0.881 0
0.8815 -0
0.882 -0
0.8825 -0
0.883 -0
0.8835 0
0.884 -0
0.8845 0
0.885 0
0.8855 0
0.886 0
0.8865 -0
0.887 -0
0.8875 0
0.888 0
0.8885 0
0.889 0
0.8895 -0.46235
0.89 -0
0.8905 0
0.891 0
0.8915 -0
0.892 -0
0.8925 -0
0.893 -0
0.8935 0
0.894 0
0.8945 -0
0.895 0
0.8955 0
0.896 -0
0.8965 -0
0.897 0
0.8975 -0
0.898 -0
0.8985 -0
0.899 -0
0.8995 0
0.9 0
0.9005 0
0.901 0
0.9015 0
0.902 -0
0.9025 -0
0.903 -0
0.9035 -0
0.904 -0
0.9045 -0
0.905 -0
0.9055 0
0.906 0
0.9065 -0
0.907 0
0.9075 0
0.908 0
0.9085 -0
0.909 0
0.9095 -0
0.91 -0
0.9105 -0
0.911 0
0.9115 -0
0.912 0
0.9125 -0
0.913 0
0.9135 -0
0.914 -0
0.9145 -0
0.915 0
0.9155 0
0.916 -0
0.9165 -0
0.917 0
0.9175 0
0.918 0
0.9185 -0
0.919 0
0.9195 -0
0.92 -0
0.9205 0
0.921 -0
0.9215 -0
0.922 -0
0.9225 -0
0.923 0
0.9235 -0
0.924 0
0.9245 -0
0.925 0
0.9255 0
0.926 0
0.9265 0
0.927 -0
0.9275 -0
0.928 0
0.9285 -0
0.929 -0
0.9295 -0
0.93 -0
0.9305 -0
0.931 0
0.9315 0
0.932 0
0.9325 0
0.933 0
0.9335 0
0.934 0
0.9345 0
0.935 -0
0.9355 0
0.936 -0
0.9365 -0
0.937 -0
0.9375 0
0.938 0
0.9385 -0
0.939 0
0.9395 -0
0.94 0
0.9405 -0
0.941 -0
0.9415 -0
0.942 0
0.9425 -0
0.943 0
0.9435 -0
0.944 -0
0.9445 -0
0.945 -0
0.9455 -0
0.946 -0
0.9465 -0
0.947 0
0.9475 0
0.948 0
0.9485 -0
0.949 -0
0.9495 -0
0.95 0
0.9505 -1.7205
0.951 -0
0.9515 -0
0.952 0
0.9525 0
0.953 0
0.9535 0
0.954 0
0.9545 0
0.955 0
0.9555 0
0.956 0.56246
0.9565 -0
0.957 0
0.9575 0
0.958 0
0.9585 -0
0.959 -0
0.9595 0
0.96 0
0.9605 -0
0.961 0
0.9615 -0
0.962 -0
0.9625 -0
0.963 0
0.9635 0
0.964 -0
0.9645 -0
0.965 0
0.9655 -0
0.966 -0
0.9665 -0
0.967 0
0.9675 -0
0.968 -0
0.9685 -0
0.969 -0
0.9695 -0
0.97 0
0.9705 0
0.971 -0
0.9715 0
0.972 0
0.9725 0
0.973 -0
0.9735 -0
0.974 -0
0.9745 -0
0.975 0
0.9755 0
0.976 -0
0.9765 -0
0.977 0
0.9775 -0
0.978 -0
0.9785 0
0.979 0
0.9795 -0
0.98 -0.52263
0.9805 0
0.981 -0
0.9815 -0
0.982 -0
0.9825 -0
0.983 -0
0.9835 -0
0.984 -0
0.9845 -0
0.985 0
0.9855 -0
0.986 0
0.9865 0
0.987 0
0.9875 0
0.988 0
0.9885 -0
0.989 -0
0.9895 -0
0.99 0
0.9905 -0
0.991 0
0.9915 0
0.992 0
0.9925 0
0.993 0
0.9935 0
0.994 -0
0.9945 0
0.995 -0
0.9955 -0
0.996 -0
0.9965 -0
0.997 -0
0.9975 0
0.998 -0
0.9985 -0
0.999 0
0.9995 0
1 0


==> data/uniform_noise/xBPSFPexact.dat <==
0.0005 0
0.001 0
0.0015 0
0.002 0
0.0025 0
0.003 -0.02
0.0035 0
0.004 0
0.0045 0
0.005 0
0.0055 0
0.006 0
0.0065 0
0.007 0
0.0075 0
0.008 0
0.0085 0
0.009 0
0.0095 0
0.01 0
0.0105 0
0.011 0
0.0115 0
0.012 0
0.0125 0
0.013 0
0.0135 0
0.014 0
0.0145 0
0.015 0
0.0155 0
0.016 0
0.0165 0
0.017 0
0.0175 0
0.018 0
0.0185 0
0.019 0
0.0195 0
0.02 0
0.0205 0
0.021 0
0.0215 0
0.022 0
0.0225 0
0.023 0
0.0235 0.071
0.024 0
0.0245 0
0.025 0
0.0255 0
0.026 0
0.0265 0
0.027 0
0.0275 0
0.028 0
0.0285 -0.023
0.029 0
0.0295 -0.082
0.03 -0.046
0.0305 0
0.031 0
0.0315 -0.029
0.032 0
0.0325 0
0.033 0
0.0335 0
0.034 0
0.0345 0
0.035 0
0.0355 0
0.036 0
0.0365 0.022
0.037 0
0.0375 0
0.038 0
0.0385 0
0.039 0
0.0395 0
0.04 0
0.0405 0
0.041 0.018
0.0415 0
0.042 0
0.0425 0
0.043 0
0.0435 0
0.044 0
0.0445 0
0.045 0
0.0455 0
0.046 0
0.0465 0
0.047 0
0.0475 0
0.048 0.038
0.0485 0
0.049 0
0.0495 0
0.05 -0.01
0.0505 -0.002
0.051 0
0.0515 0
0.052 0
0.0525 1.327
0.053 0
0.0535 0
0.054 -0.034
0.0545 0
0.055 0
0.0555 0
0.056 0
0.0565 0
0.057 0
0.0575 0
0.058 0
0.0585 0
0.059 0
0.0595 0
0.06 -0.026
0.0605 0
0.061 0
0.0615 0
0.062 0
0.0625 0.011
0.063 0
0.0635 -0.028
0.064 0
0.0645 0
0.065 0
0.0655 0
0.066 0
0.0665 0
0.067 0
0.0675 0
0.068 0
0.0685 0
0.069 0
0.0695 0
0.07 0
0.0705 0
0.071 0
0.0715 0
0.072 0
0.0725 0.04
0.073 0
0.0735 0
0.074 0
0.0745 0
0.075 0
0.0755 0
0.076 0
0.0765 0
0.077 0
0.0775 0
0.078 0
0.0785 0
0.079 0
0.0795 0
0.08 0
0.0805 0.027
0.081 0
0.0815 0.022
0.082 0
0.0825 0
0.083 0
0.0835 0
0.084 0
0.0845 -0.023
0.085 0
0.0855 0
0.086 0
0.0865 0
0.087 0
0.0875 0
0.088 0
0.0885 0
0.089 0
0.0895 0.018
0.09 0
0.0905 0
0.091 0
0.0915 0
0.092 0
0.0925 0
0.093 0
0.0935 0.054
0.094 0
0.0945 0
0.095 0
0.0955 0
0.096 0
0.0965 0
0.097 0
0.0975 0
0.098 0
0.0985 -0.028
0.099 0
0.0995 0
0.1 0
0.1005 0.029
0.101 0
0.1015 0
0.102 0
0.1025 0
0.103 0
0.1035 0
0.104 0
0.1045 0
0.105 0
0.1055 0
0.106 0
0.1065 0
0.107 0
0.1075 0
0.108 0
0.1085 -0.035
0.109 0
0.1095 0
0.11 0
0.1105 0
0.111 0
0.1115 0
0.112 0.019
0.1125 0
0.113 0
0.1135 0
0.114 0
0.1145 0
0.115 0
0.1155 0
0.116 0
0.1165 1.123
0.117 -0.025
0.1175 0
0.118 0
0.1185 0
0.119 0
0.1195 0
0.12 0
0.1205 0
0.121 0
0.1215 0
0.122 0
0.1225 0
0.123 0
0.1235 0
0.124 0
0.1245 0
0.125 0
0.1255 0
0.126 0.21
0.1265 0
0.127 0
0.1275 0.009
0.128 0
0.1285 0
0.129 0
0.1295 0
0.13 0
0.1305 0
0.131 0
0.1315 -0.019
0.132 0
0.1325 0
0.133 0
0.1335 0
0.134 0
0.1345 0
0.135 -0.026
0.1355 0
0.136 0
0.1365 0
0.137 0
0.1375 0
0.138 0
0.1385 -0.032
0.139 0
0.1395 0.012
0.14 0
0.1405 0.016
0.141 0
0.1415 0
0.142 0.9
0.1425 0
0.143 0
0.1435 0
0.144 0
0.1445 0
0.145 0
0.1455 0
0.146 0
0.1465 -0.067
0.147 0.018
0.1475 0
0.148 0
0.1485 0
0.149 -0.427
0.1495 0.057
0.15 0
0.1505 0
0.151 -0.028
0.1515 0
0.152 0
0.1525 0
0.153 -0.014
0.1535 0
0.154 0
0.1545 0
0.155 0
0.1555 0
0.156 0
0.1565 0
0.157 0
0.1575 0
0.158 0
0.1585 0
0.159 0
0.1595 0
0.16 0.02
0.1605 0
0.161 0
0.1615 0
0.162 0.022
0.1625 0
0.163 0
0.1635 0
0.164 0
0.1645 0
0.165 0
0.1655 0
0.166 0
0.1665 0
0.167 0
0.1675 0
0.168 0.057
0.1685 0
0.169 0
0.1695 0
0.17 0
0.1705 0
0.171 0
0.1715 0
0.172 0
0.1725 0
0.173 0
0.1735 0
0.174 0
0.1745 0
0.175 0
0.1755 0
0.176 0
0.1765 0
0.177 0
0.1775 -0.068
0.178 0
0.1785 0
0.179 0
0.1795 0
0.18 0.036
0.1805 0
0.181 0
0.1815 0
0.182 0
0.1825 0
0.183 0
0.1835 0
0.184 0
0.1845 0
0.185 0
0.1855 -0.04
0.186 0
0.1865 0
0.187 0
0.1875 0.048
0.188 0
0.1885 0
0.189 0
0.1895 0
0.19 -0.011
0.1905 0
0.191 0
0.1915 0
0.192 0
0.1925 0
0.193 0
0.1935 0
0.194 0
0.1945 0
0.195 0
0.1955 0
0.196 0
0.1965 0
0.197 0
0.1975 0
0.198 0
0.1985 0
0.199 1.699
0.1995 0
0.2 0
0.2005 0
0.201 0
0.2015 0
0.202 -0.345
0.2025 -0.033
0.203 0
0.2035 0
0.204 0
0.2045 0
0.205 0
0.2055 0
0.206 0
0.2065 0
0.207 0
0.2075 0
0.208 0
0.2085 0
0.209 0
0.2095 0
0.21 0
0.2105 0.004
0.211 0
0.2115 0
0.212 0
0.2125 0
0.213 0
0.2135 0
0.214 0
0.2145 0
0.215 0
0.2155 0
0.216 0
0.2165 0
0.217 0
0.2175 0
0.218 0
0.2185 0
0.219 0
0.2195 0
0.22 0
0.2205 0
0.221 0
0.2215 0
0.222 -0.01
0.2225 0
0.223 0
0.2235 0
0.224 0
0.2245 0
0.225 0
0.2255 0
0.226 0
0.2265 0
0.227 0
0.2275 0
0.228 0
0.2285 0
0.229 0
0.2295 0
0.23 0
0.2305 0
0.231 0
0.2315 0
0.232 0
0.2325 0
0.233 0
0.2335 0.026
0.234 0
0.2345 0
0.235 0
0.2355 0
0.236 0
0.2365 0
0.237 0
0.2375 0
0.238 0
0.2385 0
0.239 0.043
0.2395 0
0.24 0
0.2405 -0.018
0.241 0
0.2415 0.038
0.242 0
0.2425 0
0.243 0
0.2435 0
0.244 0
0.2445 0
0.245 0
0.2455 0
0.246 0
0.2465 0
0.247 0
0.2475 0
0.248 0
0.2485 0
0.249 0
0.2495 0
0.25 0
0.2505 0.03
0.251 0
0.2515 0
0.252 0
0.2525 0
0.253 0
0.2535 0.045
0.254 0
0.2545 0
0.255 0
0.2555 0
0.256 0
0.2565 0
0.257 0
0.2575 0
0.258 0
0.2585 0
0.259 0
0.2595 -0.046
0.26 0
0.2605 0
0.261 0
0.2615 -0.029
0.262 0
0.2625 0
0.263 0
0.2635 0
0.264 0
0.2645 0
0.265 0
0.2655 0
0.266 0
0.2665 0
0.267 0
0.2675 0
0.268 0
0.2685 0
0.269 0
0.2695 0
0.27 0
0.2705 0
0.271 0
0.2715 0.211
0.272 0
0.2725 0
0.273 0
0.2735 0
0.274 0
0.2745 0
0.275 0
0.2755 0
0.276 0
0.2765 0
0.277 0
0.2775 0
0.278 0
0.2785 -0.012
0.279 0
0.2795 0
0.28 0
0.2805 0
0.281 0
0.2815 0
0.282 0
0.2825 0
0.283 0
0.2835 0
0.284 0
0.2845 0
0.285 0
0.2855 0
0.286 0
0.2865 0
0.287 0
0.2875 0
0.288 0
0.2885 -0.039
0.289 0
0.2895 0
0.29 0
0.2905 0
0.291 0
0.2915 0
0.292 0
0.2925 0
0.293 -0.02
0.2935 0.029
0.294 0
0.2945 -1.866
0.295 0
0.2955 0
0.296 -0.029
0.2965 0
0.297 0
0.2975 0
0.298 0
0.2985 0
0.299 0
0.2995 0
0.3 0
0.3005 0
0.301 0
0.3015 0
0.302 0
0.3025 0
0.303 0
0.3035 0
0.304 0
0.3045 0
0.305 0
0.3055 0
0.306 0
0.3065 0
0.307 0
0.3075 0
0.308 0
0.3085 0
0.309 0
0.3095 0
0.31 -0.028
0.3105 0
0.311 0
0.3115 0
0.312 0.004
0.3125 0
0.313 0
0.3135 0
0.314 0
0.3145 0
0.315 -0.016
0.3155 0
0.316 0
0.3165 0
0.317 0.013
0.3175 0
0.318 0
0.3185 0.05
0.319 0
0.3195 0
0.32 0
0.3205 0
0.321 0
0.3215 0
0.322 -0.017
0.3225 0
0.323 0
0.3235 0
0.324 0
0.3245 0
0.325 0
0.3255 0
0.326 0
0.3265 0.04
0.327 0
0.3275 0
0.328 0
0.3285 0
0.329 0
0.3295 0
0.33 0
0.3305 0
0.331 0
0.3315 0
0.332 0
0.3325 0
0.333 0
0.3335 0
0.334 0
0.3345 0
0.335 0.045
0.3355 0
0.336 0
0.3365 0
0.337 0
0.3375 0
0.338 0
0.3385 0
0.339 0
0.3395 -0.019
0.34 0
0.3405 0
0.341 0
0.3415 0
0.342 0
0.3425 0
0.343 0
0.3435 0
0.344 0
0.3445 0
0.345 0
0.3455 0
0.346 0
0.3465 0
0.347 0
0.3475 0
0.348 0
0.3485 0
0.349 0
0.3495 0
0.35 0
0.3505 0
0.351 0
0.3515 0
0.352 0
0.3525 0
0.353 0
0.3535 -0.057
0.354 0
0.3545 0.019
0.355 0.011
0.3555 -0.053
0.356 0
0.3565 0
0.357 0
0.3575 0
0.358 0
0.3585 0
0.359 0
0.3595 0.009
0.36 0
0.3605 0
0.361 0
0.3615 0
0.362 0
0.3625 0
0.363 0
0.3635 0.024
0.364 0
0.3645 0
0.365 0
0.3655 0
0.366 0
0.3665 0
0.367 0
0.3675 0
0.368 0
0.3685 0.011
0.369 0
0.3695 0
0.37 0
0.3705 0
0.371 0
0.3715 0
0.372 0
0.3725 0
0.373 0
0.3735 0
0.374 0
0.3745 0
0.375 0
0.3755 0
0.376 -0.016
0.3765 -0.82
0.377 0
0.3775 0
0.378 0
0.3785 0
0.379 0
0.3795 0
0.38 0
0.3805 -0.642
0.381 0
0.3815 0
0.382 0
0.3825 0
0.383 0
0.3835 0
0.384 0
0.3845 0
0.385 0
0.3855 0
0.386 0
0.3865 0
0.387 0
0.3875 -0.049
0.388 0
0.3885 0
0.389 0.038
0.3895 0
0.39 0
0.3905 0
0.391 -0.035
0.3915 0.036
0.392 -0.046
0.3925 0.028
0.393 0
0.3935 0
0.394 0
0.3945 0
0.395 0
0.3955 0
0.396 0
0.3965 0
0.397 0
0.3975 0
0.398 0
0.3985 0
0.399 0
0.3995 0
0.4 0
0.4005 0
0.401 0
0.4015 0
0.402 0
0.4025 0
0.403 0
0.4035 0
0.404 0
0.4045 0
0.405 0
0.4055 0
0.406 0
0.4065 0.034
0.407 0
0.4075 0
0.408 0
0.4085 0
0.409 0
0.4095 0
0.41 0
0.4105 0
0.411 0
0.4115 0
0.412 0
0.4125 0
0.413 0
0.4135 0
0.414 0
0.4145 0
0.415 0
0.4155 0
0.416 0
0.4165 0
0.417 0
0.4175 0
0.418 0
0.4185 0
0.419 0
0.4195 0
0.42 0
0.4205 0
0.421 0
0.4215 0
0.422 0
0.4225 0
0.423 0
0.4235 0
0.424 0
0.4245 0
0.425 0
0.4255 0.022
0.426 0
0.4265 0
0.427 0
0.4275 0
0.428 0
0.4285 0
0.429 0
0.4295 -0.198
0.43 0
0.4305 0
0.431 0
0.4315 0
0.432 0
0.4325 0
0.433 0
0.4335 0
0.434 0
0.4345 0
0.435 0
0.4355 0
0.436 0
0.4365 0
0.437 0
0.4375 0
0.438 0
0.4385 0
0.439 0
0.4395 0
0.44 0
0.4405 0
0.441 0.002
0.4415 0
0.442 -0.012
0.4425 0
0.443 0
0.4435 0
0.444 0
0.4445 0
0.445 0
0.4455 0
0.446 0
0.4465 0
0.447 0
0.4475 0
0.448 0
0.4485 0
0.449 0
0.4495 0
0.45 0
0.4505 0
0.451 0
0.4515 0
0.452 0
0.4525 0
0.453 0
0.4535 -0.032
0.454 0
0.4545 -0.02
0.455 -0.009
0.4555 0.014
0.456 0
0.4565 -0.013
0.457 0
0.4575 0
0.458 0
0.4585 -0.013
0.459 0
0.4595 0
0.46 0
0.4605 0
0.461 0
0.4615 -0.019
0.462 0
0.4625 0
0.463 -0.505
0.4635 0
0.464 0
0.4645 0
0.465 0
0.4655 0
0.466 0
0.4665 0
0.467 0
0.4675 0
0.468 0
0.4685 0
0.469 0
0.4695 0
0.47 0
0.4705 0
0.471 0
0.4715 0
0.472 0
0.4725 0
0.473 0
0.4735 0
0.474 0
0.4745 0
0.475 0
0.4755 0
0.476 0
0.4765 0.05
0.477 0
0.4775 0
0.478 0
0.4785 0
0.479 0
0.4795 0
0.48 0
0.4805 -0.007
0.481 0
0.4815 0
0.482 0
0.4825 -0.015
0.483 0
0.4835 0
0.484 0
0.4845 0
0.485 0
0.4855 0
0.486 0
0.4865 0
0.487 0
0.4875 0.027
0.488 0
0.4885 0
0.489 0
0.4895 -0.005
0.49 0
0.4905 0
0.491 0
0.4915 0
0.492 0
0.4925 0
0.493 0
0.4935 0
0.494 0
0.4945 0
0.495 0
0.4955 0
0.496 0
0.4965 0
0.497 0.002
0.4975 0
0.498 0
0.4985 0
0.499 0
0.4995 -0.049
0.5 0
0.5005 -0.042
0.501 0
0.5015 0
0.502 0
0.5025 0
0.503 0
0.5035 0
0.504 0
0.5045 0
0.505 0
0.5055 0
0.506 0
0.5065 0
0.507 0
0.5075 0
0.508 0
0.5085 0
0.509 0
0.5095 0
0.51 0
0.5105 0
0.511 0
0.5115 0
0.512 0
0.5125 0.059
0.513 0.019
0.5135 0
0.514 0
0.5145 0
0.515 0
0.5155 0
0.516 0
0.5165 -0.004
0.517 0
0.5175 0
0.518 0
0.5185 0
0.519 0
0.5195 0
0.52 0
0.5205 0
0.521 0
0.5215 0
0.522 0
0.5225 0
0.523 0
0.5235 0
0.524 0.029
0.5245 0
0.525 0.426
0.5255 0.03
0.526 0
0.5265 0
0.527 0
0.5275 0
0.528 0
0.5285 0
0.529 0
0.5295 0
0.53 0
0.5305 0
0.531 0
0.5315 0
0.532 0
0.5325 0
0.533 0
0.5335 0
0.534 0
0.5345 0
0.535 -0.033
0.5355 0
0.536 0
0.5365 0.029
0.537 0
0.5375 0
0.538 0
0.5385 0
0.539 0
0.5395 0
0.54 0
0.5405 0
0.541 0
0.5415 0
0.542 0
0.5425 0.006
0.543 0
0.5435 0
0.544 0
0.5445 0
0.545 0
0.5455 0
0.546 0
0.5465 0
0.547 0
0.5475 0
0.548 0
0.5485 0
0.549 0
0.5495 0
0.55 0
0.5505 0
0.551 0
0.5515 0
0.552 0
0.5525 0
0.553 0
0.5535 0
0.554 0
0.5545 0
0.555 -0.04
0.5555 0
0.556 0
0.5565 0
0.557 -0.017
0.5575 -0.058
0.558 0
0.5585 0
0.559 0
0.5595 0
0.56 0
0.5605 0
0.561 0
0.5615 0
0.562 0
0.5625 0
0.563 0
0.5635 0
0.564 0
0.5645 0
0.565 0
0.5655 0
0.566 0
0.5665 0
0.567 0
0.5675 0
0.568 0
0.5685 0
0.569 0
0.5695 0
0.57 0.053
0.5705 0
0.571 0
0.5715 0.011
0.572 0
0.5725 0
0.573 -0.042
0.5735 0
0.574 0
0.5745 0
0.575 0
0.5755 0
0.576 0
0.5765 0
0.577 0
0.5775 -0.091
0.578 0
0.5785 0
0.579 0
0.5795 0
0.58 0
0.5805 0
0.581 0
0.5815 0
0.582 0.033
0.5825 0
0.583 0
0.5835 0
0.584 0
0.5845 0
0.585 0
0.5855 0
0.586 0
0.5865 0
0.587 0
0.5875 0
0.588 0
0.5885 0
0.589 0
0.5895 0
0.59 0
0.5905 -0.031
0.591 0
0.5915 0
0.592 0
0.5925 0
0.593 0
0.5935 0
0.594 0
0.5945 0
0.595 -0.598
0.5955 0
0.596 0
0.5965 0
0.597 -0.031
0.5975 0
0.598 -1.256
0.5985 0
0.599 0
0.5995 -0.02
0.6 0.012
0.6005 0
0.601 0
0.6015 0.019
0.602 0
0.6025 0
0.603 0
0.6035 -1.413
0.604 0
0.6045 0
0.605 0
0.6055 0
0.606 0
0.6065 0
0.607 0
0.6075 0
0.608 0
0.6085 0
0.609 0
0.6095 0
0.61 0
0.6105 0
0.611 0
0.6115 0
0.612 0
0.6125 0
0.613 0
0.6135 0.601
0.614 0
0.6145 0
0.615 0
0.6155 0
0.616 0
0.6165 0
0.617 0
0.6175 0
0.618 0
0.6185 0
0.619 0.036
0.6195 0
0.62 0
0.6205 0
0.621 0
0.6215 0
0.622 0
0.6225 0
0.623 0
0.6235 0
0.624 0
0.6245 0
0.625 0
0.6255 0
0.626 0
0.6265 0.016
0.627 0
0.6275 0
0.628 0
0.6285 0
0.629 0.04
0.6295 0
0.63 0
0.6305 0
0.631 0
0.6315 0
0.632 0
0.6325 0
0.633 0
0.6335 0
0.634 0
0.6345 0
0.635 0
0.6355 0
0.636 0
0.6365 0.021
0.637 0
0.6375 0.047
0.638 -0.01
0.6385 0
0.639 0
0.6395 0.026
0.64 0
0.6405 0
0.641 0
0.6415 0
0.642 0
0.6425 0
0.643 0
0.6435 0.033
0.644 0
0.6445 0
0.645 0
0.6455 0
0.646 0
0.6465 0
0.647 0
0.6475 0
0.648 0
0.6485 0
0.649 0
0.6495 0
0.65 0
0.6505 0
0.651 0
0.6515 0
0.652 0
0.6525 0
0.653 0
0.6535 0
0.654 0
0.6545 0.048
0.655 0
0.6555 0
0.656 -0.041
0.6565 -0.005
0.657 0
0.6575 0
0.658 0
0.6585 0
0.659 0
0.6595 0
0.66 0
0.6605 0
0.661 0
0.6615 0
0.662 0
0.6625 0
0.663 0
0.6635 0
0.664 0
0.6645 0
0.665 0
0.6655 0
0.666 0.038
0.6665 0
0.667 0
0.6675 0
0.668 0
0.6685 0
0.669 -0.039
0.6695 0
0.67 0
0.6705 -0.039
0.671 0
0.6715 0
0.672 0
0.6725 0
0.673 0
0.6735 0
0.674 0
0.6745 0
0.675 0
0.6755 0
0.676 0
0.6765 0
0.677 0
0.6775 0
0.678 0
0.6785 0
0.679 0
0.6795 0
0.68 0
0.6805 0
0.681 0
0.6815 0.02
0.682 0
0.6825 -0.037
0.683 0
0.6835 0
0.684 0
0.6845 -0.037
0.685 0
0.6855 0
0.686 0
0.6865 0
0.687 0
0.6875 0
0.688 0
0.6885 0
0.689 0
0.6895 0.024
0.69 0
0.6905 0
0.691 0
0.6915 0
0.692 0
0.6925 0
0.693 0
0.6935 0
0.694 0
0.6945 0
0.695 0
0.6955 0
0.696 0
0.6965 0
0.697 0
0.6975 0
0.698 0
0.6985 0
0.699 0
0.6995 0
0.7 0
0.7005 0
0.701 0
0.7015 0
0.702 0
0.7025 0
0.703 0
0.7035 0.025
0.704 0
0.7045 -0.03
0.705 0
0.7055 0
0.706 0
0.7065 0
0.707 0
0.7075 0
0.708 0
0.7085 0
0.709 0
0.7095 0
0.71 0
0.7105 0
0.711 0
0.7115 -0.005
0.712 0
0.7125 0
0.713 0
0.7135 0
0.714 0
0.7145 0
0.715 0
0.7155 0.053
0.716 0
0.7165 0
0.717 0
0.7175 0
0.718 0
0.7185 0
0.719 0
0.7195 0
0.72 0
0.7205 0
0.721 0
0.7215 0
0.722 0
0.7225 0
0.723 0
0.7235 0
0.724 0
0.7245 0
0.725 0
0.7255 0
0.726 0
0.7265 0
0.727 0
0.7275 0
0.728 0
0.7285 0
0.729 0
0.7295 0
0.73 0
0.7305 0
0.731 0
0.7315 0
0.732 -0.03
0.7325 0
0.733 0
0.7335 0
0.734 0.024
0.7345 0.06
0.735 0
0.7355 0
0.736 0
0.7365 0
0.737 0
0.7375 0
0.738 0
0.7385 0
0.739 0
0.7395 -0.01
0.74 -0.036
0.7405 0
0.741 0
0.7415 0
0.742 0
0.7425 0
0.743 0
0.7435 0
0.744 0
0.7445 0
0.745 0
0.7455 0
0.746 0
0.7465 0
0.747 0
0.7475 0
0.748 0
0.7485 0
0.749 0
0.7495 0
0.75 0
0.7505 0
0.751 0
0.7515 0
0.752 0
0.7525 0
0.753 0
0.7535 0
0.754 0
0.7545 0
0.755 0
0.7555 0
0.756 0
0.7565 0.017
0.757 0
0.7575 0
0.758 0
0.7585 0
0.759 0
0.7595 0
0.76 0
0.7605 0
0.761 0
0.7615 0
0.762 0
0.7625 0
0.763 0
0.7635 0
0.764 -0.054
0.7645 0
0.765 0
0.7655 0
0.766 0
0.7665 0
0.767 0
0.7675 0
0.768 0
0.7685 0
0.769 0
0.7695 0
0.77 0
0.7705 0
0.771 0
0.7715 -0.052
0.772 0.626
0.7725 0
0.773 0
0.7735 0
0.774 0
0.7745 0
0.775 0
0.7755 -0.028
0.776 0
0.7765 0
0.777 0.059
0.7775 0
0.778 0
0.7785 -0.054
0.779 0
0.7795 0
0.78 0
0.7805 0
0.781 0
0.7815 0
0.782 0
0.7825 0
0.783 0
0.7835 -0.006
0.784 0
0.7845 0
0.785 0
0.7855 0
0.786 0
0.7865 0
0.787 0
0.7875 0
0.788 0
0.7885 0
0.789 0
0.7895 0
0.79 0
0.7905 0
0.791 0
0.7915 0
0.792 0
0.7925 0
0.793 0
0.7935 0
0.794 0
0.7945 0
0.795 0
0.7955 0
0.796 0
0.7965 0.024
0.797 0
0.7975 0
0.798 0
0.7985 0
0.799 0
0.7995 0
0.8 0
0.8005 0.029
0.801 0
0.8015 0
0.802 0
0.8025 0.041
0.803 0
0.8035 0
0.804 0
0.8045 0
0.805 0
0.8055 0
0.806 -0.537
0.8065 0
0.807 -0.625
0.8075 0
0.808 0
0.8085 0
0.809 0
0.8095 0
0.81 0
0.8105 0.044
0.811 0
0.8115 0
0.812 0
0.8125 0
0.813 0
0.8135 0
0.814 0
0.8145 0
0.815 0
0.8155 0
0.816 0
0.8165 0
0.817 0
0.8175 -0.028
0.818 0
0.8185 0
0.819 0
0.8195 0
0.82 0
0.8205 0
0.821 0
0.8215 0
0.822 0
0.8225 0
0.823 0
0.8235 0
0.824 0
0.8245 0
0.825 0
0.8255 0
0.826 0
0.8265 0
0.827 0
0.8275 0
0.828 0
0.8285 0
0.829 0
0.8295 0
0.83 0
0.8305 0
0.831 0
0.8315 0
0.832 0
0.8325 0
0.833 0
0.8335 0
0.834 0
0.8345 0
0.835 0
0.8355 0
0.836 0
0.8365 0
0.837 0.037
0.8375 0
0.838 0
0.8385 0
0.839 0
0.8395 0
0.84 -1.722
0.8405 0.001
0.841 0
0.8415 0
0.842 0
0.8425 0
0.843 0
0.8435 0
0.844 0
0.8445 0
0.845 0
0.8455 0
0.846 0
0.8465 0
0.847 0
0.8475 0
0.848 0
0.8485 0
0.849 0
0.8495 0
0.85 0
0.8505 0
0.851 0
0.8515 0
0.852 0.607
0.8525 0
0.853 0
0.8535 0
0.854 0.008
0.8545 0
0.855 -0.014
0.8555 0
0.856 0
0.8565 0
0.857 -0.023
0.8575 0
0.858 0
0.8585 0
0.859 0
0.8595 0
0.86 0
0.8605 0.035
0.861 0
0.8615 0
0.862 0
0.8625 0
0.863 0
0.8635 0
0.864 0
0.8645 -0.019
0.865 0.002
0.8655 0
0.866 0
0.8665 0
0.867 0.064
0.8675 0.032
0.868 0
0.8685 0
0.869 0
0.8695 -0.031
0.87 0
0.8705 0
0.871 0
0.8715 0
0.872 0
0.8725 0
0.873 0
0.8735 0
0.874 0
0.8745 0
0.875 0
0.8755 0
0.876 0
0.8765 0.008
0.877 0
0.8775 0
0.878 0
0.8785 0
0.879 0
0.8795 -0.036
0.88 0
0.8805 0
0.881 0
0.8815 0
0.882 0
0.8825 0
0.883 -0.009
0.8835 0
0.884 0
0.8845 0
0.885 0
0.8855 0
0.886 0
0.8865 0
0.887 0
0.8875 0
0.888 0
0.8885 0
0.889 0.008
0.8895 -0.459
0.89 0
0.8905 0
0.891 0
0.8915 0
0.892 0
0.8925 0
0.893 0
0.8935 0.041
0.894 0
0.8945 0
0.895 0
0.8955 0
0.896 0
0.8965 0
0.897 0
0.8975 0
0.898 0
0.8985 0
0.899 0
0.8995 0
0.9 0
0.9005 0
0.901 0
0.9015 0
0.902 0.035
0.9025 0
0.903 0
0.9035 0
0.904 0
0.9045 0
0.905 -0.019
0.9055 0
0.906 0
0.9065 0
0.907 0
0.9075 0
0.908 0
0.9085 0
0.909 0
0.9095 0
0.91 -0.002
0.9105 0
0.911 0
0.9115 0
0.912 0
0.9125 0
0.913 0
0.9135 0
0.914 0
0.9145 -0.039
0.915 0
0.9155 0
0.916 -0.006
0.9165 -0.006
0.917 0
0.9175 0
0.918 0
0.9185 0
0.919 0
0.9195 0
0.92 0
0.9205 0
0.921 -0.025
0.9215 0
0.922 -0.02
0.9225 0
0.923 0
0.9235 0
0.924 0
0.9245 0
0.925 0
0.9255 0
0.926 0
0.9265 0
0.927 0
0.9275 0
0.928 0
0.9285 0
0.929 0
0.9295 0
0.93 0
0.9305 0
0.931 0
0.9315 0
0.932 0
0.9325 0
0.933 0
0.9335 0
0.934 0
0.9345 0
0.935 0
0.9355 0
0.936 0
0.9365 0
0.937 0
0.9375 0.041
0.938 0.007
0.9385 0
0.939 0
0.9395 0
0.94 0
0.9405 0
0.941 0
0.9415 0
0.942 0.008
0.9425 0
0.943 0
0.9435 0
0.944 0
0.9445 0
0.945 0
0.9455 0
0.946 0
0.9465 0
0.947 0.008
0.9475 0
0.948 0
0.9485 0
0.949 0
0.9495 0
0.95 0
0.9505 -1.692
0.951 0
0.9515 0
0.952 0
0.9525 0
0.953 0
0.9535 0
0.954 0
0.9545 0
0.955 0
0.9555 0
0.956 0.503
0.9565 0
0.957 0
0.9575 0
0.958 0
0.9585 0
0.959 0
0.9595 0
0.96 0
0.9605 0
0.961 0
0.9615 0
0.962 0
0.9625 0
0.963 0
0.9635 0
0.964 0
0.9645 0
0.965 0
0.9655 0
0.966 0
0.9665 0
0.967 0
0.9675 -0.032
0.968 -0.075
0.9685 0
0.969 0
0.9695 0
0.97 0
0.9705 0.031
0.971 0
0.9715 0
0.972 0
0.9725 0
0.973 0
0.9735 0
0.974 0
0.9745 0
0.975 0
0.9755 0
0.976 0
0.9765 0
0.977 0
0.9775 0
0.978 0
0.9785 0.04
0.979 0.03
0.9795 0
0.98 -0.522
0.9805 0
0.981 0
0.9815 0
0.982 0
0.9825 0
0.983 0
0.9835 0
0.984 0
0.9845 0
0.985 0
0.9855 0
0.986 0
0.9865 0
0.987 0.043
0.9875 0
0.988 0
0.9885 0
0.989 0
0.9895 0
0.99 0
0.9905 0
0.991 0.036
0.9915 0
0.992 0
0.9925 0
0.993 0.048
0.9935 0
0.994 0
0.9945 0
0.995 0
0.9955 0
0.996 0
0.9965 -0.019
0.997 0
0.9975 0
0.998 0
0.9985 0
0.999 0
0.9995 0
1 0


==> data/uniform_noise/xPD.dat <==
0.0005 0
0.001 0
0.0015 -0.023146
0.002 0
0.0025 -0
0.003 0
0.0035 -0
0.004 -0
0.0045 0
0.005 -0
0.0055 -0
0.006 -0
0.0065 0
0.007 -0
0.0075 -0
0.008 -0
0.0085 0
0.009 -0
0.0095 -0
0.01 0
0.0105 -0
0.011 0
0.0115 -0
0.012 0
0.0125 0
0.013 0
0.0135 0
0.014 0
0.0145 -0
0.015 -0
0.0155 0
0.016 -0
0.0165 0
0.017 0
0.0175 0
0.018 -0
0.0185 -0
0.019 0
0.0195 0
0.02 0
0.0205 -0.018367
0.021 -0
0.0215 0
0.022 -0
0.0225 -0
0.023 -0
0.0235 0
0.024 0
0.0245 -0
0.025 -0
0.0255 -0
0.026 0
0.0265 0
0.027 0
0.0275 0
0.028 -0
0.0285 -0
0.029 -0.0028676
0.0295 -0.001904
0.03 0
0.0305 0
0.031 0
0.0315 -0.012261
0.032 0
0.0325 -0
0.033 0
0.0335 0
0.034 0
0.0345 -0
0.035 0
0.0355 -0
0.036 0
0.0365 -0
0.037 -0
0.0375 -0
0.038 0
0.0385 0
0.039 0
0.0395 0
0.04 0
0.0405 0
0.041 0
0.0415 -0
0.042 -0
0.0425 -0
0.043 -0
0.0435 -0
0.044 -0
0.0445 -0
0.045 0
0.0455 0
0.046 -0.0012401
0.0465 -0
0.047 0
0.0475 0
0.048 0
0.0485 0
0.049 0
0.0495 -0
0.05 -0.0048574
0.0505 -0
0.051 -0
0.0515 -0
0.052 0
0.0525 1.2916
0.053 0
0.0535 -0
0.054 -0
0.0545 -0
0.055 0
0.0555 0
0.056 0
0.0565 -0
0.057 0
0.0575 -0
0.058 -0
0.0585 0
0.059 -0
0.0595 -0
0.06 -0
0.0605 -0
0.061 -0
0.0615 0
0.062 0
0.0625 0
0.063 -0
0.0635 -0
0.064 -0
0.0645 0
0.065 -0
0.0655 -0
0.066 0
0.0665 0
0.067 -0
0.0675 -0
0.068 -0
0.0685 -0
0.069 0
0.0695 0
0.07 0
0.0705 -0
0.071 -0
0.0715 -0
0.072 0
0.0725 0
0.073 0
0.0735 0
0.074 0
0.0745 -0
0.075 0
0.0755 0.00075962
0.076 -0
0.0765 0
0.077 -0
0.0775 -0
0.078 -0
0.0785 -0
0.079 -0
0.0795 -0.0012156
0.08 0
0.0805 0
0.081 0
0.0815 0.0063114
0.082 -0
0.0825 0
0.083 0
0.0835 -0
0.084 0.00299
0.0845 -0
0.085 -0
0.0855 0
0.086 -0
0.0865 0
0.087 0
0.0875 -0
0.088 0
0.0885 0
0.089 -0
0.0895 -0
0.09 0
0.0905 0
0.091 0
0.0915 0
0.092 -0
0.0925 0
0.093 0
0.0935 0
0.094 -0
0.0945 -0
0.095 0
0.0955 -0
0.096 -0
0.0965 -0.00030705
0.097 -0
0.0975 0
0.098 -0
0.0985 -0
0.099 0
0.0995 -0
0.1 0
0.1005 0
0.101 0
0.1015 -0
0.102 0
0.1025 0
0.103 0
0.1035 -0
0.104 -0
0.1045 0
0.105 0
0.1055 -0
0.106 -0
0.1065 -0
0.107 0
0.1075 0
0.108 0
0.1085 -0
0.109 -0
0.1095 -0
0.11 -0
0.1105 -0
0.111 0
0.1115 -0
0.112 0
0.1125 -0
0.113 -0
0.1135 -0
0.114 0
0.1145 -0
0.115 0
0.1155 -0.00071346
0.116 0
0.1165 1.0673
0.117 -0
0.1175 0
0.118 -0
0.1185 -0
0.119 0
0.1195 0
0.12 0
0.1205 0
0.121 -0
0.1215 0
0.122 -0
0.1225 0
0.123 -0
0.1235 0
0.124 0
0.1245 -0
0.125 0
0.1255 0
0.126 0.23858
0.1265 -0
0.127 0
0.1275 0
0.128 0
0.1285 -0
0.129 0
0.1295 0
0.13 0
0.1305 0
0.131 0
0.1315 0
0.132 0
0.1325 0
0.133 -0
0.1335 -0
0.134 0
0.1345 -0
0.135 -0
0.1355 0
0.136 -0
0.1365 0
0.137 -0.007738
0.1375 0
0.138 -0
0.1385 -0.010078
0.139 0
0.1395 0.01168
0.14 0
0.1405 0
0.141 -0
0.1415 -0
0.142 0.86447
0.1425 0
0.143 -0
0.1435 0
0.144 0
0.1445 0
0.145 0
0.1455 -0
0.146 -0
0.1465 -0.079489
0.147 0
0.1475 -0
0.148 -0
0.1485 -0
0.149 -0.41713
0.1495 0.011896
0.15 0
0.1505 -0
0.151 -0.013317
0.1515 0
0.152 -0
0.1525 -0
0.153 -0
0.1535 -0
0.154 0
0.1545 0
0.155 0
0.1555 0
0.156 0
0.1565 -0
0.157 -0
0.1575 -0
0.158 0
0.1585 -0
0.159 -0
0.1595 0
0.16 -0
0.1605 0
0.161 -0.00031621
0.1615 0
0.162 0.0037605
0.1625 0
0.163 0
0.1635 -0
0.164 0
0.1645 -0
0.165 -0
0.1655 0
0.166 0
0.1665 0
0.167 -0
0.1675 -0
0.168 -0
0.1685 -0
0.169 -0
0.1695 0
0.17 -0
0.1705 -0
0.171 -0
0.1715 0
0.172 -0
0.1725 -0
0.173 -0
0.1735 -0
0.174 0
0.1745 -0
0.175 0
0.1755 -0
0.176 -0
0.1765 0
0.177 -0
0.1775 -0
0.178 0
0.1785 -0
0.179 -0.0020077
0.1795 -0
0.18 0.01684
0.1805 -0
0.181 -0
0.1815 -0
0.182 0
0.1825 -0
0.183 0
0.1835 0
0.184 0
0.1845 0
0.185 0
0.1855 -0
0.186 0
0.1865 -0
0.187 0
0.1875 0
0.188 0
0.1885 0
0.189 -0
0.1895 -0
0.19 -0
0.1905 -0
0.191 -0
0.1915 0
0.192 0
0.1925 -0.017529
0.193 0
0.1935 0
0.194 -0
0.1945 -0
0.195 -0
0.1955 0
0.196 0
0.1965 -0
0.197 -0
0.1975 0
0.198 0
0.1985 -0
0.199 1.645
0.1995 0
0.2 0
0.2005 0
0.201 0
0.2015 -0
0.202 -0.31707
0.2025 -0
0.203 0
0.2035 -0
0.204 -0
0.2045 0
0.205 -0
0.2055 -0
0.206 -0
0.2065 -0
0.207 -0
0.2075 0
0.208 0
0.2085 -0
0.209 0
0.2095 0
0.21 0
0.2105 0
0.211 0
0.2115 -0
0.212 -0
0.2125 -0
0.213 0
0.2135 0
0.214 0
0.2145 -0
0.215 0
0.2155 0
0.216 -0
0.2165 0
0.217 -0
0.2175 0
0.218 0
0.2185 -0
0.219 0
0.2195 0
0.22 0
0.2205 0
0.221 0
0.2215 -0
0.222 -0
0.2225 0
0.223 -0
0.2235 0
0.224 -0
0.2245 0
0.225 0
0.2255 0
0.226 -0
0.2265 -0
0.227 0
0.2275 -0
0.228 -0
0.2285 0
0.229 -0
0.2295 -0
0.23 0
0.2305 -0
0.231 -0
0.2315 0
0.232 0.013164
0.2325 0
0.233 -0
0.2335 0
0.234 -0
0.2345 0
0.235 -0
0.2355 -0
0.236 0
0.2365 0
0.237 -0.0080444
0.2375 -0
0.238 0
0.2385 0
0.239 0
0.2395 -0
0.24 0
0.2405 -0
0.241 0
0.2415 0
0.242 0
0.2425 -0.0068382
0.243 0
0.2435 -0
0.244 0
0.2445 0
0.245 0
0.2455 0
0.246 0
0.2465 0
0.247 -0
0.2475 0
0.248 0
0.2485 -0
0.249 -0
0.2495 0.0020976
0.25 -0
0.2505 -0
0.251 -0
0.2515 0
0.252 0
0.2525 0
0.253 -0
0.2535 0
0.254 0
0.2545 -0
0.255 0
0.2555 -0
0.256 -0
0.2565 -0
0.257 -0
0.2575 -0
0.258 0
0.2585 0
0.259 0
0.2595 -0
0.26 0
0.2605 -0
0.261 0
0.2615 -0
0.262 -0
0.2625 -0
0.263 0
0.2635 0
0.264 -0
0.2645 -0
0.265 -0
0.2655 -0
0.266 -0
0.2665 -0
0.267 0
0.2675 -0
0.268 -0
0.2685 0
0.269 -0
0.2695 -0
0.27 -0
0.2705 0
0.271 -0
0.2715 0.21263
0.272 -0
0.2725 -0
0.273 -0
0.2735 0
0.274 0
0.2745 0
0.275 -0
0.2755 -0
0.276 -0
0.2765 0
0.277 -0
0.2775 -0
0.278 -0.0052259
0.2785 -0
0.279 0
0.2795 -0
0.28 0
0.2805 0
0.281 -0
0.2815 -0
0.282 -0
0.2825 0.015007
0.283 -0
0.2835 0
0.284 0
0.2845 -0.0044538
0.285 -0
0.2855 0.0031607
0.286 -0
0.2865 -0
0.287 0
0.2875 -0
0.288 0
0.2885 -0
0.289 -0
0.2895 0
0.29 0
0.2905 -0
0.291 0
0.2915 0
0.292 0
0.2925 0
0.293 -0
0.2935 -0
0.294 0
0.2945 -1.8781
0.295 0
0.2955 0
0.296 -0
0.2965 0
0.297 0
0.2975 0
0.298 -0
0.2985 0
0.299 0
0.2995 -0
0.3 0
0.3005 0
0.301 -0
0.3015 0
0.302 0
0.3025 0
0.303 -0
0.3035 -0
0.304 0
0.3045 0
0.305 0
0.3055 -0
0.306 0
0.3065 -0
0.307 -0
0.3075 0
0.308 -0
0.3085 -0
0.309 0
0.3095 -0
0.31 -0
0.3105 0
0.311 -0
0.3115 0.0023098
0.312 0
0.3125 0
0.313 0
0.3135 0
0.314 0
0.3145 -0
0.315 -0
0.3155 -0
0.316 -0
0.3165 0
0.317 0
0.3175 0
0.318 0
0.3185 0.031599
0.319 0
0.3195 -0
0.32 -0
0.3205 0
0.321 -0
0.3215 -0
0.322 -0.00060758
0.3225 -0
0.323 0
0.3235 -0
0.324 -0.00024217
0.3245 -0
0.325 -0
0.3255 0
0.326 0
0.3265 0
0.327 0
0.3275 -0
0.328 0.00035739
0.3285 -0
0.329 0
0.3295 -0
0.33 -0
0.3305 0
0.331 0
0.3315 0
0.332 -0
0.3325 -0
0.333 0
0.3335 -0
0.334 -0
0.3345 -0
0.335 0
0.3355 -0
0.336 -0
0.3365 0
0.337 0
0.3375 -0
0.338 0
0.3385 0
0.339 -0
0.3395 -0.0030457
0.34 0
0.3405 0
0.341 0
0.3415 -0
0.342 0
0.3425 -0
0.343 -0
0.3435 0
0.344 0
0.3445 -0
0.345 -0
0.3455 -0
0.346 0
0.3465 0
0.347 -0
0.3475 0
0.348 -0
0.3485 0
0.349 -0
0.3495 -0
0.35 -0
0.3505 -0
0.351 0
0.3515 0
0.352 -0
0.3525 -0
0.353 -0
0.3535 -0
0.354 -0
0.3545 0.004222
0.355 0
0.3555 -0.0066747
0.356 -0
0.3565 0
0.357 -0
0.3575 0
0.358 0
0.3585 -0
0.359 0
0.3595 0
0.36 -0
0.3605 0
0.361 -0
0.3615 -0
0.362 -0
0.3625 0
0.363 -0
0.3635 0
0.364 -0
0.3645 -0.032234
0.365 0
0.3655 0
0.366 -0
0.3665 0
0.367 0
0.3675 0
0.368 0
0.3685 0
0.369 0
0.3695 -0
0.37 0
0.3705 -0
0.371 -0
0.3715 0
0.372 0
0.3725 -0
0.373 0
0.3735 -0
0.374 0
0.3745 -0
0.375 0
0.3755 -0
0.376 -0
0.3765 -0.78826
0.377 -0
0.3775 0
0.378 0
0.3785 0
0.379 0
0.3795 0
0.38 0
0.3805 -0.65792
0.381 0
0.3815 -0
0.382 -0
0.3825 -0
0.383 -0
0.3835 -0
0.384 -0
0.3845 -0
0.385 -0
0.3855 0
0.386 0
0.3865 -0
0.387 -0
0.3875 -0
0.388 -0
0.3885 0
0.389 0
0.3895 -0
0.39 -0
0.3905 0
0.391 0
0.3915 0
0.392 -0
0.3925 0
0.393 -0
0.3935 -0
0.394 0
0.3945 0
0.395 0
0.3955 0
0.396 0
0.3965 -0
0.397 0
0.3975 0
0.398 -0
0.3985 0
0.399 -0
0.3995 -0
0.4 0
0.4005 0
0.401 -0
0.4015 0
0.402 -0
0.4025 -0
0.403 -0
0.4035 -0
0.404 0
0.4045 -0
0.405 0
0.4055 0
0.406 0
0.4065 0
0.407 0
0.4075 0
0.408 0
0.4085 0
0.409 -0.0033899
0.4095 0
0.41 -0
0.4105 -0
0.411 -0
0.4115 0
0.412 0
0.4125 -0
0.413 0
0.4135 0
0.414 0
0.4145 0
0.415 -0.002775
0.4155 0
0.416 0
0.4165 -0
0.417 -0
0.4175 -0
0.418 -0
0.4185 0
0.419 0
0.4195 -0
0.42 0
0.4205 0
0.421 0
0.4215 0
0.422 -0
0.4225 -0
0.423 0
0.4235 0
0.424 -0
0.4245 -0
0.425 0
0.4255 0
0.426 0
0.4265 0
0.427 0
0.4275 0
0.428 -0
0.4285 0
0.429 -0.008306
0.4295 -0.14959
0.43 0
0.4305 -0
0.431 0
0.4315 -0
0.432 0.019558
0.4325 0
0.433 0
0.4335 -0
0.434 0
0.4345 0
0.435 -0
0.4355 -0
0.436 0
0.4365 0
0.437 0
0.4375 -0.0095976
0.438 -0
0.4385 0
0.439 0
0.4395 0
0.44 -0
0.4405 -0
0.441 0
0.4415 -0
0.442 -0
0.4425 -0
0.443 0
0.4435 0
0.444 0
0.4445 0
0.445 -0
0.4455 -0
0.446 0
0.4465 0
0.447 -0
0.4475 -0
0.448 -0
0.4485 0
0.449 0
0.4495 -0
0.45 -0
0.4505 -0
0.451 -0
0.4515 0
0.452 -0
0.4525 -0
0.453 0
0.4535 -0
0.454 -0
0.4545 -0.0031049
0.455 0
0.4555 0
0.456 -0
0.4565 -0
0.457 -0
0.4575 0
0.458 0
0.4585 -0
0.459 -0
0.4595 0
0.46 -0
0.4605 0
0.461 0
0.4615 -0.002266
0.462 -0
0.4625 -0
0.463 -0.48498
0.4635 -0
0.464 0
0.4645 0
0.465 0
0.4655 -0
0.466 0
0.4665 -0
0.467 0
0.4675 -0
0.468 0
0.4685 0
0.469 -0
0.4695 0
0.47 -0
0.4705 0
0.471 0
0.4715 0
0.472 0.0010854
0.4725 -0
0.473 -0
0.4735 -0
0.474 0
0.4745 0
0.475 0
0.4755 -0
0.476 -0
0.4765 0
0.477 0
0.4775 -0
0.478 -0
0.4785 0
0.479 -0
0.4795 -0
0.48 0
0.4805 0
0.481 0
0.4815 -0
0.482 0
0.4825 -0
0.483 0
0.4835 -0
0.484 0
0.4845 -0
0.485 0
0.4855 0
0.486 0
0.4865 0
0.487 -0
0.4875 0
0.488 0
0.4885 -0
0.489 -0
0.4895 -0
0.49 0
0.4905 0
0.491 -0
0.4915 -0
0.492 0
0.4925 0
0.493 -0
0.4935 -0
0.494 -0.0022167
0.4945 -0
0.495 0
0.4955 -0
0.496 -0
0.4965 -0
0.497 0
0.4975 -0
0.498 0
0.4985 -0
0.499 0
0.4995 -0
0.5 -0
0.5005 -0
0.501 -0
0.5015 -0
0.502 0
0.5025 -0
0.503 0
0.5035 -0
0.504 -0
0.5045 -0
0.505 0
0.5055 0
0.506 0
0.5065 0
0.507 -0
0.5075 -0
0.508 0
0.5085 -0
0.509 -0
0.5095 0
0.51 -0
0.5105 -0
0.511 -0.021816
0.5115 0
0.512 0
0.5125 0.030306
0.513 -0
0.5135 0
0.514 0
0.5145 0
0.515 0
0.5155 0
0.516 0
0.5165 -0
0.517 -0
0.5175 0
0.518 -0
0.5185 -0
0.519 -0
0.5195 -0
0.52 0
0.5205 -0
0.521 0.0070834
0.5215 -0.012076
0.522 0
0.5225 -0
0.523 0
0.5235 -0
0.524 -0
0.5245 0
0.525 0.447
0.5255 0
0.526 -0
0.5265 -0
0.527 0
0.5275 0
0.528 -0
0.5285 0
0.529 -0
0.5295 0
0.53 0
0.5305 0
0.531 -0
0.5315 0.018425
0.532 -0
0.5325 -0
0.533 -0
0.5335 -0
0.534 0
0.5345 0
0.535 -0
0.5355 0.0059768
0.536 0
0.5365 0
0.537 -0
0.5375 -0
0.538 -0
0.5385 0
0.539 -0
0.5395 0
0.54 -0.00048917
0.5405 -0
0.541 0
0.5415 -0
0.542 -0
0.5425 0
0.543 0
0.5435 -0
0.544 0
0.5445 -0
0.545 -0
0.5455 -0
0.546 -0
0.5465 -0
0.547 -0
0.5475 -0
0.548 0
0.5485 -0
0.549 -0.017176
0.5495 0
0.55 -0
0.5505 0
0.551 -0
0.5515 0
0.552 0
0.5525 0.0024971
0.553 -0
0.5535 -0
0.554 -0
0.5545 -0
0.555 -0
0.5555 -0
0.556 -0
0.5565 -0
0.557 -0
0.5575 0
0.558 0
0.5585 0
0.559 -0
0.5595 -0
0.56 0
0.5605 0
0.561 0
0.5615 0
0.562 -0
0.5625 -0
0.563 -0
0.5635 -0
0.564 0
0.5645 0
0.565 0
0.5655 -0
0.566 -0
0.5665 0
0.567 -0
0.5675 -0
0.568 0
0.5685 0
0.569 -0
0.5695 -0
0.57 0
0.5705 -0
0.571 0
0.5715 0
0.572 -0
0.5725 0
0.573 -0
0.5735 0
0.574 0
0.5745 -0
0.575 -0
0.5755 -0
0.576 -0
0.5765 0
0.577 -0
0.5775 -0
0.578 0
0.5785 -0
0.579 -0
0.5795 -0
0.58 -0
0.5805 -0
0.581 -0
0.5815 -0
0.582 0
0.5825 0
0.583 0
0.5835 0
0.584 -0
0.5845 0
0.585 -0.0053753
0.5855 -0
0.586 -0
0.5865 -0
0.587 -0
0.5875 -0
0.588 0
0.5885 -0
0.589 -0
0.5895 0
0.59 -0
0.5905 -0.0092191
0.591 0
0.5915 0
0.592 0
0.5925 0
0.593 0
0.5935 -0
0.594 -0
0.5945 -0
0.595 -0.49307
0.5955 -0
0.596 -0
0.5965 -0
0.597 -0
0.5975 0
0.598 -1.1567
0.5985 -0
0.599 -0
0.5995 -0
0.6 0
0.6005 0
0.601 0
0.6015 -0
0.602 -0
0.6025 -0.0033198
0.603 0
0.6035 -1.3351
0.604 -0
0.6045 -0
0.605 -0
0.6055 0
0.606 -0
0.6065 -0
0.607 -0
0.6075 0
0.608 -0
0.6085 -0
0.609 0
0.6095 -0
0.61 0
0.6105 0
0.611 -0
0.6115 0
0.612 0
0.6125 -0
0.613 -0
0.6135 0.57435
0.614 -0
0.6145 -0
0.615 0
0.6155 0
0.616 0
0.6165 -0.0083469
0.617 -0
0.6175 -0
0.618 0
0.6185 -0
0.619 0.00037601
0.6195 0
0.62 -0
0.6205 0
0.621 -0
0.6215 0
0.622 -0
0.6225 0
0.623 0
0.6235 0
0.624 -0
0.6245 -0
0.625 0
0.6255 0
0.626 -0
0.6265 -0
0.627 -0.0039688
0.6275 0
0.628 0
0.6285 0
0.629 -0
0.6295 0
0.63 0
0.6305 0
0.631 0
0.6315 0
0.632 -0
0.6325 0
0.633 -0.013987
0.6335 0
0.634 0
0.6345 0
0.635 -0
0.6355 0
0.636 0
0.6365 -0
0.637 -0
0.6375 0
0.638 -0
0.6385 -0
0.639 0
0.6395 -0
0.64 -0
0.6405 0
0.641 0
0.6415 0
0.642 0
0.6425 0
0.643 0
0.6435 0
0.644 0
0.6445 -0
0.645 -0
0.6455 -0
0.646 -0
0.6465 0
0.647 -0
0.6475 0
0.648 -0
0.6485 0
0.649 0
0.6495 -0
0.65 0
0.6505 0
0.651 -0
0.6515 0
0.652 -0
0.6525 -0
0.653 -0
0.6535 0
0.654 -0
0.6545 0.0012983
0.655 0
0.6555 -0
0.656 -0
0.6565 -0
0.657 0
0.6575 -0
0.658 -0
0.6585 0
0.659 0
0.6595 0
0.66 0
0.6605 0
0.661 0
0.6615 0
0.662 -0.023111
0.6625 0
0.663 0
0.6635 -0
0.664 -0
0.6645 0
0.665 0
0.6655 -0
0.666 0.015147
0.6665 -0
0.667 0
0.6675 0
0.668 -0
0.6685 -0
0.669 0
0.6695 0
0.67 0
0.6705 -0
0.671 0
0.6715 -0
0.672 0
0.6725 0
0.673 0
0.6735 -0
0.674 0
0.6745 -0.0054344
0.675 -0
0.6755 -0
0.676 -0
0.6765 -0
0.677 0
0.6775 0
0.678 0
0.6785 0
0.679 -0
0.6795 0
0.68 -0
0.6805 -0
0.681 -0
0.6815 0
0.682 -0
0.6825 -0
0.683 0
0.6835 -0
0.684 -0
0.6845 0
0.685 -0
0.6855 -0
0.686 -0
0.6865 -0
0.687 -0
0.6875 0.0048098
0.688 -0
0.6885 -0
0.689 -0
0.6895 0
0.69 -0
0.6905 -0
0.691 -0
0.6915 -0
0.692 0
0.6925 0
0.693 0
0.6935 -0
0.694 -0
0.6945 -0
0.695 0
0.6955 0
0.696 0
0.6965 -0
0.697 0
0.6975 0
0.698 -0
0.6985 0
0.699 -0
0.6995 0
0.7 -0
0.7005 -0
0.701 -0
0.7015 0
0.702 -0
0.7025 -0
0.703 0
0.7035 -0
0.704 -0
0.7045 -0
0.705 0
0.7055 0
0.706 -0
0.7065 0
0.707 0
0.7075 -0
0.708 0
0.7085 0
0.709 0
0.7095 -0
0.71 0.0079896
0.7105 -0
0.711 0
0.7115 0
0.712 0
0.7125 0
0.713 0
0.7135 0
0.714 -0
0.7145 -0
0.715 -0
0.7155 0
0.716 0
0.7165 -0
0.717 -0
0.7175 0
0.718 0
0.7185 -0
0.719 0
0.7195 -0
0.72 0
0.7205 -0
0.721 -0
0.7215 0
0.722 -0
0.7225 -0
0.723 0
0.7235 -0
0.724 0
0.7245 -0
0.725 -0.0047033
0.7255 0
0.726 0
0.7265 0
0.727 -0
0.7275 0
0.728 0
0.7285 0
0.729 0
0.7295 0
0.73 0
0.7305 0
0.731 -0
0.7315 -0
0.732 -0.013329
0.7325 0
0.733 -0
0.7335 -0
0.734 -0
0.7345 0
0.735 0
0.7355 0
0.736 0
0.7365 -0
0.737 0
0.7375 -0
0.738 -0
0.7385 -0
0.739 -0
0.7395 -0
0.74 -0
0.7405 0.0069514
0.741 0
0.7415 0
0.742 -0
0.7425 -0
0.743 0
0.7435 0
0.744 -0
0.7445 0
0.745 -0
0.7455 -0
0.746 -0
0.7465 0
0.747 0
0.7475 0
0.748 0
0.7485 0
0.749 0
0.7495 -0
0.75 -0
0.7505 0
0.751 -0
0.7515 0
0.752 0
0.7525 0
0.753 0
0.7535 0.024789
0.754 0
0.7545 -0
0.755 0
0.7555 -0
0.756 -0
0.7565 0
0.757 0
0.7575 0
0.758 0
0.7585 -0
0.759 -0
0.7595 0
0.76 -0
0.7605 0.003508
0.761 -0
0.7615 0
0.762 0
0.7625 0
0.763 -0
0.7635 0
0.764 -0
0.7645 -0
0.765 0
0.7655 -0
0.766 -0
0.7665 -0
0.767 -0
0.7675 -0
0.768 -0
0.7685 0
0.769 -0
0.7695 -0
0.77 -0
0.7705 -0
0.771 -0
0.7715 -0
0.772 0.61648
0.7725 0
0.773 0
0.7735 -0
0.774 0
0.7745 -0
0.775 -0
0.7755 0
0.776 -0
0.7765 -0
0.777 0.03276
0.7775 -0
0.778 -0
0.7785 -0.0006924
0.779 0
0.7795 0
0.78 -0
0.7805 0.0037608
0.781 -0
0.7815 0
0.782 0
0.7825 -0
0.783 -0
0.7835 0
0.784 0
0.7845 0
0.785 0
0.7855 -0
0.786 0
0.7865 0
0.787 -0
0.7875 -0
0.788 -0
0.7885 0
0.789 0
0.7895 -0
0.79 -0
0.7905 0
0.791 -0
0.7915 -0
0.792 -0
0.7925 -0
0.793 0
0.7935 0
0.794 0
0.7945 0.00092473
0.795 0
0.7955 0
0.796 0
0.7965 0
0.797 -0
0.7975 0
0.798 0.013213
0.7985 -0
0.799 -0
0.7995 -0
0.8 0
0.8005 0.0092423
0.801 0
0.8015 0
0.802 0
0.8025 0
0.803 -0
0.8035 -0
0.804 -0
0.8045 0
0.805 0
0.8055 0
0.806 -0.47264
0.8065 0
0.807 -0.587
0.8075 -0
0.808 0
0.8085 0.017299
0.809 0
0.8095 -0
0.81 0
0.8105 -0
0.811 -0
0.8115 -0
0.812 -0
0.8125 -0
0.813 0
0.8135 -0
0.814 0
0.8145 -0
0.815 0
0.8155 0
0.816 -0
0.8165 -0
0.817 0
0.8175 -0
0.818 0
0.8185 -0
0.819 0
0.8195 -0
0.82 0
0.8205 -0
0.821 0
0.8215 -0
0.822 0
0.8225 0
0.823 0
0.8235 0
0.824 0
0.8245 -0
0.825 -0
0.8255 0
0.826 -0
0.8265 0.0079503
0.827 0
0.8275 0
0.828 0
0.8285 0
0.829 -0
0.8295 0
0.83 0
0.8305 0
0.831 -0
0.8315 -0
0.832 0
0.8325 -0
0.833 0
0.8335 -0
0.834 0
0.8345 -0
0.835 0
0.8355 -0
0.836 0
0.8365 0
0.837 -0
0.8375 0
0.838 -0
0.8385 0
0.839 0
0.8395 -0
0.84 -1.653
0.8405 0.0023242
0.841 0
0.8415 -0
0.842 0
0.8425 -0
0.843 -0
0.8435 0
0.844 -0
0.8445 -0
0.845 -0
0.8455 -0
0.846 0
0.8465 0
0.847 -0
0.8475 -0
0.848 -0
0.8485 -0
0.849 0
0.8495 -0.0036867
0.85 0
0.8505 0
0.851 0
0.8515 0
0.852 0.62386
0.8525 -0
0.853 0
0.8535 0
0.854 0
0.8545 -0
0.855 -0.0074284
0.8555 0
0.856 -0
0.8565 -0
0.857 -0
0.8575 -0
0.858 -0
0.8585 0
0.859 -0
0.8595 0
0.86 0
0.8605 -0
0.861 0
0.8615 0
0.862 -0.0051584
0.8625 -0
0.863 -0
0.8635 0
0.864 -0
0.8645 -0.0099485
0.865 0
0.8655 0
0.866 -0
0.8665 0
0.867 0
0.8675 0
0.868 -0
0.8685 0.0047098
0.869 0
0.8695 -0
0.87 0.0168
0.8705 0
0.871 0
0.8715 0
0.872 0
0.8725 0
0.873 0.003971
0.8735 -0
0.874 0
0.8745 -0
0.875 -0
0.8755 0
0.876 -0
0.8765 0
0.877 -0
0.8775 -0
0.878 0
0.8785 -0
0.879 0.0038043
0.8795 -0
0.88 0
0.8805 0
0.881 -0
0.8815 -0
0.882 0
0.8825 -0
0.883 -0
0.8835 0
0.884 -0
0.8845 -0
0.885 -0
0.8855 -0
0.886 -0
0.8865 -0
0.887 -0
0.8875 -0
0.888 -0
0.8885 0
0.889 0.0023735
0.8895 -0.4151
0.89 -0
0.8905 0
0.891 0
0.8915 0
0.892 0
0.8925 0
0.893 -0.0040493
0.8935 0
0.894 0
0.8945 0
0.895 0
0.8955 0
0.896 -0
0.8965 -0
0.897 0
0.8975 -0
0.898 -0
0.8985 0
0.899 -0
0.8995 -0
0.9 -0
0.9005 0
0.901 0
0.9015 -0
0.902 0
0.9025 -0
0.903 -0.007219
0.9035 0
0.904 0
0.9045 -0
0.905 -0
0.9055 0
0.906 -0
0.9065 -0
0.907 -0
0.9075 0
0.908 0.01418
0.9085 -0
0.909 0
0.9095 -0
0.91 -0
0.9105 -0
0.911 -0
0.9115 -0
0.912 0
0.9125 -0
0.913 -0
0.9135 -0
0.914 -0
0.9145 -0
0.915 0
0.9155 0
0.916 -0.023507
0.9165 -0
0.917 0
0.9175 0
0.918 0
0.9185 -0
0.919 -0
0.9195 -0
0.92 -0
0.9205 -0
0.921 -0
0.9215 -0
0.922 -0
0.9225 -0
0.923 0
0.9235 0
0.924 0
0.9245 0
0.925 -0
0.9255 0
0.926 -0
0.9265 -0
0.927 -0
0.9275 -0
0.928 -0
0.9285 -0
0.929 -0
0.9295 -0
0.93 -0
0.9305 -0
0.931 -0
0.9315 0
0.932 -0
0.9325 -0
0.933 0
0.9335 0
0.934 -0
0.9345 0
0.935 -0
0.9355 -0
0.936 -0
0.9365 -0
0.937 -0
0.9375 0.0028923
0.938 0
0.9385 -0
0.939 -0
0.9395 0
0.94 0.0021209
0.9405 0
0.941 -0
0.9415 -0
0.942 0
0.9425 0
0.943 0
0.9435 -0
0.944 0
0.9445 -0
0.945 -0
0.9455 0
0.946 -0
0.9465 -0
0.947 0
0.9475 -0
0.948 -0
0.9485 -0
0.949 0
0.9495 0
0.95 -0
0.9505 -1.6781
0.951 -0
0.9515 0
0.952 0
0.9525 -0
0.953 0
0.9535 0
0.954 0
0.9545 -0
0.955 0
0.9555 0
0.956 0.4847
0.9565 0
0.957 0
0.9575 0
0.958 -0
0.9585 -0
0.959 0
0.9595 -0
0.96 0
0.9605 0
0.961 0
0.9615 -0
0.962 -0
0.9625 -0
0.963 0
0.9635 0
0.964 -0.0084713
0.9645 0
0.965 0
0.9655 -0
0.966 -0
0.9665 -0
0.967 -0
0.9675 -0
0.968 -0
0.9685 0
0.969 -0
0.9695 -0
0.97 0
0.9705 -0
0.971 -0
0.9715 0
0.972 0
0.9725 0
0.973 -0
0.9735 0
0.974 -0
0.9745 0
0.975 0
0.9755 0
0.976 0
0.9765 0
0.977 0
0.9775 -0
0.978 -0
0.9785 0
0.979 0.020113
0.9795 -0
0.98 -0.48377
0.9805 0
0.981 0
0.9815 -0.005442
0.982 0
0.9825 -0
0.983 0
0.9835 -0
0.984 -0
0.9845 -0
0.985 0
0.9855 -0
0.986 -0
0.9865 -0
0.987 0
0.9875 -0
0.988 0
0.9885 0
0.989 -0
0.9895 0
0.99 0
0.9905 -0
0.991 0
0.9915 0
0.992 0
0.9925 -0
0.993 0
0.9935 -0
0.994 0
0.9945 0
0.995 -0.0080724
0.9955 0
0.996 0
0.9965 -0
0.997 -0
0.9975 -0
0.998 -0
0.9985 -0
0.999 0
0.9995 0
1 0

